Model-Agnostic Meta Learning for Differentiable MPC

Applying policy optimization to Model Predictive Control (MPC) yields high-performance and reliable controllers. However, the resulting controllers often overfit their training conditions and suffer significant performance degradation in unseen tasks. We propose a novel framework combining policy optimization with meta-learning to train highly adaptable MPC controllers. Our approach enables rapid adaptation to unseen tasks, maintaining high performance at a fraction of the computational cost required for full retraining. Furthermore, we integrate system identification into the pipeline to continuously refine both the MPC hyperparameters and the underlying predictive models. We validate our proposed methodology on a Ball-on-Plate system, demonstrating superior adaptability across various parameterized trajectory-tracking tasks.

==> Figures/controller_comparison/CCcircle.dat <==
axis_id series_id x y
0 0 0.1961342993 -0.01889284077
0 0 0.1972512231 -0.009972097649
0 0 0.1972595661 -0.0065761334
0 0 0.1983480869 0.002354467424
0 0 0.1983291855 0.006822626372
0 0 0.1983399512 0.01462954605
0 0 0.1972247302 0.0190527695
0 0 0.1961337843 0.02682479932
0 0 0.196092704 0.03124277967
0 0 0.1949948713 0.03901142384
0 0 0.1938906197 0.04231808161
0 0 0.1927429145 0.05122799767
0 0 0.1916302806 0.05457181043
0 0 0.189434436 0.06236257574
0 0 0.1872328274 0.0656915069
0 0 0.1849783876 0.07342192316
0 0 0.182766356 0.07671765916
0 0 0.1805401804 0.0844628736
0 0 0.1783326346 0.08777185126
0 0 0.1749896071 0.09440085847
0 0 0.1727929469 0.09771711673
0 0 0.1683675235 0.1043573625
0 0 0.1661548139 0.1076910504
0 0 0.1617140528 0.113199155
0 0 0.1595106884 0.1165214366
0 0 0.1539957801 0.1220585178
0 0 0.1484822382 0.1276141302
0 0 0.1462506688 0.1309263931
0 0 0.1429453663 0.1331580427
0 0 0.1374055433 0.138692928
0 0 0.1307438197 0.1431677227
0 0 0.1274138944 0.146493694
0 0 0.1240715876 0.1487663685
0 0 0.1174516113 0.1531886829
0 0 0.1107945241 0.1576521464
0 0 0.1074577839 0.1598657589
0 0 0.1041073673 0.1610186168
0 0 0.0963051877 0.1654908837
0 0 0.08960271783 0.1688431734
0 0 0.08516966118 0.1710675228
0 0 0.08184259314 0.1721787261
0 0 0.07405180089 0.1755336221
0 0 0.06622877468 0.1777980921
0 0 0.06178461096 0.1800019456
0 0 0.0539970114 0.1822369679
0 0 0.0506488314 0.1833659074
0 0 0.04285783525 0.1855853929
0 0 0.03839897396 0.1866779183
0 0 0.03060285852 0.1877810816
0 0 0.02615093789 0.1888802143
0 0 0.01838283857 0.1899684485
0 0 0.01393509217 0.1910683997
0 0 0.006129507785 0.1910618384
0 0 0.002781692825 0.1921356551
0 0 -0.006124164625 0.1921129268
0 0 -0.009460579461 0.1920940176
0 0 -0.01722500374 0.1920765425
0 0 -0.02166650637 0.1920619106
0 0 -0.02942308418 0.1909478189
0 0 -0.03275291629 0.1909294528
0 0 -0.04048889847 0.1898254092
0 0 -0.04493218304 0.1898059515
0 0 -0.05160003983 0.187602662
0 0 -0.05603436293 0.1864993501
0 0 -0.06379526969 0.1842884446
0 0 -0.06712811592 0.1831841862
0 0 -0.07378675555 0.1809552144
0 0 -0.07709882483 0.178764054
0 0 -0.08488454775 0.1754340142
0 0 -0.08822156159 0.1743007988
0 0 -0.09488396002 0.1698955852
0 0 -0.09709440121 0.1687837403
0 0 -0.1037650345 0.164399855
0 0 -0.1070918241 0.1622069484
0 0 -0.1137698049 0.156683048
0 0 -0.1159773907 0.1545187389
0 0 -0.1215243085 0.1490147439
0 0 -0.1248498402 0.1467993773
0 0 -0.1304539303 0.1412671299
0 0 -0.1327001353 0.1379297178
0 0 -0.1382980411 0.1323952459
0 0 -0.1428054106 0.1257654527
0 0 -0.1461577711 0.1224206536
0 0 -0.1484261952 0.11907921
0 0 -0.1529384398 0.1123843554
0 0 -0.157430057 0.1045834928
0 0 -0.1596892148 0.1012346634
0 0 -0.1619144079 0.0978214168
0 0 -0.1652878339 0.09003145264
0 0 -0.1686527323 0.08331084754
0 0 -0.1708912897 0.07883650495
0 0 -0.1720224311 0.07549535585
0 0 -0.1753686598 0.0676526689
0 0 -0.1786922975 0.05987408194
0 0 -0.1798065977 0.05542410411
0 0 -0.1820365687 0.04765651401
0 0 -0.183122553 0.04431069911
0 0 -0.1842132643 0.03657498806
0 0 -0.1853262053 0.03215948641
0 0 -0.1864258246 0.02439743959
0 0 -0.1875205032 0.02109866783
0 0 -0.1875338979 0.01336240637
0 0 -0.1886646395 0.008949455315
0 0 -0.1886316163 0.005618624611
0 0 -0.1886559009 -0.00322685473
0 0 -0.188667738 -0.009882053142
0 0 -0.1886224039 -0.01432427207
0 0 -0.1875336783 -0.02207270769
0 0 -0.1875591541 -0.02649340284
0 0 -0.1864594945 -0.03315322204
0 0 -0.1853510583 -0.0375909784
0 0 -0.1842478932 -0.04532379494
0 0 -0.1831426004 -0.04978158266
0 0 -0.1809339251 -0.05644893161
0 0 -0.1798324718 -0.06087374294
0 0 -0.1764318176 -0.0687100867
0 0 -0.174165998 -0.07544504877
0 0 -0.1707945103 -0.08328572114
0 0 -0.1685713701 -0.08662866377
0 0 -0.1651736056 -0.09441022981
0 0 -0.1607355614 -0.1010839904
0 0 -0.1584775178 -0.1055136713
0 0 -0.1538978489 -0.1113198327
0 0 -0.1516114901 -0.1147256445
0 0 -0.1460033019 -0.1214273694
0 0 -0.1437404906 -0.12471538
0 0 -0.138136187 -0.1302959807
0 0 -0.1359085739 -0.133598893
0 0 -0.1303789273 -0.1380007658
0 0 -0.1270604591 -0.1412941399
0 0 -0.1215355609 -0.1457530592
0 0 -0.1193145057 -0.1479536569
0 0 -0.112690359 -0.1523607448
0 0 -0.1093536415 -0.1545794798
0 0 -0.1038289183 -0.1578901165
0 0 -0.1005223572 -0.1589923017
0 0 -0.09388906503 -0.162298809
0 0 -0.09167047121 -0.1645071044
0 0 -0.08504764339 -0.1667178931
0 0 -0.07840730043 -0.1689393385
0 0 -0.07508054503 -0.1700606329
0 0 -0.07172511174 -0.1712188997
0 0 -0.0650752409 -0.1734262988
0 0 -0.05845538341 -0.1745382571
0 0 -0.05512731734 -0.1756440423
0 0 -0.05072236039 -0.1756582372
0 0 -0.04405087438 -0.1767899057
0 0 -0.03741131594 -0.1779014859
0 0 -0.03298509471 -0.1779124355
0 0 -0.02628460464 -0.1790508547
0 0 -0.02295510394 -0.1790606594
0 0 -0.01516184355 -0.1790869625
0 0 -0.0118066572 -0.1791041575
0 0 -0.004017130197 -0.1780146353
0 0 -0.0006967641236 -0.1780197977
0 0 0.006030522501 -0.1769162418
0 0 0.0104643298 -0.1769145353
0 0 0.01714327832 -0.1758062054
0 0 0.02158294963 -0.1747170928
0 0 0.02827083101 -0.1736085381
0 0 0.03271790499 -0.1736073655
0 0 0.03944427703 -0.1713912402
0 0 0.04276631719 -0.1702931079
0 0 0.05060157331 -0.1680599264
0 0 0.05399890884 -0.1669156129
0 0 0.06181692642 -0.1646773728
0 0 0.06516632396 -0.1635500036
0 0 0.07180098927 -0.1613515491
0 0 0.07627100631 -0.1591191001
0 0 0.08294808064 -0.1568792472
0 0 0.08627461271 -0.1546774196
0 0 0.09291657657 -0.151363247
0 0 0.09962059554 -0.1479872352
0 0 0.1029613143 -0.1457433301
0 0 0.1063148489 -0.1435113125
0 0 0.1129688856 -0.1390670687
0 0 0.1196113798 -0.1346334339
0 0 0.1229463557 -0.1323981936
0 0 0.128506683 -0.127946865
0 0 0.1318209181 -0.1257306502
0 0 0.1373803633 -0.12016779
0 0 0.139613918 -0.1179194847
0 0 0.1429333566 -0.1146067107
0 0 0.1484879251 -0.1090232098
0 0 0.1529136145 -0.1034202892
0 0 0.1551163669 -0.1001154073
0 0 0.1595383009 -0.09457534605
0 0 0.161767113 -0.09123067301
0 0 0.1662118031 -0.08458552708
0 0 0.1684335944 -0.08124407029
0 0 0.1717870748 -0.07455070169
0 0 0.1729229316 -0.07012272975
0 0 0.1762712829 -0.06340278852
0 0 0.1773902224 -0.06005715174
0 0 0.1807136294 -0.05225027679
0 0 0.181838841 -0.04891897287
0 0 0.1829989628 -0.04112311603
0 0 0.1841007628 -0.03778598091
0 0 0.1852477364 -0.03001118015
0 0 0.1863651792 -0.0255744824
0 0 0.1874970341 -0.01892883152
0 0 0.1875152478 -0.01450415007
0 0 0.1886126415 -0.006770094159
0 0 0.1886144484 -0.003433902282
0 0 0.1886064747 0.004328903407
0 0 0.1886309348 0.008796913523
0 0 0.1875120143 0.01663073467
0 0 0.1874630836 0.01995555153
0 0 0.1863489065 0.02774171899
0 0 0.1863414906 0.03223107626
0 0 0.1841381927 0.03894468862
0 0 0.1840862076 0.04335396291
0 0 0.1818719872 0.0510945041
0 0 0.1807711567 0.05444791104
0 0 0.1785565463 0.06220532377
0 0 0.177450281 0.06551727034
0 0 0.1741178283 0.07218463929
0 0 0.1718790503 0.07666184887
0 0 0.1685372302 0.08332017821
0 0 0.1651868147 0.08998191056
0 0 0.1629564003 0.09329843569
0 0 0.1607170205 0.09668599365
0 0 0.1573928934 0.1033291728
0 0 0.1518599391 0.1089139448
0 0 0.1496560949 0.1122285652
0 0 0.1452228798 0.1178005486
0 0 0.1418836184 0.1211515086
0 0 0.1374488918 0.12669441
0 0 0.1341323405 0.1289093431
0 0 0.1285859395 0.134466317
0 0 0.1263735999 0.1366752174
0 0 0.1197100409 0.1422314254
0 0 0.1174815425 0.1444773629
0 0 0.1108251398 0.1489087407
0 0 0.1074984894 0.1511345502
0 0 0.1008543409 0.155577612
0 0 0.09752666874 0.1577746817
0 0 0.09087580032 0.1622099661
0 0 0.08755384275 0.1644339687
0 0 0.0808761909 0.1677799669
0 0 0.07755247546 0.16997841
0 0 0.06972733243 0.1733248658
0 0 0.06638749874 0.174456272
0 0 0.058561621 0.1777694148
0 0 0.05520014607 0.1788810914
0 0 0.0484793886 0.1821773654
0 0 0.04404347532 0.1832720238
0 0 0.03620564655 0.1855019511
0 0 0.03289742065 0.1865991136
0 0 0.02508883159 0.1888118735
0 0 0.02070889093 0.1888012101
0 0 0.01287682141 0.1910201946
0 0 0.009524062499 0.1910207866
0 0 0.001768214047 0.1921164047
0 0 -0.005991745266 0.1932121707
0 0 -0.01044730526 0.1932085363
0 0 -0.01381986582 0.1931970499
0 0 -0.02159634323 0.1931903382
0 0 -0.02930331837 0.1921046479
0 0 -0.03374253366 0.1921079022
0 0 -0.03705420453 0.1920986923
0 0 -0.04480565421 0.1910130639
0 0 -0.05252885632 0.1888401604
0 0 -0.05592072151 0.1888075093
0 0 -0.06367032205 0.1866008751
0 0 -0.06809548047 0.1854769914
0 0 -0.07477277171 0.1832261281
0 0 -0.07916938472 0.1821492437
0 0 -0.08582796571 0.1788207658
0 0 -0.09026962403 0.1777007207
0 0 -0.09692776499 0.1743779869
0 0 -0.1002637107 0.1721796255
0 0 -0.1080464233 0.1677091908
0 0 -0.1113722344 0.1665987067
0 0 -0.1180162711 0.1621738515
0 0 -0.1213548983 0.1599614766
0 0 -0.1280189941 0.1544282915
0 0 -0.131323666 0.1522463325
0 0 -0.137999798 0.1467091043
0 0 -0.143553782 0.1400981531
0 0 -0.146879786 0.137873662
0 0 -0.1491213324 0.1345976757
0 0 -0.1546758536 0.1279398805
0 0 -0.1602353099 0.121274545
0 0 -0.1635680126 0.1168235443
0 0 -0.1657830245 0.1135048155
0 0 -0.1702779541 0.1057188565
0 0 -0.1747999027 0.09799598248
0 0 -0.1770315189 0.09460333948
0 0 -0.1815359337 0.08569052812
0 0 -0.182727191 0.08232494148
0 0 -0.1861146149 0.07335481097
0 0 -0.1883624117 0.06885066521
0 0 -0.1906284088 0.05987918703
0 0 -0.1917687314 0.05538171412
0 0 -0.194038827 0.0464283816
0 0 -0.1951336491 0.04193810785
0 0 -0.1973658493 0.0329946289
0 0 -0.1984840366 0.02963798378
0 0 -0.1995920495 0.02072677561
0 0 -0.199532442 0.01622644314
0 0 -0.2006345266 0.00731479232
0 0 -0.200626739 0.002860744622
0 0 -0.20055133 -0.004893661185
0 0 -0.2005349707 -0.009324848061
0 0 -0.2005129429 -0.01708111429
0 0 -0.200500385 -0.02150908076
0 0 -0.1993422693 -0.02923983
0 0 -0.1982583897 -0.03365706079
0 0 -0.1971177575 -0.0402877128
0 0 -0.1959773951 -0.04470164522
0 0 -0.1938081029 -0.0513226918
0 0 -0.1915788922 -0.05574738956
0 0 -0.1893728151 -0.06236033154
0 0 -0.1882389811 -0.06564257906
0 0 -0.1849464802 -0.0722250228
0 0 -0.1827795117 -0.07560438925
0 0 -0.17838235 -0.08222042487
0 0 -0.1772938911 -0.08556306045
0 0 -0.1728822208 -0.09106498545
0 0 -0.1707014719 -0.09439318196
0 0 -0.1651860478 -0.09996446834
0 0 -0.1607646983 -0.1054494351
0 0 -0.1574595469 -0.1088260593
0 0 -0.1552474722 -0.1110552589
0 0 -0.1486282013 -0.1166271657
0 0 -0.146404698 -0.1188542755
0 0 -0.1397586886 -0.1244985808
0 0 -0.1375272463 -0.1267905925
0 0 -0.1308810265 -0.1312392557
0 0 -0.1242274054 -0.1357154924
0 0 -0.1208774726 -0.1379534268
0 0 -0.1175565426 -0.1401913238
0 0 -0.1108969117 -0.1446131639
0 0 -0.1041989767 -0.1490974339
0 0 -0.1008576776 -0.1513278492
0 0 -0.09751752352 -0.1524521553
0 0 -0.08968723964 -0.1569248626
0 0 -0.08298549009 -0.1602595658
0 0 -0.07850150788 -0.1625061269
0 0 -0.07515385154 -0.1636077834
0 0 -0.06845081329 -0.1669327298
0 0 -0.06064446412 -0.1702531944
0 0 -0.05728982669 -0.1713527176
0 0 -0.04951186447 -0.1746554192
0 0 -0.04616536122 -0.1757604202
0 0 -0.03948072932 -0.1779769704
0 0 -0.03504793077 -0.1790772006
0 0 -0.02833137214 -0.1813074307
0 0 -0.02392339592 -0.1812894196
0 0 -0.01726269068 -0.1834896944
0 0 -0.01278639983 -0.1834872167
0 0 -0.006118113005 -0.1856763038
0 0 -0.001651629454 -0.1856686028
0 0 0.005058452641 -0.1867474818
0 0 0.008372432177 -0.1867362508
0 0 0.01615999596 -0.1867292984
0 0 0.01946798184 -0.1867189512
0 0 0.02610841826 -0.1866946624
0 0 0.03052379092 -0.1866847956
0 0 0.03717382555 -0.1866667069
0 0 0.04051333005 -0.1855509636
0 0 0.04826327058 -0.1855209825
0 0 0.05158878334 -0.1844136164
0 0 0.05821698966 -0.1832960847
0 0 0.0615693807 -0.1821916456
0 0 0.06821915861 -0.1799678055
0 0 0.07153876519 -0.1788652012
0 0 0.07930917727 -0.1766559257
0 0 0.08153136685 -0.1755476898
0 0 0.08929128886 -0.172237214
0 0 0.09153482465 -0.1700325807
0 0 0.09819357356 -0.1667114112
0 0 0.101493935 -0.1645121955
0 0 0.1081456782 -0.1611996081
0 0 0.1137090396 -0.1567745722
0 0 0.1170611423 -0.1545544201
0 0 0.1203912671 -0.1523470626
0 0 0.1259825951 -0.1468141425
0 0 0.1315670476 -0.1412549115
0 0 0.1349054704 -0.1379213822
0 0 0.137137639 -0.1356842933
0 0 0.1426970627 -0.1290122005
0 0 0.1482403904 -0.1234463986
0 0 0.1504888583 -0.1201082002
0 0 0.1527080398 -0.1167840083
0 0 0.1571887757 -0.1090148688
0 0 0.1616416654 -0.1023230913
0 0 0.1638816389 -0.09791674726
0 0 0.1672519365 -0.09120798984
0 0 0.1694981345 -0.08679635657
0 0 0.172876375 -0.07899129097
0 0 0.1751139879 -0.07564241156
0 0 0.1773914694 -0.06670711126
0 0 0.1785638229 -0.06225089984
0 0 0.1819165565 -0.05437961688
0 0 0.1819591532 -0.04992110176
0 0 0.1841921272 -0.0420430863
0 0 0.1852931014 -0.03756108869
0 0 0.1874905578 -0.0285795227
0 0 0.1874960722 -0.02410405213
0 1 0.2518217842 -0.05589657125
0 1 0.2518217842 -0.05589657125
0 1 0.2540020144 -0.05036681616
0 1 0.2540020144 -0.05036681616
0 1 0.2540020144 -0.05036681616
0 1 0.2540020144 -0.05036681616
0 1 0.256262666 -0.0448047517
0 1 0.256262666 -0.0448047517
0 1 0.256262666 -0.0448047517
0 1 0.2584263402 -0.03926154203
0 1 0.2584263402 -0.03926154203
0 1 0.2584263402 -0.03926154203
0 1 0.2606441287 -0.03371913997
0 1 0.2606441287 -0.03371913997
0 1 0.2606441287 -0.03371913997
0 1 0.2617834867 -0.02815223084
0 1 0.2617834867 -0.02815223084
0 1 0.2617834867 -0.02815223084
0 1 0.2629534755 -0.02258756408
0 1 0.2629534755 -0.02258756408
0 1 0.2629534755 -0.02258756408
0 1 0.2651821466 -0.0170396778
0 1 0.2651821466 -0.0170396778
0 1 0.2651821466 -0.0170396778
0 1 0.2651821466 -0.0170396778
0 1 0.2662344862 -0.01150645321
0 1 0.2662344862 -0.01150645321
0 1 0.2662344862 -0.01150645321
0 1 0.2673770219 -0.005932327911
0 1 0.2673770219 -0.005932327911
0 1 0.2673770219 -0.005932327911
0 1 0.2685073919 -0.0003744986592
0 1 0.2685073919 -0.0003744986592
0 1 0.2685073919 -0.0003744986592
0 1 0.2695908234 0.005196854779
0 1 0.2695908234 0.005196854779
0 1 0.2695908234 0.005196854779
0 1 0.2695908234 0.005196854779
0 1 0.2706511215 0.01072416471
0 1 0.2706511215 0.01072416471
0 1 0.2706511215 0.01072416471
0 1 0.2716725732 0.01627549932
0 1 0.2716725732 0.01627549932
0 1 0.2716725732 0.01627549932
0 1 0.2716725732 0.01627549932
0 1 0.2717073911 0.02183282197
0 1 0.2717073911 0.02183282197
0 1 0.2717073911 0.02183282197
0 1 0.2727465551 0.02735633555
0 1 0.2727465551 0.02735633555
0 1 0.2727465551 0.02735633555
0 1 0.2726823358 0.03397392645
0 1 0.2726823358 0.03397392645
0 1 0.2726823358 0.03397392645
0 1 0.2726743018 0.03947191785
0 1 0.2726743018 0.03947191785
0 1 0.2726743018 0.03947191785
0 1 0.2737460376 0.04495299555
0 1 0.2737460376 0.04495299555
0 1 0.2737460376 0.04495299555
0 1 0.2737374971 0.05049580815
0 1 0.2737374971 0.05049580815
0 1 0.2737374971 0.05049580815
0 1 0.2737374971 0.05049580815
0 1 0.2736856388 0.0560152351
0 1 0.2736856388 0.0560152351
0 1 0.2736856388 0.0560152351
0 1 0.2736281177 0.06153573735
0 1 0.2736281177 0.06153573735
0 1 0.2736281177 0.06153573735
0 1 0.2735539619 0.06700756718
0 1 0.2735539619 0.06700756718
0 1 0.2735539619 0.06700756718
0 1 0.2724512472 0.07254532462
0 1 0.2724512472 0.07254532462
0 1 0.2724512472 0.07254532462
0 1 0.2723814301 0.07800971954
0 1 0.2723814301 0.07800971954
0 1 0.2723814301 0.07800971954
0 1 0.2723814301 0.07800971954
0 1 0.2712518338 0.08349695168
0 1 0.2712518338 0.08349695168
0 1 0.2712518338 0.08349695168
0 1 0.2712369035 0.08893783916
0 1 0.2712369035 0.08893783916
0 1 0.2712369035 0.08893783916
0 1 0.2712369035 0.08893783916
0 1 0.2701283781 0.0944583407
0 1 0.2701283781 0.0944583407
0 1 0.2701283781 0.0944583407
0 1 0.2690891407 0.0999902542
0 1 0.2690891407 0.0999902542
0 1 0.2690891407 0.0999902542
0 1 0.2680397379 0.1055048775
0 1 0.2680397379 0.1055048775
0 1 0.2680397379 0.1055048775
0 1 0.2668201875 0.1098246842
0 1 0.2668201875 0.1098246842
0 1 0.2668201875 0.1098246842
0 1 0.2656148083 0.1152568624
0 1 0.2656148083 0.1152568624
0 1 0.2656148083 0.1152568624
0 1 0.2656148083 0.1152568624
0 1 0.2645257789 0.1207189551
0 1 0.2645257789 0.1207189551
0 1 0.2645257789 0.1207189551
0 1 0.262321188 0.12620102
0 1 0.262321188 0.12620102
0 1 0.262321188 0.12620102
0 1 0.2612551804 0.1317334811
0 1 0.2612551804 0.1317334811
0 1 0.2612551804 0.1317334811
0 1 0.2589292441 0.1360245803
0 1 0.2589292441 0.1360245803
0 1 0.2589292441 0.1360245803
0 1 0.2567249427 0.1403595071
0 1 0.2567249427 0.1403595071
0 1 0.2567249427 0.1403595071
0 1 0.2567249427 0.1403595071
0 1 0.2556703235 0.1459073028
0 1 0.2556703235 0.1459073028
0 1 0.2556703235 0.1459073028
0 1 0.2534675961 0.1514038544
0 1 0.2534675961 0.1514038544
0 1 0.2534675961 0.1514038544
0 1 0.2534675961 0.1514038544
0 1 0.2513092443 0.155825991
0 1 0.2513092443 0.155825991
0 1 0.2513092443 0.155825991
0 1 0.2479887072 0.1601628854
0 1 0.2479887072 0.1601628854
0 1 0.2479887072 0.1601628854
0 1 0.2457870121 0.1656811558
0 1 0.2457870121 0.1656811558
0 1 0.2457870121 0.1656811558
0 1 0.2435767249 0.1701058334
0 1 0.2435767249 0.1701058334
0 1 0.2435767249 0.1701058334
0 1 0.241284775 0.1744100096
0 1 0.241284775 0.1744100096
0 1 0.241284775 0.1744100096
0 1 0.241284775 0.1744100096
0 1 0.2380956341 0.1788881797
0 1 0.2380956341 0.1788881797
0 1 0.2380956341 0.1788881797
0 1 0.2346970526 0.1832234525
0 1 0.2346970526 0.1832234525
0 1 0.2346970526 0.1832234525
0 1 0.2325135359 0.1887819572
0 1 0.2325135359 0.1887819572
0 1 0.2325135359 0.1887819572
0 1 0.2291917557 0.1931477338
0 1 0.2291917557 0.1931477338
0 1 0.2291917557 0.1931477338
0 1 0.2258960964 0.1964360535
0 1 0.2258960964 0.1964360535
0 1 0.2258960964 0.1964360535
0 1 0.2225385448 0.2008104107
0 1 0.2225385448 0.2008104107
0 1 0.2225385448 0.2008104107
0 1 0.2225385448 0.2008104107
0 1 0.2192315506 0.2051991492
0 1 0.2192315506 0.2051991492
0 1 0.2192315506 0.2051991492
0 1 0.2159170869 0.209640801
0 1 0.2159170869 0.209640801
0 1 0.2159170869 0.209640801
0 1 0.2124676447 0.2138302752
0 1 0.2124676447 0.2138302752
0 1 0.2124676447 0.2138302752
0 1 0.2124676447 0.2138302752
0 1 0.2081669191 0.2172747179
0 1 0.2081669191 0.2172747179
0 1 0.2081669191 0.2172747179
0 1 0.2048167642 0.2216429688
0 1 0.2048167642 0.2216429688
0 1 0.2048167642 0.2216429688
0 1 0.2014314195 0.2248142887
0 1 0.2014314195 0.2248142887
0 1 0.2014314195 0.2248142887
0 1 0.2014314195 0.2248142887
0 1 0.1970930947 0.2293108542
0 1 0.1970930947 0.2293108542
0 1 0.1970930947 0.2293108542
0 1 0.1926616694 0.2325370813
0 1 0.1926616694 0.2325370813
0 1 0.1926616694 0.2325370813
0 1 0.189322484 0.2357998562
0 1 0.189322484 0.2357998562
0 1 0.189322484 0.2357998562
0 1 0.1849683247 0.2391676046
0 1 0.1849683247 0.2391676046
0 1 0.1849683247 0.2391676046
0 1 0.1805631515 0.2423923058
0 1 0.1805631515 0.2423923058
0 1 0.1805631515 0.2423923058
0 1 0.1761798276 0.2456655644
0 1 0.1761798276 0.2456655644
0 1 0.1761798276 0.2456655644
0 1 0.1761798276 0.2456655644
0 1 0.1718054244 0.248962217
0 1 0.1718054244 0.248962217
0 1 0.1718054244 0.248962217
0 1 0.1673658222 0.2521351021
0 1 0.1673658222 0.2521351021
0 1 0.1673658222 0.2521351021
0 1 0.1630029227 0.2555120285
0 1 0.1630029227 0.2555120285
0 1 0.1630029227 0.2555120285
0 1 0.1630029227 0.2555120285
0 1 0.1575418303 0.2578052683
0 1 0.1575418303 0.2578052683
0 1 0.1575418303 0.2578052683
0 1 0.1531478979 0.2609982173
0 1 0.1531478979 0.2609982173
0 1 0.1531478979 0.2609982173
0 1 0.1487925493 0.2631899224
0 1 0.1487925493 0.2631899224
0 1 0.1487925493 0.2631899224
0 1 0.1487925493 0.2631899224
0 1 0.1432336146 0.2665676219
0 1 0.1432336146 0.2665676219
0 1 0.1432336146 0.2665676219
0 1 0.1388732559 0.2687340498
0 1 0.1388732559 0.2687340498
0 1 0.1388732559 0.2687340498
0 1 0.1334095654 0.2709726572
0 1 0.1334095654 0.2709726572
0 1 0.1334095654 0.2709726572
0 1 0.1278861716 0.2732096497
0 1 0.1278861716 0.2732096497
0 1 0.1278861716 0.2732096497
0 1 0.1235201681 0.2753902979
0 1 0.1235201681 0.2753902979
0 1 0.1235201681 0.2753902979
0 1 0.1180515847 0.2775749108
0 1 0.1180515847 0.2775749108
0 1 0.1180515847 0.2775749108
0 1 0.1180515847 0.2775749108
0 1 0.1125671192 0.2786864378
0 1 0.1125671192 0.2786864378
0 1 0.1125671192 0.2786864378
0 1 0.1070555651 0.2808724013
0 1 0.1070555651 0.2808724013
0 1 0.1070555651 0.2808724013
0 1 0.1026650453 0.2830514554
0 1 0.1026650453 0.2830514554
0 1 0.1026650453 0.2830514554
0 1 0.09612660159 0.2841715712
0 1 0.09612660159 0.2841715712
0 1 0.09612660159 0.2841715712
0 1 0.09173215584 0.285342355
0 1 0.09173215584 0.285342355
0 1 0.09173215584 0.285342355
0 1 0.08732937953 0.2843306132
0 1 0.08732937953 0.2843306132
0 1 0.08732937953 0.2843306132
0 1 0.08732937953 0.2843306132
0 1 0.08183267402 0.2843493036
0 1 0.08183267402 0.2843493036
0 1 0.08183267402 0.2843493036
0 1 0.07858440038 0.2833172144
0 1 0.07858440038 0.2833172144
0 1 0.07858440038 0.2833172144
0 1 0.0742099237 0.2812663376
0 1 0.0742099237 0.2812663376
0 1 0.0742099237 0.2812663376
0 1 0.0742099237 0.2812663376
0 1 0.06984759189 0.2802163013
0 1 0.06984759189 0.2802163013
0 1 0.06984759189 0.2802163013
0 1 0.06551834541 0.2781582578
0 1 0.06551834541 0.2781582578
0 1 0.06551834541 0.2781582578
0 1 0.06121517872 0.2761825855
0 1 0.06121517872 0.2761825855
0 1 0.06121517872 0.2761825855
0 1 0.06121517872 0.2761825855
0 1 0.05704865448 0.2744229284
0 1 0.05704865448 0.2744229284
0 1 0.05704865448 0.2744229284
0 1 0.05280470595 0.2724845342
0 1 0.05280470595 0.2724845342
0 1 0.05280470595 0.2724845342
0 1 0.04841288189 0.2703457297
0 1 0.04841288189 0.2703457297
0 1 0.04841288189 0.2703457297
0 1 0.04297974912 0.268427014
0 1 0.04297974912 0.268427014
0 1 0.04297974912 0.268427014
0 1 0.03868271014 0.2665191544
0 1 0.03868271014 0.2665191544
0 1 0.03868271014 0.2665191544
0 1 0.03433755153 0.2635280679
0 1 0.03433755153 0.2635280679
0 1 0.03433755153 0.2635280679
0 1 0.03433755153 0.2635280679
0 1 0.02998561053 0.2618117962
0 1 0.02998561053 0.2618117962
0 1 0.02998561053 0.2618117962
0 1 0.02555042298 0.259646369
0 1 0.02555042298 0.259646369
0 1 0.02555042298 0.259646369
0 1 0.02555042298 0.259646369
0 1 0.02115586474 0.2566015906
0 1 0.02115586474 0.2566015906
0 1 0.02115586474 0.2566015906
0 1 0.01559972606 0.254567882
0 1 0.01559972606 0.254567882
0 1 0.01559972606 0.254567882
0 1 0.01111977597 0.2525414862
0 1 0.01111977597 0.2525414862
0 1 0.01111977597 0.2525414862
0 1 0.00668031946 0.24935109
0 1 0.00668031946 0.24935109
0 1 0.00668031946 0.24935109
0 1 0.00668031946 0.24935109
0 1 0.002201616186 0.2472645601
0 1 0.002201616186 0.2472645601
0 1 0.002201616186 0.2472645601
0 1 -0.003348014389 0.2451278841
0 1 -0.003348014389 0.2451278841
0 1 -0.003348014389 0.2451278841
0 1 -0.007835833475 0.2429750988
0 1 -0.007835833475 0.2429750988
0 1 -0.007835833475 0.2429750988
0 1 -0.01342060713 0.2407915241
0 1 -0.01342060713 0.2407915241
0 1 -0.01342060713 0.2407915241
0 1 -0.01793622098 0.238580251
0 1 -0.01793622098 0.238580251
0 1 -0.01793622098 0.238580251
0 1 -0.02238499537 0.2363792417
0 1 -0.02238499537 0.2363792417
0 1 -0.02238499537 0.2363792417
0 1 -0.02238499537 0.2363792417
0 1 -0.02801793771 0.2341441208
0 1 -0.02801793771 0.2341441208
0 1 -0.02801793771 0.2341441208
0 1 -0.03361070614 0.2308013683
0 1 -0.03361070614 0.2308013683
0 1 -0.03361070614 0.2308013683
0 1 -0.03361070614 0.2308013683
0 1 -0.03810762712 0.2296414155
0 1 -0.03810762712 0.2296414155
0 1 -0.03810762712 0.2296414155
0 1 -0.04369763837 0.2262589963
0 1 -0.04369763837 0.2262589963
0 1 -0.04369763837 0.2262589963
0 1 -0.04929307131 0.2239769826
0 1 -0.04929307131 0.2239769826
0 1 -0.04929307131 0.2239769826
0 1 -0.05490713128 0.2216891193
0 1 -0.05490713128 0.2216891193
0 1 -0.05490713128 0.2216891193
0 1 -0.05490713128 0.2216891193
0 1 -0.05931721326 0.2205494619
0 1 -0.05931721326 0.2205494619
0 1 -0.05931721326 0.2205494619
0 1 -0.06494826165 0.2171224129
0 1 -0.06494826165 0.2171224129
0 1 -0.06494826165 0.2171224129
0 1 -0.07050109451 0.2148441414
0 1 -0.07050109451 0.2148441414
0 1 -0.07050109451 0.2148441414
0 1 -0.07608736795 0.2124789159
0 1 -0.07608736795 0.2124789159
0 1 -0.07608736795 0.2124789159
0 1 -0.08161655758 0.210200597
0 1 -0.08161655758 0.210200597
0 1 -0.08161655758 0.210200597
0 1 -0.08604769916 0.2079423173
0 1 -0.08604769916 0.2079423173
0 1 -0.08604769916 0.2079423173
0 1 -0.08604769916 0.2079423173
0 1 -0.09161685502 0.2056460273
0 1 -0.09161685502 0.2056460273
0 1 -0.09161685502 0.2056460273
0 1 -0.09716508213 0.2022706978
0 1 -0.09716508213 0.2022706978
0 1 -0.09716508213 0.2022706978
0 1 -0.1027306856 0.1999601356
0 1 -0.1027306856 0.1999601356
0 1 -0.1027306856 0.1999601356
0 1 -0.1027306856 0.1999601356
0 1 -0.1082595371 0.1976709636
0 1 -0.1082595371 0.1976709636
0 1 -0.1082595371 0.1976709636
0 1 -0.1137604498 0.1942790339
0 1 -0.1137604498 0.1942790339
0 1 -0.1137604498 0.1942790339
0 1 -0.1181653394 0.1920505889
0 1 -0.1181653394 0.1920505889
0 1 -0.1181653394 0.1920505889
0 1 -0.1181653394 0.1920505889
0 1 -0.1236829491 0.1886249481
0 1 -0.1236829491 0.1886249481
0 1 -0.1236829491 0.1886249481
0 1 -0.1291807291 0.1863666725
0 1 -0.1291807291 0.1863666725
0 1 -0.1291807291 0.1863666725
0 1 -0.1346692034 0.1829529172
0 1 -0.1346692034 0.1829529172
0 1 -0.1346692034 0.1829529172
0 1 -0.1390694485 0.1796172338
0 1 -0.1390694485 0.1796172338
0 1 -0.1390694485 0.1796172338
0 1 -0.144556902 0.1773522143
0 1 -0.144556902 0.1773522143
0 1 -0.144556902 0.1773522143
0 1 -0.1500634296 0.1740591478
0 1 -0.1500634296 0.1740591478
0 1 -0.1500634296 0.1740591478
0 1 -0.1500634296 0.1740591478
0 1 -0.1544480888 0.1706698346
0 1 -0.1544480888 0.1706698346
0 1 -0.1544480888 0.1706698346
0 1 -0.1599007902 0.1673127031
0 1 -0.1599007902 0.1673127031
0 1 -0.1599007902 0.1673127031
0 1 -0.1643039413 0.1639475594
0 1 -0.1643039413 0.1639475594
0 1 -0.1643039413 0.1639475594
0 1 -0.1697790526 0.1595195656
0 1 -0.1697790526 0.1595195656
0 1 -0.1697790526 0.1595195656
0 1 -0.1741559271 0.1561411435
0 1 -0.1741559271 0.1561411435
0 1 -0.1741559271 0.1561411435
0 1 -0.1741559271 0.1561411435
0 1 -0.1785552971 0.1528339898
0 1 -0.1785552971 0.1528339898
0 1 -0.1785552971 0.1528339898
0 1 -0.1839967249 0.1483987212
0 1 -0.1839967249 0.1483987212
0 1 -0.1839967249 0.1483987212
0 1 -0.1839967249 0.1483987212
0 1 -0.1883711192 0.1450937733
0 1 -0.1883711192 0.1450937733
0 1 -0.1883711192 0.1450937733
0 1 -0.192751654 0.1406502039
0 1 -0.192751654 0.1406502039
0 1 -0.192751654 0.1406502039
0 1 -0.1971457804 0.1373140955
0 1 -0.1971457804 0.1373140955
0 1 -0.1971457804 0.1373140955
0 1 -0.2014915834 0.1328391482
0 1 -0.2014915834 0.1328391482
0 1 -0.2014915834 0.1328391482
0 1 -0.2059453334 0.1285126083
0 1 -0.2059453334 0.1285126083
0 1 -0.2059453334 0.1285126083
0 1 -0.2059453334 0.1285126083
0 1 -0.2091599083 0.1240553442
0 1 -0.2091599083 0.1240553442
0 1 -0.2091599083 0.1240553442
0 1 -0.213556119 0.1196464074
0 1 -0.213556119 0.1196464074
0 1 -0.213556119 0.1196464074
0 1 -0.217923295 0.1152181675
0 1 -0.217923295 0.1152181675
0 1 -0.217923295 0.1152181675
0 1 -0.2211836661 0.1107974009
0 1 -0.2211836661 0.1107974009
0 1 -0.2211836661 0.1107974009
0 1 -0.2244413447 0.1063649362
0 1 -0.2244413447 0.1063649362
0 1 -0.2244413447 0.1063649362
0 1 -0.2288532979 0.1019910327
0 1 -0.2288532979 0.1019910327
0 1 -0.2288532979 0.1019910327
0 1 -0.2288532979 0.1019910327
0 1 -0.232141812 0.09647899876
0 1 -0.232141812 0.09647899876
0 1 -0.232141812 0.09647899876
0 1 -0.232141812 0.09647899876
0 1 -0.2354758688 0.09210427107
0 1 -0.2354758688 0.09210427107
0 1 -0.2387356405 0.08770188084
0 1 -0.2387356405 0.08770188084
0 1 -0.2387356405 0.08770188084
0 1 -0.2387356405 0.08770188084
0 1 -0.2409320767 0.08218349489
0 1 -0.2409320767 0.08218349489
0 1 -0.2409320767 0.08218349489
0 1 -0.2442349342 0.07666112796
0 1 -0.2442349342 0.07666112796
0 1 -0.2442349342 0.07666112796
0 1 -0.2475139763 0.07221746882
0 1 -0.2475139763 0.07221746882
0 1 -0.2475139763 0.07221746882
0 1 -0.2475139763 0.07221746882
0 1 -0.2497217559 0.06668839344
0 1 -0.2497217559 0.06668839344
0 1 -0.2497217559 0.06668839344
0 1 -0.2530537351 0.06118229362
0 1 -0.2530537351 0.06118229362
0 1 -0.2530537351 0.06118229362
0 1 -0.2552323401 0.0556607677
0 1 -0.2552323401 0.0556607677
0 1 -0.2552323401 0.0556607677
0 1 -0.257386115 0.05122871316
0 1 -0.257386115 0.05122871316
0 1 -0.257386115 0.05122871316
0 1 -0.2595286112 0.04570645741
0 1 -0.2595286112 0.04570645741
0 1 -0.2595286112 0.04570645741
0 1 -0.261668676 0.04020413193
0 1 -0.261668676 0.04020413193
0 1 -0.261668676 0.04020413193
0 1 -0.261668676 0.04020413193
0 1 -0.2639113169 0.03470896491
0 1 -0.2639113169 0.03470896491
0 1 -0.2639113169 0.03470896491
0 1 -0.26608901 0.02919563406
0 1 -0.26608901 0.02919563406
0 1 -0.26608901 0.02919563406
0 1 -0.268208603 0.02367400916
0 1 -0.268208603 0.02367400916
0 1 -0.268208603 0.02367400916
0 1 -0.268208603 0.02367400916
0 1 -0.2693535184 0.01817774998
0 1 -0.2693535184 0.01817774998
0 1 -0.2693535184 0.01817774998
0 1 -0.2715649663 0.01264760833
0 1 -0.2715649663 0.01264760833
0 1 -0.2715649663 0.01264760833
0 1 -0.2726387782 0.006046037916
0 1 -0.2726387782 0.006046037916
0 1 -0.2726387782 0.006046037916
0 1 -0.2726387782 0.006046037916
0 1 -0.2736638044 0.00055722775
0 1 -0.2736638044 0.00055722775
0 1 -0.2736638044 0.00055722775
0 1 -0.274752348 -0.004975886776
0 1 -0.274752348 -0.004975886776
0 1 -0.274752348 -0.004975886776
0 1 -0.2769204726 -0.01051165877
0 1 -0.2769204726 -0.01051165877
0 1 -0.2769204726 -0.01051165877
0 1 -0.2780014387 -0.01608106587
0 1 -0.2780014387 -0.01608106587
0 1 -0.2780014387 -0.01608106587
0 1 -0.2780271789 -0.02162918806
0 1 -0.2780271789 -0.02162918806
0 1 -0.2780271789 -0.02162918806
0 1 -0.2790662845 -0.028247223
0 1 -0.2790662845 -0.028247223
0 1 -0.2790662845 -0.028247223
0 1 -0.2790662845 -0.028247223
0 1 -0.2800828825 -0.03376946739
0 1 -0.2800828825 -0.03376946739
0 1 -0.2800828825 -0.03376946739
0 1 -0.2800192076 -0.03927783735
0 1 -0.2800192076 -0.03927783735
0 1 -0.2800192076 -0.03927783735
0 1 -0.2800504951 -0.04484109204
0 1 -0.2800504951 -0.04484109204
0 1 -0.2800504951 -0.04484109204
0 1 -0.2800504951 -0.04484109204
0 1 -0.2799580019 -0.05037746364
0 1 -0.2799580019 -0.05037746364
0 1 -0.2799580019 -0.05037746364
0 1 -0.2799616795 -0.05702205455
0 1 -0.2799616795 -0.05702205455
0 1 -0.2799616795 -0.05702205455
0 1 -0.2788220675 -0.06249448416
0 1 -0.2788220675 -0.06249448416
0 1 -0.2788220675 -0.06249448416
0 1 -0.2788220675 -0.06249448416
0 1 -0.2788831385 -0.06803043545
0 1 -0.2788831385 -0.06803043545
0 1 -0.2788831385 -0.06803043545
0 1 -0.2777545187 -0.0735237282
0 1 -0.2777545187 -0.0735237282
0 1 -0.2777545187 -0.0735237282
0 1 -0.2777306478 -0.07904970003
0 1 -0.2777306478 -0.07904970003
0 1 -0.2777306478 -0.07904970003
0 1 -0.2756541411 -0.08462019377
0 1 -0.2756541411 -0.08462019377
0 1 -0.2756541411 -0.08462019377
0 1 -0.2744999529 -0.09009683947
0 1 -0.2744999529 -0.09009683947
0 1 -0.2744999529 -0.09009683947
0 1 -0.2733342335 -0.09557199061
0 1 -0.2733342335 -0.09557199061
0 1 -0.2733342335 -0.09557199061
0 1 -0.2733342335 -0.09557199061
0 1 -0.2723775267 -0.1011512775
0 1 -0.2723775267 -0.1011512775
0 1 -0.2723775267 -0.1011512775
0 1 -0.2712219396 -0.1066360897
0 1 -0.2712219396 -0.1066360897
0 1 -0.2712219396 -0.1066360897
0 1 -0.2689551389 -0.1120881757
0 1 -0.2689551389 -0.1120881757
0 1 -0.2689551389 -0.1120881757
0 1 -0.2689551389 -0.1120881757
0 1 -0.2680019422 -0.11658878
0 1 -0.2680019422 -0.11658878
0 1 -0.2680019422 -0.11658878
0 1 -0.2657196901 -0.1219969915
0 1 -0.2657196901 -0.1219969915
0 1 -0.2657196901 -0.1219969915
0 1 -0.2645396831 -0.1274655466
0 1 -0.2645396831 -0.1274655466
0 1 -0.2645396831 -0.1274655466
0 1 -0.2645396831 -0.1274655466
0 1 -0.262507341 -0.1319631346
0 1 -0.262507341 -0.1319631346
0 1 -0.262507341 -0.1319631346
0 1 -0.2602836597 -0.137436083
0 1 -0.2602836597 -0.137436083
0 1 -0.2602836597 -0.137436083
0 1 -0.2580764622 -0.1429595776
0 1 -0.2580764622 -0.1429595776
0 1 -0.2580764622 -0.1429595776
0 1 -0.2558935887 -0.1473482774
0 1 -0.2558935887 -0.1473482774
0 1 -0.2558935887 -0.1473482774
0 1 -0.2536884941 -0.1528477363
0 1 -0.2536884941 -0.1528477363
0 1 -0.2536884941 -0.1528477363
0 1 -0.2515065908 -0.1572488719
0 1 -0.2515065908 -0.1572488719
0 1 -0.2515065908 -0.1572488719
0 1 -0.2515065908 -0.1572488719
0 1 -0.2481461984 -0.1615536835
0 1 -0.2481461984 -0.1615536835
0 1 -0.2481461984 -0.1615536835
0 1 -0.2459776869 -0.167071324
0 1 -0.2459776869 -0.167071324
0 1 -0.2459776869 -0.167071324
0 1 -0.2426360359 -0.1714366387
0 1 -0.2426360359 -0.1714366387
0 1 -0.2426360359 -0.1714366387
0 1 -0.2426360359 -0.1714366387
0 1 -0.2426360359 -0.1714366387
0 1 -0.2404186713 -0.1757966554
0 1 -0.2404186713 -0.1757966554
0 1 -0.2372045486 -0.1802863553
0 1 -0.2372045486 -0.1802863553
0 1 -0.2372045486 -0.1802863553
0 1 -0.2372045486 -0.1802863553
0 1 -0.2339425157 -0.1858284523
0 1 -0.2339425157 -0.1858284523
0 1 -0.2339425157 -0.1858284523
0 1 -0.231667778 -0.1890607979
0 1 -0.231667778 -0.1890607979
0 1 -0.2284648742 -0.1934885859
0 1 -0.2284648742 -0.1934885859
0 1 -0.2284648742 -0.1934885859
0 1 -0.2240699285 -0.1978546761
0 1 -0.2240699285 -0.1978546761
0 1 -0.2240699285 -0.1978546761
0 1 -0.2207673217 -0.2022681255
0 1 -0.2207673217 -0.2022681255
0 1 -0.2207673217 -0.2022681255
0 1 -0.217411619 -0.2066279723
0 1 -0.217411619 -0.2066279723
0 1 -0.217411619 -0.2066279723
0 1 -0.2141029233 -0.2110653221
0 1 -0.2141029233 -0.2110653221
0 1 -0.2141029233 -0.2110653221
0 1 -0.2141029233 -0.2110653221
0 1 -0.2107265942 -0.2143716246
0 1 -0.2107265942 -0.2143716246
0 1 -0.2107265942 -0.2143716246
0 1 -0.2062713892 -0.218825315
0 1 -0.2062713892 -0.218825315
0 1 -0.2062713892 -0.218825315
0 1 -0.2017722762 -0.2231806816
0 1 -0.2017722762 -0.2231806816
0 1 -0.2017722762 -0.2231806816
0 1 -0.2017722762 -0.2231806816
0 1 -0.1984247778 -0.226527039
0 1 -0.1984247778 -0.226527039
0 1 -0.1984247778 -0.226527039
0 1 -0.1939732115 -0.2298217542
0 1 -0.1939732115 -0.2298217542
0 1 -0.1939732115 -0.2298217542
0 1 -0.190525642 -0.2340928647
0 1 -0.190525642 -0.2340928647
0 1 -0.190525642 -0.2340928647
0 1 -0.190525642 -0.2340928647
0 1 -0.1860997016 -0.2373667078
0 1 -0.1860997016 -0.2373667078
0 1 -0.1860997016 -0.2373667078
0 1 -0.1816561841 -0.24068144
0 1 -0.1816561841 -0.24068144
0 1 -0.1816561841 -0.24068144
0 1 -0.1772346163 -0.2439289239
0 1 -0.1772346163 -0.2439289239
0 1 -0.1772346163 -0.2439289239
0 1 -0.173876243 -0.2471241677
0 1 -0.173876243 -0.2471241677
0 1 -0.173876243 -0.2471241677
0 1 -0.1694715398 -0.2504347596
0 1 -0.1694715398 -0.2504347596
0 1 -0.1694715398 -0.2504347596
0 1 -0.1640067981 -0.2536993031
0 1 -0.1640067981 -0.2536993031
0 1 -0.1640067981 -0.2536993031
0 1 -0.1640067981 -0.2536993031
0 1 -0.1606803757 -0.2557604453
0 1 -0.1606803757 -0.2557604453
0 1 -0.1606803757 -0.2557604453
0 1 -0.1551793755 -0.2590368167
0 1 -0.1551793755 -0.2590368167
0 1 -0.1551793755 -0.2590368167
0 1 -0.1508161805 -0.2612175435
0 1 -0.1508161805 -0.2612175435
0 1 -0.1508161805 -0.2612175435
0 1 -0.1464485416 -0.2634209256
0 1 -0.1464485416 -0.2634209256
0 1 -0.1464485416 -0.2634209256
0 1 -0.1409863257 -0.2666824464
0 1 -0.1409863257 -0.2666824464
0 1 -0.1409863257 -0.2666824464
0 1 -0.136609351 -0.2688762788
0 1 -0.136609351 -0.2688762788
0 1 -0.136609351 -0.2688762788
0 1 -0.136609351 -0.2688762788
0 1 -0.1322806349 -0.2711197209
0 1 -0.1322806349 -0.2711197209
0 1 -0.1322806349 -0.2711197209
0 1 -0.1322806349 -0.2711197209
0 1 -0.126776328 -0.2732734987
0 1 -0.126776328 -0.2732734987
0 1 -0.126776328 -0.2732734987
0 1 -0.1213141843 -0.2744674124
0 1 -0.1213141843 -0.2744674124
0 1 -0.1213141843 -0.2744674124
0 1 -0.1169425488 -0.2766443188
0 1 -0.1169425488 -0.2766443188
0 1 -0.1169425488 -0.2766443188
0 1 -0.11147157 -0.278797597
0 1 -0.11147157 -0.278797597
0 1 -0.11147157 -0.278797597
0 1 -0.1060118749 -0.2798562112
0 1 -0.1060118749 -0.2798562112
0 1 -0.1060118749 -0.2798562112
0 1 -0.1060118749 -0.2798562112
0 1 -0.1016069068 -0.2799885149
0 1 -0.1016069068 -0.2799885149
0 1 -0.1016069068 -0.2799885149
0 1 -0.09722293932 -0.2810350774
0 1 -0.09722293932 -0.2810350774
0 1 -0.09722293932 -0.2810350774
0 1 -0.09287105331 -0.2799929854
0 1 -0.09287105331 -0.2799929854
0 1 -0.09287105331 -0.2799929854
0 1 -0.08848709504 -0.2790424766
0 1 -0.08848709504 -0.2790424766
0 1 -0.08848709504 -0.2790424766
0 1 -0.08412398576 -0.2769587074
0 1 -0.08412398576 -0.2769587074
0 1 -0.08412398576 -0.2769587074
0 1 -0.08089123545 -0.2758493425
0 1 -0.08089123545 -0.2758493425
0 1 -0.08089123545 -0.2758493425
0 1 -0.08089123545 -0.2758493425
0 1 -0.07659194041 -0.2739053166
0 1 -0.07659194041 -0.2739053166
0 1 -0.07659194041 -0.2739053166
0 1 -0.07112921287 -0.2728612614
0 1 -0.07112921287 -0.2728612614
0 1 -0.07112921287 -0.2728612614
0 1 -0.07112921287 -0.2728612614
0 1 -0.06793064259 -0.2708232806
0 1 -0.06793064259 -0.2708232806
0 1 -0.06793064259 -0.2708232806
0 1 -0.06366144549 -0.2688767654
0 1 -0.06366144549 -0.2688767654
0 1 -0.06366144549 -0.2688767654
0 1 -0.05939335204 -0.2658466512
0 1 -0.05939335204 -0.2658466512
0 1 -0.05939335204 -0.2658466512
0 1 -0.05511146426 -0.263880726
0 1 -0.05511146426 -0.263880726
0 1 -0.05511146426 -0.263880726
0 1 -0.05511146426 -0.263880726
0 1 -0.05078488631 -0.2619080205
0 1 -0.05078488631 -0.2619080205
0 1 -0.05078488631 -0.2619080205
0 1 -0.04536210275 -0.2600022834
0 1 -0.04536210275 -0.2600022834
0 1 -0.04536210275 -0.2600022834
0 1 -0.04102345129 -0.2569637454
0 1 -0.04102345129 -0.2569637454
0 1 -0.04102345129 -0.2569637454
0 1 -0.03668404609 -0.2550269387
0 1 -0.03668404609 -0.2550269387
0 1 -0.03668404609 -0.2550269387
0 1 -0.03228706916 -0.2519981505
0 1 -0.03228706916 -0.2519981505
0 1 -0.03228706916 -0.2519981505
0 1 -0.02788414781 -0.2500267747
0 1 -0.02788414781 -0.2500267747
0 1 -0.02788414781 -0.2500267747
0 1 -0.02344031771 -0.2479973752
0 1 -0.02344031771 -0.2479973752
0 1 -0.02344031771 -0.2479973752
0 1 -0.02344031771 -0.2479973752
0 1 -0.02344031771 -0.2479973752
0 1 -0.01787200904 -0.2448723451
0 1 -0.01787200904 -0.2448723451
0 1 -0.01787200904 -0.2448723451
0 1 -0.01339039899 -0.2428171144
0 1 -0.01339039899 -0.2428171144
0 1 -0.01339039899 -0.2428171144
0 1 -0.008944661781 -0.2406779466
0 1 -0.008944661781 -0.2406779466
0 1 -0.008944661781 -0.2406779466
0 1 -0.003343587016 -0.2374472067
0 1 -0.003343587016 -0.2374472067
0 1 -0.003343587016 -0.2374472067
0 1 0.001144806158 -0.2352962304
0 1 0.001144806158 -0.2352962304
0 1 0.001144806158 -0.2352962304
0 1 0.006735788106 -0.2331290079
0 1 0.006735788106 -0.2331290079
0 1 0.006735788106 -0.2331290079
0 1 0.006735788106 -0.2331290079
0 1 0.01123793264 -0.2309118387
0 1 0.01123793264 -0.2309118387
0 1 0.01123793264 -0.2309118387
0 1 0.0157445821 -0.2287094376
0 1 0.0157445821 -0.2287094376
0 1 0.0157445821 -0.2287094376
0 1 0.02134365387 -0.2265190472
0 1 0.02134365387 -0.2265190472
0 1 0.02134365387 -0.2265190472
0 1 0.0258574349 -0.2243031298
0 1 0.0258574349 -0.2243031298
0 1 0.0258574349 -0.2243031298
0 1 0.0314950427 -0.2220804971
0 1 0.0314950427 -0.2220804971
0 1 0.0314950427 -0.2220804971
0 1 0.0314950427 -0.2220804971
0 1 0.03713532798 -0.2187142549
0 1 0.03713532798 -0.2187142549
0 1 0.03713532798 -0.2187142549
0 1 0.04161059563 -0.2164126005
0 1 0.04161059563 -0.2164126005
0 1 0.04161059563 -0.2164126005
0 1 0.04721513739 -0.2152641726
0 1 0.04721513739 -0.2152641726
0 1 0.04721513739 -0.2152641726
0 1 0.04721513739 -0.2152641726
0 1 0.05283012399 -0.2129288758
0 1 0.05283012399 -0.2129288758
0 1 0.05283012399 -0.2129288758
0 1 0.05729687971 -0.2095562099
0 1 0.05729687971 -0.2095562099
0 1 0.05729687971 -0.2095562099
0 1 0.06291657399 -0.2072347161
0 1 0.06291657399 -0.2072347161
0 1 0.06291657399 -0.2072347161
0 1 0.06851773054 -0.2048959218
0 1 0.06851773054 -0.2048959218
0 1 0.06851773054 -0.2048959218
0 1 0.06851773054 -0.2048959218
0 1 0.07408060532 -0.2026109871
0 1 0.07408060532 -0.2026109871
0 1 0.07408060532 -0.2026109871
0 1 0.07853246496 -0.2003433315
0 1 0.07853246496 -0.2003433315
0 1 0.07853246496 -0.2003433315
0 1 0.0840654682 -0.1980661154
0 1 0.0840654682 -0.1980661154
0 1 0.0840654682 -0.1980661154
0 1 0.08964340614 -0.1957572817
0 1 0.08964340614 -0.1957572817
0 1 0.08964340614 -0.1957572817
0 1 0.09519915629 -0.1934365376
0 1 0.09519915629 -0.1934365376
0 1 0.09519915629 -0.1934365376
0 1 0.1007514723 -0.1911648176
0 1 0.1007514723 -0.1911648176
0 1 0.1007514723 -0.1911648176
0 1 0.1007514723 -0.1911648176
0 1 0.1051599072 -0.1888887496
0 1 0.1051599072 -0.1888887496
0 1 0.1051599072 -0.1888887496
0 1 0.1106974226 -0.1854908584
0 1 0.1106974226 -0.1854908584
0 1 0.1106974226 -0.1854908584
0 1 0.1162102134 -0.1832051473
0 1 0.1162102134 -0.1832051473
0 1 0.1162102134 -0.1832051473
0 1 0.1162102134 -0.1832051473
0 1 0.121715775 -0.1809014024
0 1 0.121715775 -0.1809014024
0 1 0.121715775 -0.1809014024
0 1 0.1261220353 -0.1775214929
0 1 0.1261220353 -0.1775214929
0 1 0.1261220353 -0.1775214929
0 1 0.1316078346 -0.1752439416
0 1 0.1316078346 -0.1752439416
0 1 0.1316078346 -0.1752439416
0 1 0.1316078346 -0.1752439416
0 1 0.1371081611 -0.1718584179
0 1 0.1371081611 -0.1718584179
0 1 0.1371081611 -0.1718584179
0 1 0.141489485 -0.1695896606
0 1 0.141489485 -0.1695896606
0 1 0.141489485 -0.1695896606
0 1 0.1469577631 -0.1662403577
0 1 0.1469577631 -0.1662403577
0 1 0.1469577631 -0.1662403577
0 1 0.1513307558 -0.162900278
0 1 0.1513307558 -0.162900278
0 1 0.1513307558 -0.162900278
0 1 0.1568003412 -0.1606206182
0 1 0.1568003412 -0.1606206182
0 1 0.1568003412 -0.1606206182
0 1 0.1611859094 -0.1573325774
0 1 0.1611859094 -0.1573325774
0 1 0.1611859094 -0.1573325774
0 1 0.1611859094 -0.1573325774
0 1 0.1655608522 -0.1540281233
0 1 0.1655608522 -0.1540281233
0 1 0.1655608522 -0.1540281233
0 1 0.1710245577 -0.1507063242
0 1 0.1710245577 -0.1507063242
0 1 0.1710245577 -0.1507063242
0 1 0.1710245577 -0.1507063242
0 1 0.1753759989 -0.1473367848
0 1 0.1753759989 -0.1473367848
0 1 0.1753759989 -0.1473367848
0 1 0.1797468166 -0.1440245397
0 1 0.1797468166 -0.1440245397
0 1 0.1797468166 -0.1440245397
0 1 0.1841299923 -0.1406972115
0 1 0.1841299923 -0.1406972115
0 1 0.1841299923 -0.1406972115
0 1 0.1884851332 -0.1362853638
0 1 0.1884851332 -0.1362853638
0 1 0.1884851332 -0.1362853638
0 1 0.1884851332 -0.1362853638
0 1 0.1928677069 -0.1329887057
0 1 0.1928677069 -0.1329887057
0 1 0.1928677069 -0.1329887057
0 1 0.1972403752 -0.1285893825
0 1 0.1972403752 -0.1285893825
0 1 0.1972403752 -0.1285893825
0 1 0.2016245388 -0.125264999
0 1 0.2016245388 -0.125264999
0 1 0.2016245388 -0.125264999
0 1 0.2049084592 -0.1208627848
0 1 0.2049084592 -0.1208627848
0 1 0.2049084592 -0.1208627848
0 1 0.2092739961 -0.1164181871
0 1 0.2092739961 -0.1164181871
0 1 0.2092739961 -0.1164181871
0 1 0.2092739961 -0.1164181871
0 1 0.2125416789 -0.113110661
0 1 0.2125416789 -0.113110661
0 1 0.2125416789 -0.113110661
0 1 0.2169088161 -0.1086668054
0 1 0.2169088161 -0.1086668054
0 1 0.2169088161 -0.1086668054
0 1 0.2169088161 -0.1086668054
0 1 0.220204403 -0.1042738092
0 1 0.220204403 -0.1042738092
0 1 0.220204403 -0.1042738092
0 1 0.2234810195 -0.09987131224
0 1 0.2234810195 -0.09987131224
0 1 0.2234810195 -0.09987131224
0 1 0.2267453099 -0.0954441969
0 1 0.2267453099 -0.0954441969
0 1 0.2267453099 -0.0954441969
0 1 0.2299664535 -0.0910235844
0 1 0.2299664535 -0.0910235844
0 1 0.2299664535 -0.0910235844
0 1 0.2332530384 -0.08661459845
0 1 0.2332530384 -0.08661459845
0 1 0.2332530384 -0.08661459845
0 1 0.2332530384 -0.08661459845
0 1 0.2365660318 -0.08225839723
0 1 0.2365660318 -0.08225839723
0 1 0.2365660318 -0.08225839723
0 1 0.2398303239 -0.0767342442
0 1 0.2398303239 -0.0767342442
0 1 0.2398303239 -0.0767342442
0 1 0.2419777539 -0.07236063755
0 1 0.2419777539 -0.07236063755
0 1 0.2419777539 -0.07236063755
0 1 0.245266952 -0.06684668841
0 1 0.245266952 -0.06684668841
0 1 0.245266952 -0.06684668841
0 1 0.2474917474 -0.06245516006
0 1 0.2474917474 -0.06245516006
0 1 0.2474917474 -0.06245516006
0 1 0.249634224 -0.0569726903
0 1 0.249634224 -0.0569726903
0 1 0.249634224 -0.0569726903
0 1 0.249634224 -0.0569726903
0 1 0.2529434954 -0.05254517516
0 1 0.2529434954 -0.05254517516
0 1 0.2529434954 -0.05254517516
0 1 0.2551556647 -0.04704579968
0 1 0.2551556647 -0.04704579968
0 1 0.2551556647 -0.04704579968
0 1 0.2572740124 -0.04151775266
0 1 0.2572740124 -0.04151775266
0 1 0.2572740124 -0.04151775266
0 1 0.2584204085 -0.037080124
0 1 0.2584204085 -0.037080124
0 1 0.2584204085 -0.037080124
0 1 0.2584204085 -0.037080124
0 1 0.2607095609 -0.03156062148
0 1 0.2607095609 -0.03156062148
0 1 0.2607095609 -0.03156062148
0 1 0.2628238657 -0.02600463632
0 1 0.2628238657 -0.02600463632
0 1 0.2628238657 -0.02600463632
0 1 0.2628238657 -0.02600463632
0 1 0.2640658283 -0.02049280983
0 1 0.2640658283 -0.02049280983
0 1 0.2640658283 -0.02049280983
0 1 0.266201942 -0.0149865738
0 1 0.266201942 -0.0149865738
0 1 0.266201942 -0.0149865738
0 1 0.2673563876 -0.009440531935
0 1 0.2673563876 -0.009440531935
0 1 0.2673563876 -0.009440531935
0 1 0.2684446428 -0.003886924838
0 1 0.2684446428 -0.003886924838
0 1 0.2684446428 -0.003886924838
0 1 0.2694790718 0.001632381209
0 1 0.2694790718 0.001632381209
0 1 0.2694790718 0.001632381209
0 1 0.2705677495 0.007178482449
0 1 0.2705677495 0.007178482449
0 1 0.2705677495 0.007178482449
0 1 0.2705677495 0.007178482449
0 1 0.2717022368 0.01272172725
0 1 0.2717022368 0.01272172725
0 1 0.2717022368 0.01272172725
0 1 0.271707447 0.01826064047
0 1 0.271707447 0.01826064047
0 1 0.271707447 0.01826064047
0 1 0.2726747733 0.02382634364
0 1 0.2726747733 0.02382634364
0 1 0.2726747733 0.02382634364
0 1 0.2726747733 0.02382634364
0 1 0.273796901 0.02937696064
0 1 0.273796901 0.02937696064
0 1 0.273796901 0.02937696064
0 1 0.2738043868 0.03489021945
0 1 0.2738043868 0.03489021945
0 1 0.2738043868 0.03489021945
0 1 0.2737341949 0.0404040425
0 1 0.2737341949 0.0404040425
0 1 0.2737341949 0.0404040425
0 1 0.2737341949 0.0404040425
0 1 0.2749101984 0.04595438016
0 1 0.2749101984 0.04595438016
0 1 0.2749101984 0.04595438016
0 1 0.2748057597 0.05251715145
0 1 0.2748057597 0.05251715145
0 1 0.2748057597 0.05251715145
0 1 0.2746830677 0.05803066939
0 1 0.2746830677 0.05803066939
0 1 0.2746830677 0.05803066939
0 1 0.2746849162 0.06354161912
0 1 0.2746849162 0.06354161912
0 1 0.2746849162 0.06354161912
0 1 0.2735817935 0.06905411821
0 1 0.2735817935 0.06905411821
0 1 0.2735817935 0.06905411821
0 1 0.2734040705 0.07452186259
0 1 0.2734040705 0.07452186259
0 1 0.2734040705 0.07452186259
0 1 0.2734040705 0.07452186259
0 1 0.2734684691 0.08008199309
0 1 0.2734684691 0.08008199309
0 1 0.2734684691 0.08008199309
0 1 0.2723130181 0.08557157452
0 1 0.2723130181 0.08557157452
0 1 0.2723130181 0.08557157452
0 1 0.2711475094 0.0910384769
0 1 0.2711475094 0.0910384769
0 1 0.2711475094 0.0910384769
0 1 0.2700825199 0.09659420996
0 1 0.2700825199 0.09659420996
0 1 0.2700825199 0.09659420996
0 1 0.2700825199 0.09659420996
0 1 0.2699464035 0.1020359973
0 1 0.2699464035 0.1020359973
0 1 0.2699464035 0.1020359973
0 1 0.2688532208 0.1075364183
0 1 0.2688532208 0.1075364183
0 1 0.2688532208 0.1075364183
0 1 0.2688532208 0.1075364183
0 1 0.2677644251 0.1119377243
0 1 0.2677644251 0.1119377243
0 1 0.2677644251 0.1119377243
0 1 0.2655763261 0.117461098
0 1 0.2655763261 0.117461098
0 1 0.2655763261 0.117461098
0 1 0.2643633275 0.1228949369
0 1 0.2643633275 0.1228949369
0 1 0.2643633275 0.1228949369
0 1 0.263265711 0.127321114
0 1 0.263265711 0.127321114
0 1 0.263265711 0.127321114
0 1 0.2610413706 0.1327561551
0 1 0.2610413706 0.1327561551
0 1 0.2610413706 0.1327561551
0 1 0.2587737764 0.1381780425
0 1 0.2587737764 0.1381780425
0 1 0.2587737764 0.1381780425
0 1 0.2587737764 0.1381780425
0 1 0.257723285 0.1426093651
0 1 0.257723285 0.1426093651
0 1 0.257723285 0.1426093651
0 1 0.2554304924 0.148007646
0 1 0.2554304924 0.148007646
0 1 0.2554304924 0.148007646
0 1 0.2554304924 0.148007646
0 1 0.2533257143 0.1535904185
0 1 0.2533257143 0.1535904185
0 1 0.2533257143 0.1535904185
0 1 0.2510957694 0.1579723961
0 1 0.2510957694 0.1579723961
0 1 0.2510957694 0.1579723961
0 1 0.2488895214 0.1623377713
0 1 0.2488895214 0.1623377713
0 1 0.2488895214 0.1623377713
0 1 0.2455471246 0.1678042381
0 1 0.2455471246 0.1678042381
0 1 0.2455471246 0.1678042381
0 1 0.2455471246 0.1678042381
0 1 0.2433243428 0.1722396411
0 1 0.2433243428 0.1722396411
0 1 0.2433243428 0.1722396411
0 1 0.2399590536 0.1765726684
0 1 0.2399590536 0.1765726684
0 1 0.2399590536 0.1765726684
0 1 0.2377398099 0.1809466373
0 1 0.2377398099 0.1809466373
0 1 0.2377398099 0.1809466373
0 1 0.2344009405 0.1853295103
0 1 0.2344009405 0.1853295103
0 1 0.2344009405 0.1853295103
0 1 0.2310963421 0.1897333849
0 1 0.2310963421 0.1897333849
0 1 0.2310963421 0.1897333849
0 1 0.2278414999 0.1941925369
0 1 0.2278414999 0.1941925369
0 1 0.2278414999 0.1941925369
0 1 0.2278414999 0.1941925369
0 1 0.2245455635 0.1985943181
0 1 0.2245455635 0.1985943181
0 1 0.2245455635 0.1985943181
0 1 0.2212491156 0.2029341634
0 1 0.2212491156 0.2029341634
0 1 0.2212491156 0.2029341634
0 1 0.2179318487 0.2072898937
0 1 0.2179318487 0.2072898937
0 1 0.2179318487 0.2072898937
0 1 0.2179318487 0.2072898937
0 1 0.2146607105 0.2106527588
0 1 0.2146607105 0.2106527588
0 1 0.2146607105 0.2106527588
0 1 0.2103042077 0.2151398678
0 1 0.2103042077 0.2151398678
0 1 0.2103042077 0.2151398678
0 1 0.2070198662 0.2194893296
0 1 0.2070198662 0.2194893296
0 1 0.2070198662 0.2194893296
0 1 0.2070198662 0.2194893296
0 1 0.2025584688 0.222760936
0 1 0.2025584688 0.222760936
0 1 0.2025584688 0.222760936
0 1 0.1992216127 0.2260005547
0 1 0.1992216127 0.2260005547
0 1 0.1992216127 0.2260005547
0 1 0.1948147141 0.2303900031
0 1 0.1948147141 0.2303900031
0 1 0.1948147141 0.2303900031
0 1 0.1904026407 0.2336779207
0 1 0.1904026407 0.2336779207
0 1 0.1904026407 0.2336779207
0 1 0.1860449899 0.2369506882
0 1 0.1860449899 0.2369506882
0 1 0.1860449899 0.2369506882
0 1 0.1816727358 0.2401535754
0 1 0.1816727358 0.2401535754
0 1 0.1816727358 0.2401535754
0 1 0.1816727358 0.2401535754
0 1 0.1772413445 0.243476746
0 1 0.1772413445 0.243476746
0 1 0.1772413445 0.243476746
0 1 0.1728524582 0.2468031101
0 1 0.1728524582 0.2468031101
0 1 0.1728524582 0.2468031101
0 1 0.1684904463 0.2501852133
0 1 0.1684904463 0.2501852133
0 1 0.1684904463 0.2501852133
0 1 0.1684904463 0.2501852133
0 1 0.1640874667 0.2523797722
0 1 0.1640874667 0.2523797722
0 1 0.1640874667 0.2523797722
0 1 0.1597195163 0.2556441538
0 1 0.1597195163 0.2556441538
0 1 0.1597195163 0.2556441538
0 1 0.1542390095 0.2578195486
0 1 0.1542390095 0.2578195486
0 1 0.1542390095 0.2578195486
0 1 0.1542390095 0.2578195486
0 1 0.1497978698 0.2611560124
0 1 0.1497978698 0.2611560124
0 1 0.1497978698 0.2611560124
0 1 0.1443248802 0.2633236952
0 1 0.1443248802 0.2633236952
0 1 0.1443248802 0.2633236952
0 1 0.1399269798 0.2655910941
0 1 0.1399269798 0.2655910941
0 1 0.1399269798 0.2655910941
0 1 0.1344752406 0.2677820024
0 1 0.1344752406 0.2677820024
0 1 0.1344752406 0.2677820024
0 1 0.1300951732 0.2699618831
0 1 0.1300951732 0.2699618831
0 1 0.1300951732 0.2699618831
0 1 0.1246222547 0.2721944479
0 1 0.1246222547 0.2721944479
0 1 0.1246222547 0.2721944479
0 1 0.1246222547 0.2721944479
0 1 0.1191535755 0.2744822838
0 1 0.1191535755 0.2744822838
0 1 0.1191535755 0.2744822838
0 1 0.1137011064 0.2755954566
0 1 0.1137011064 0.2755954566
0 1 0.1137011064 0.2755954566
0 1 0.1082339664 0.277754332
0 1 0.1082339664 0.277754332
0 1 0.1082339664 0.277754332
0 1 0.1027535678 0.2788902517
0 1 0.1027535678 0.2788902517
0 1 0.1027535678 0.2788902517
0 1 0.1027535678 0.2788902517
0 1 0.09833614687 0.2810929825
0 1 0.09833614687 0.2810929825
0 1 0.09833614687 0.2810929825
0 1 0.09177498415 0.2822008219
0 1 0.09177498415 0.2822008219
0 1 0.09177498415 0.2822008219
0 1 0.09177498415 0.2822008219
0 1 0.08626333364 0.2833805774
0 1 0.08626333364 0.2833805774
0 1 0.08626333364 0.2833805774
0 1 0.08189210166 0.2844780794
0 1 0.08189210166 0.2844780794
0 1 0.08189210166 0.2844780794
0 1 0.07643362831 0.2844889056
0 1 0.07643362831 0.2844889056
0 1 0.07643362831 0.2844889056
0 1 0.07199005026 0.2845114288
0 1 0.07199005026 0.2845114288
0 1 0.07199005026 0.2845114288
0 1 0.06758924444 0.2835147387
0 1 0.06758924444 0.2835147387
0 1 0.06758924444 0.2835147387
0 1 0.06209806234 0.2814170659
0 1 0.06209806234 0.2814170659
0 1 0.06209806234 0.2814170659
0 1 0.06209806234 0.2814170659
0 1 0.05770876194 0.2803872875
0 1 0.05770876194 0.2803872875
0 1 0.05770876194 0.2803872875
0 1 0.05333624648 0.2793771762
0 1 0.05333624648 0.2793771762
0 1 0.05333624648 0.2793771762
0 1 0.05333624648 0.2793771762
0 1 0.0490137012 0.2772981998
0 1 0.0490137012 0.2772981998
0 1 0.0490137012 0.2772981998
0 1 0.04464647602 0.2763656422
0 1 0.04464647602 0.2763656422
0 1 0.04464647602 0.2763656422
0 1 0.04037284409 0.2743269899
0 1 0.04037284409 0.2743269899
0 1 0.04037284409 0.2743269899
0 1 0.03491097171 0.2723599287
0 1 0.03491097171 0.2723599287
0 1 0.03491097171 0.2723599287
0 1 0.03491097171 0.2723599287
0 1 0.03062075311 0.2703989304
0 1 0.03062075311 0.2703989304
0 1 0.03062075311 0.2703989304
0 1 0.02629239382 0.2683694777
0 1 0.02629239382 0.2683694777
0 1 0.02629239382 0.2683694777
0 1 0.02082587627 0.2663958324
0 1 0.02082587627 0.2663958324
0 1 0.02082587627 0.2663958324
0 1 0.01645623497 0.263259362
0 1 0.01645623497 0.263259362
0 1 0.01645623497 0.263259362
0 1 0.01204093965 0.2613069186
0 1 0.01204093965 0.2613069186
0 1 0.01204093965 0.2613069186
0 1 0.007679650458 0.2592619379
0 1 0.007679650458 0.2592619379
0 1 0.007679650458 0.2592619379
0 1 0.007679650458 0.2592619379
0 1 0.002088361367 0.257255606
0 1 0.002088361367 0.257255606
0 1 0.002088361367 0.257255606
0 1 -0.002354579848 0.255196031
0 1 -0.002354579848 0.255196031
0 1 -0.002354579848 0.255196031
0 1 -0.002354579848 0.255196031
0 1 -0.006801794583 0.2520778593
0 1 -0.006801794583 0.2520778593
0 1 -0.006801794583 0.2520778593
0 1 -0.006801794583 0.2520778593
0 1 -0.01234731978 0.2500310532
0 1 -0.01234731978 0.2500310532
0 1 -0.01685960771 0.247891338
0 1 -0.01685960771 0.247891338
0 1 -0.01685960771 0.247891338
0 1 -0.02126841641 0.2457482238
0 1 -0.02126841641 0.2457482238
0 1 -0.02126841641 0.2457482238
0 1 -0.02126841641 0.2457482238
0 1 -0.02688035809 0.2424668962
0 1 -0.02688035809 0.2424668962
0 1 -0.02688035809 0.2424668962
0 1 -0.03133744506 0.2402993195
0 1 -0.03133744506 0.2402993195
0 1 -0.03133744506 0.2402993195
0 1 -0.03691479197 0.2381030382
0 1 -0.03691479197 0.2381030382
0 1 -0.03691479197 0.2381030382
0 1 -0.04252188693 0.2347631936
0 1 -0.04252188693 0.2347631936
0 1 -0.04252188693 0.2347631936
0 1 -0.04695847872 0.2325877963
0 1 -0.04695847872 0.2325877963
0 1 -0.04695847872 0.2325877963
0 1 -0.05146525169 0.230322972
0 1 -0.05146525169 0.230322972
0 1 -0.05146525169 0.230322972
0 1 -0.05146525169 0.230322972
0 1 -0.05705000819 0.2281158378
0 1 -0.05705000819 0.2281158378
0 1 -0.05705000819 0.2281158378
0 1 -0.06267702904 0.2247374722
0 1 -0.06267702904 0.2247374722
0 1 -0.06267702904 0.2247374722
0 1 -0.0671726873 0.2224871892
0 1 -0.0671726873 0.2224871892
0 1 -0.0671726873 0.2224871892
0 1 -0.0671726873 0.2224871892
0 1 -0.07274929722 0.2191379223
0 1 -0.07274929722 0.2191379223
0 1 -0.07274929722 0.2191379223
0 1 -0.07835372707 0.2168522929
0 1 -0.07835372707 0.2168522929
0 1 -0.07835372707 0.2168522929
0 1 -0.08277269379 0.2145809471
0 1 -0.08277269379 0.2145809471
0 1 -0.08277269379 0.2145809471
0 1 -0.08277269379 0.2145809471
0 1 -0.08830478606 0.2112748521
0 1 -0.08830478606 0.2112748521
0 1 -0.08830478606 0.2112748521
0 1 -0.09385267333 0.2090210954
0 1 -0.09385267333 0.2090210954
0 1 -0.09385267333 0.2090210954
0 1 -0.09830351246 0.2056156921
0 1 -0.09830351246 0.2056156921
0 1 -0.09830351246 0.2056156921
0 1 -0.1038431592 0.2033401747
0 1 -0.1038431592 0.2033401747
0 1 -0.1038431592 0.2033401747
0 1 -0.1093956543 0.1999181766
0 1 -0.1093956543 0.1999181766
0 1 -0.1093956543 0.1999181766
0 1 -0.1138030586 0.197698396
0 1 -0.1138030586 0.197698396
0 1 -0.1138030586 0.197698396
0 1 -0.1138030586 0.197698396
0 1 -0.1193171898 0.1942933951
0 1 -0.1193171898 0.1942933951
0 1 -0.1193171898 0.1942933951
0 1 -0.1248417321 0.1909411148
0 1 -0.1248417321 0.1909411148
0 1 -0.1248417321 0.1909411148
0 1 -0.1292532146 0.1875810546
0 1 -0.1292532146 0.1875810546
0 1 -0.1292532146 0.1875810546
0 1 -0.1347707947 0.1842342773
0 1 -0.1347707947 0.1842342773
0 1 -0.1347707947 0.1842342773
0 1 -0.1347707947 0.1842342773
0 1 -0.1391825459 0.1808390463
0 1 -0.1391825459 0.1808390463
0 1 -0.1391825459 0.1808390463
0 1 -0.1446864876 0.1785482695
0 1 -0.1446864876 0.1785482695
0 1 -0.1446864876 0.1785482695
0 1 -0.1446864876 0.1785482695
0 1 -0.1491210365 0.1740967457
0 1 -0.1491210365 0.1740967457
0 1 -0.1491210365 0.1740967457
0 1 -0.1546320141 0.1707719529
0 1 -0.1546320141 0.1707719529
0 1 -0.1546320141 0.1707719529
0 1 -0.1590394893 0.1673757253
0 1 -0.1590394893 0.1673757253
0 1 -0.1590394893 0.1673757253
0 1 -0.1645170338 0.1640625026
0 1 -0.1645170338 0.1640625026
0 1 -0.1645170338 0.1640625026
0 1 -0.1688537255 0.1606272642
0 1 -0.1688537255 0.1606272642
0 1 -0.1688537255 0.1606272642
0 1 -0.1732388174 0.1573055427
0 1 -0.1732388174 0.1573055427
0 1 -0.1732388174 0.1573055427
0 1 -0.1732388174 0.1573055427
0 1 -0.1776019717 0.1528692482
0 1 -0.1776019717 0.1528692482
0 1 -0.1776019717 0.1528692482
0 1 -0.183089153 0.148422381
0 1 -0.183089153 0.148422381
0 1 -0.183089153 0.148422381
0 1 -0.1874538074 0.1450717849
0 1 -0.1874538074 0.1450717849
0 1 -0.1874538074 0.1450717849
0 1 -0.1918035162 0.1406182412
0 1 -0.1918035162 0.1406182412
0 1 -0.1918035162 0.1406182412
0 1 -0.1961920566 0.1373381806
0 1 -0.1961920566 0.1373381806
0 1 -0.1961920566 0.1373381806
0 1 -0.1961920566 0.1373381806
0 1 -0.1994919706 0.1329171147
0 1 -0.1994919706 0.1329171147
0 1 -0.1994919706 0.1329171147
0 1 -0.2038597169 0.1284995111
0 1 -0.2038597169 0.1284995111
0 1 -0.2038597169 0.1284995111
0 1 -0.2038597169 0.1284995111
0 1 -0.2082676306 0.1240746015
0 1 -0.2082676306 0.1240746015
0 1 -0.2082676306 0.1240746015
0 1 -0.2114924157 0.1196389815
0 1 -0.2114924157 0.1196389815
0 1 -0.2114924157 0.1196389815
0 1 -0.2158496506 0.1152146285
0 1 -0.2158496506 0.1152146285
0 1 -0.2158496506 0.1152146285
0 1 -0.2191336494 0.1108043344
0 1 -0.2191336494 0.1108043344
0 1 -0.2191336494 0.1108043344
0 1 -0.2234577625 0.10640579
0 1 -0.2234577625 0.10640579
0 1 -0.2234577625 0.10640579
0 1 -0.2234577625 0.10640579
0 1 -0.2267893113 0.1009373954
0 1 -0.2267893113 0.1009373954
0 1 -0.2267893113 0.1009373954
0 1 -0.2300377633 0.09650779971
0 1 -0.2300377633 0.09650779971
0 1 -0.2300377633 0.09650779971
0 1 -0.2333400851 0.09213681481
0 1 -0.2333400851 0.09213681481
0 1 -0.2333400851 0.09213681481
0 1 -0.2366353302 0.08665871879
0 1 -0.2366353302 0.08665871879
0 1 -0.2366353302 0.08665871879
0 1 -0.2398800032 0.08115434471
0 1 -0.2398800032 0.08115434471
0 1 -0.2398800032 0.08115434471
0 1 -0.2398800032 0.08115434471
0 1 -0.242043157 0.07674173217
0 1 -0.242043157 0.07674173217
0 1 -0.242043157 0.07674173217
0 1 -0.2453899695 0.07125725066
0 1 -0.2453899695 0.07125725066
0 1 -0.2453899695 0.07125725066
0 1 -0.247578125 0.06573941621
0 1 -0.247578125 0.06573941621
0 1 -0.247578125 0.06573941621
0 1 -0.247578125 0.06573941621
0 1 -0.2509592833 0.06131623955
0 1 -0.2509592833 0.06131623955
0 1 -0.2509592833 0.06131623955
0 1 -0.2531261868 0.05576802588
0 1 -0.2531261868 0.05576802588
0 1 -0.2531261868 0.05576802588
0 1 -0.2553182365 0.05025909078
0 1 -0.2553182365 0.05025909078
0 1 -0.2553182365 0.05025909078
0 1 -0.257526365 0.04471660158
0 1 -0.257526365 0.04471660158
0 1 -0.257526365 0.04471660158
0 1 -0.257526365 0.04471660158
0 1 -0.259728142 0.03923019996
0 1 -0.259728142 0.03923019996
0 1 -0.259728142 0.03923019996
0 1 -0.2618766051 0.0337161015
0 1 -0.2618766051 0.0337161015
0 1 -0.2618766051 0.0337161015
0 1 -0.2641781773 0.02816043046
0 1 -0.2641781773 0.02816043046
0 1 -0.2641781773 0.02816043046
0 1 -0.2662766626 0.02261871505
0 1 -0.2662766626 0.02261871505
0 1 -0.2662766626 0.02261871505
0 1 -0.2673804531 0.01707412565
0 1 -0.2673804531 0.01707412565
0 1 -0.2673804531 0.01707412565
0 1 -0.2673804531 0.01707412565
0 1 -0.2684754851 0.01153761472
0 1 -0.2684754851 0.01153761472
0 1 -0.2684754851 0.01153761472
0 1 -0.2706240316 0.00600175186
0 1 -0.2706240316 0.00600175186
0 1 -0.2706240316 0.00600175186
0 1 -0.2706240316 0.00600175186
0 1 -0.2717445827 -0.0006360627447
0 1 -0.2717445827 -0.0006360627447
0 1 -0.2727972886 -0.006178157755
0 1 -0.2727972886 -0.006178157755
0 1 -0.2727972886 -0.006178157755
0 1 -0.2727972886 -0.006178157755
0 1 -0.2739302423 -0.01171651407
0 1 -0.2739302423 -0.01171651407
0 1 -0.2739302423 -0.01171651407
0 1 -0.2748731167 -0.01834369685
0 1 -0.2748731167 -0.01834369685
0 1 -0.2748731167 -0.01834369685
0 1 -0.2761280128 -0.02388302613
0 1 -0.2761280128 -0.02388302613
0 1 -0.2761280128 -0.02388302613
0 1 -0.2761280128 -0.02388302613
0 1 -0.2771049132 -0.02941968842
0 1 -0.2771049132 -0.02941968842
0 1 -0.2771049132 -0.02941968842
0 1 -0.2781353643 -0.03602657472
0 1 -0.2781353643 -0.03602657472
0 1 -0.2781353643 -0.03602657472
0 1 -0.2781565769 -0.04156797129
0 1 -0.2781565769 -0.04156797129
0 1 -0.2781565769 -0.04156797129
0 1 -0.2780568252 -0.04708924472
0 1 -0.2780568252 -0.04708924472
0 1 -0.2780568252 -0.04708924472
0 1 -0.2790262547 -0.05260454964
0 1 -0.2790262547 -0.05260454964
0 1 -0.2790262547 -0.05260454964
0 1 -0.2789318286 -0.05919939606
0 1 -0.2789318286 -0.05919939606
0 1 -0.2789318286 -0.05919939606
0 1 -0.2789318286 -0.05919939606
0 1 -0.2790019397 -0.0636678187
0 1 -0.2790019397 -0.0636678187
0 1 -0.2790019397 -0.0636678187
0 1 -0.2778759909 -0.07022171575
0 1 -0.2778759909 -0.07022171575
0 1 -0.2778759909 -0.07022171575
0 1 -0.2778759909 -0.07022171575
0 1 -0.277815179 -0.07576276774
0 1 -0.277815179 -0.07576276774
0 1 -0.277815179 -0.07576276774
0 1 -0.2778090047 -0.08128135936
0 1 -0.2778090047 -0.08128135936
0 1 -0.2778090047 -0.08128135936
0 1 -0.2756002421 -0.0867283946
0 1 -0.2756002421 -0.0867283946
0 1 -0.2756002421 -0.0867283946
0 1 -0.2755678198 -0.09221907579
0 1 -0.2755678198 -0.09221907579
0 1 -0.2755678198 -0.09221907579
0 1 -0.2755678198 -0.09221907579
0 1 -0.2744556836 -0.09768740496
0 1 -0.2744556836 -0.09768740496
0 1 -0.2744556836 -0.09768740496
0 1 -0.273368294 -0.1031615178
0 1 -0.273368294 -0.1031615178
0 1 -0.273368294 -0.1031615178
0 1 -0.2722527943 -0.1086575069
0 1 -0.2722527943 -0.1086575069
0 1 -0.2722527943 -0.1086575069
0 1 -0.2701083687 -0.1141808433
0 1 -0.2701083687 -0.1141808433
0 1 -0.2701083687 -0.1141808433
0 1 -0.2690036525 -0.1196898084
0 1 -0.2690036525 -0.1196898084
0 1 -0.2690036525 -0.1196898084
0 1 -0.2677922667 -0.1251011505
0 1 -0.2677922667 -0.1251011505
0 1 -0.2677922667 -0.1251011505
0 1 -0.2677922667 -0.1251011505
0 1 -0.2656136302 -0.1306146758
0 1 -0.2656136302 -0.1306146758
0 1 -0.2656136302 -0.1306146758
0 1 -0.2645404372 -0.1361389156
0 1 -0.2645404372 -0.1361389156
0 1 -0.2645404372 -0.1361389156
0 1 -0.2645404372 -0.1361389156
0 1 -0.2622288216 -0.1404921764
0 1 -0.2622288216 -0.1404921764
0 1 -0.2599998054 -0.1459860192
0 1 -0.2599998054 -0.1459860192
0 1 -0.2599998054 -0.1459860192
0 1 -0.2576844957 -0.1514260909
0 1 -0.2576844957 -0.1514260909
0 1 -0.2576844957 -0.1514260909
0 1 -0.2576844957 -0.1514260909
0 1 -0.2554943473 -0.1558845196
0 1 -0.2554943473 -0.1558845196
0 1 -0.2554943473 -0.1558845196
0 1 -0.2532355092 -0.1613369048
0 1 -0.2532355092 -0.1613369048
0 1 -0.2532355092 -0.1613369048
0 1 -0.2510787857 -0.1669033581
0 1 -0.2510787857 -0.1669033581
0 1 -0.2510787857 -0.1669033581
0 1 -0.2510787857 -0.1669033581
0 1 -0.2488271468 -0.171310479
0 1 -0.2488271468 -0.171310479
0 1 -0.2488271468 -0.171310479
0 1 -0.2453810827 -0.1755963069
0 1 -0.2453810827 -0.1755963069
0 1 -0.2453810827 -0.1755963069
0 1 -0.2431252953 -0.1811461812
0 1 -0.2431252953 -0.1811461812
0 1 -0.2431252953 -0.1811461812
0 1 -0.2398516695 -0.1855013002
0 1 -0.2398516695 -0.1855013002
0 1 -0.2398516695 -0.1855013002
0 1 -0.2398516695 -0.1855013002
0 1 -0.236430876 -0.1898802253
0 1 -0.236430876 -0.1898802253
0 1 -0.236430876 -0.1898802253
0 1 -0.2342400971 -0.1942786978
0 1 -0.2342400971 -0.1942786978
0 1 -0.2342400971 -0.1942786978
0 1 -0.2308820544 -0.1986684049
0 1 -0.2308820544 -0.1986684049
0 1 -0.2308820544 -0.1986684049
0 1 -0.2275064103 -0.2029336786
0 1 -0.2275064103 -0.2029336786
0 1 -0.2275064103 -0.2029336786
0 1 -0.2231522434 -0.2072874075
0 1 -0.2231522434 -0.2072874075
0 1 -0.2231522434 -0.2072874075
0 1 -0.2198935307 -0.2117304182
0 1 -0.2198935307 -0.2117304182
0 1 -0.2198935307 -0.2117304182
0 1 -0.2198935307 -0.2117304182
0 1 -0.2166320607 -0.2150313924
0 1 -0.2166320607 -0.2150313924
0 1 -0.2166320607 -0.2150313924
0 1 -0.2122220363 -0.2193165251
0 1 -0.2122220363 -0.2193165251
0 1 -0.2122220363 -0.2193165251
0 1 -0.2122220363 -0.2193165251
0 1 -0.2090330146 -0.2228089858
0 1 -0.2090330146 -0.2228089858
0 1 -0.2090330146 -0.2228089858
0 1 -0.204657024 -0.2260912115
0 1 -0.204657024 -0.2260912115
0 1 -0.204657024 -0.2260912115
0 1 -0.200266481 -0.2304998615
0 1 -0.200266481 -0.2304998615
0 1 -0.200266481 -0.2304998615
0 1 -0.1969865734 -0.2337620206
0 1 -0.1969865734 -0.2337620206
0 1 -0.1969865734 -0.2337620206
0 1 -0.1969865734 -0.2337620206
0 1 -0.1926644528 -0.23703568
0 1 -0.1926644528 -0.23703568
0 1 -0.1926644528 -0.23703568
0 1 -0.1883144905 -0.2404441365
0 1 -0.1883144905 -0.2404441365
0 1 -0.1883144905 -0.2404441365
0 1 -0.1839555497 -0.2437523215
0 1 -0.1839555497 -0.2437523215
0 1 -0.1839555497 -0.2437523215
0 1 -0.1795969263 -0.2459479115
0 1 -0.1795969263 -0.2459479115
0 1 -0.1795969263 -0.2459479115
0 1 -0.1752292407 -0.2492494986
0 1 -0.1752292407 -0.2492494986
0 1 -0.1752292407 -0.2492494986
0 1 -0.170845985 -0.2525357527
0 1 -0.170845985 -0.2525357527
0 1 -0.170845985 -0.2525357527
0 1 -0.170845985 -0.2525357527
0 1 -0.1653943422 -0.2547485047
0 1 -0.1653943422 -0.2547485047
0 1 -0.1653943422 -0.2547485047
0 1 -0.1610247948 -0.2580820381
0 1 -0.1610247948 -0.2580820381
0 1 -0.1610247948 -0.2580820381
0 1 -0.1566587395 -0.260276628
0 1 -0.1566587395 -0.260276628
0 1 -0.1566587395 -0.260276628
0 1 -0.151201591 -0.2626105623
0 1 -0.151201591 -0.2626105623
0 1 -0.151201591 -0.2626105623
0 1 -0.151201591 -0.2626105623
0 1 -0.1467829461 -0.2648494699
0 1 -0.1467829461 -0.2648494699
0 1 -0.1467829461 -0.2648494699
0 1 -0.1413187484 -0.2670476556
0 1 -0.1413187484 -0.2670476556
0 1 -0.1413187484 -0.2670476556
0 1 -0.1413187484 -0.2670476556
0 1 -0.1369051529 -0.269300108
0 1 -0.1369051529 -0.269300108
0 1 -0.1369051529 -0.269300108
0 1 -0.1314219749 -0.2715376656
0 1 -0.1314219749 -0.2715376656
0 1 -0.1270417173 -0.2737229206
0 1 -0.1270417173 -0.2737229206
0 1 -0.1270417173 -0.2737229206
0 1 -0.1215321809 -0.2760239431
0 1 -0.1215321809 -0.2760239431
0 1 -0.1215321809 -0.2760239431
0 1 -0.1160787411 -0.2771333584
0 1 -0.1160787411 -0.2771333584
0 1 -0.1160787411 -0.2771333584
0 1 -0.1105959753 -0.2782896521
0 1 -0.1105959753 -0.2782896521
0 1 -0.1105959753 -0.2782896521
0 1 -0.1105959753 -0.2782896521
0 1 -0.1050215456 -0.2804487852
0 1 -0.1050215456 -0.2804487852
0 1 -0.1050215456 -0.2804487852
0 1 -0.1006481545 -0.2804712223
0 1 -0.1006481545 -0.2804712223
0 1 -0.1006481545 -0.2804712223
0 1 -0.09622405963 -0.2805504883
0 1 -0.09622405963 -0.2805504883
0 1 -0.09622405963 -0.2805504883
0 1 -0.09622405963 -0.2805504883
0 1 -0.09184127727 -0.2794770993
0 1 -0.09184127727 -0.2794770993
0 1 -0.09184127727 -0.2794770993
0 1 -0.0885130402 -0.2784591982
0 1 -0.0885130402 -0.2784591982
0 1 -0.0885130402 -0.2784591982
0 1 -0.08410817841 -0.2762954697
0 1 -0.08410817841 -0.2762954697
0 1 -0.08410817841 -0.2762954697
0 1 -0.08410817841 -0.2762954697
0 1 -0.07973022264 -0.2753031087
0 1 -0.07973022264 -0.2753031087
0 1 -0.07973022264 -0.2753031087
0 1 -0.07542604646 -0.2731495109
0 1 -0.07542604646 -0.2731495109
0 1 -0.07542604646 -0.2731495109
0 1 -0.0721880172 -0.2712452991
0 1 -0.0721880172 -0.2712452991
0 1 -0.0721880172 -0.2712452991
0 1 -0.06791125623 -0.2692115748
0 1 -0.06791125623 -0.2692115748
0 1 -0.06791125623 -0.2692115748
0 1 -0.06364137616 -0.2672489263
0 1 -0.06364137616 -0.2672489263
0 1 -0.06364137616 -0.2672489263
0 1 -0.0594189334 -0.2652715441
0 1 -0.0594189334 -0.2652715441
0 1 -0.0594189334 -0.2652715441
0 1 -0.0594189334 -0.2652715441
0 1 -0.05621155949 -0.2633055124
0 1 -0.05621155949 -0.2633055124
0 1 -0.05621155949 -0.2633055124
0 1 -0.05193440148 -0.2603241523
0 1 -0.05193440148 -0.2603241523
0 1 -0.05193440148 -0.2603241523
0 1 -0.05193440148 -0.2603241523
0 1 -0.04764833276 -0.2583801279
0 1 -0.04764833276 -0.2583801279
0 1 -0.04764833276 -0.2583801279
0 1 -0.04330870571 -0.2564725719
0 1 -0.04330870571 -0.2564725719
0 1 -0.04330870571 -0.2564725719
0 1 -0.03893345631 -0.2545114187
0 1 -0.03893345631 -0.2545114187
0 1 -0.03893345631 -0.2545114187
0 1 -0.03574315502 -0.2514174455
0 1 -0.03574315502 -0.2514174455
0 1 -0.03574315502 -0.2514174455
0 1 -0.03574315502 -0.2514174455
0 1 -0.03133972455 -0.2494279788
0 1 -0.03133972455 -0.2494279788
0 1 -0.03133972455 -0.2494279788
0 1 -0.02693659658 -0.2473565208
0 1 -0.02693659658 -0.2473565208
0 1 -0.02693659658 -0.2473565208
0 1 -0.02247732143 -0.2452600677
0 1 -0.02247732143 -0.2452600677
0 1 -0.02247732143 -0.2452600677
0 1 -0.0179954334 -0.2420241962
0 1 -0.0179954334 -0.2420241962
0 1 -0.0179954334 -0.2420241962
0 1 -0.01352148566 -0.2410118531
0 1 -0.01352148566 -0.2410118531
0 1 -0.01352148566 -0.2410118531
0 1 -0.009057448694 -0.2388680445
0 1 -0.009057448694 -0.2388680445
0 1 -0.009057448694 -0.2388680445
0 1 -0.009057448694 -0.2388680445
0 1 -0.003437388821 -0.2366677312
0 1 -0.003437388821 -0.2366677312
0 1 -0.003437388821 -0.2366677312
0 1 0.00101443158 -0.2344769248
0 1 0.00101443158 -0.2344769248
0 1 0.00101443158 -0.2344769248
0 1 0.005533955773 -0.2322627576
0 1 0.005533955773 -0.2322627576
0 1 0.005533955773 -0.2322627576
0 1 0.005533955773 -0.2322627576
0 1 0.01001784858 -0.230056175
0 1 0.01001784858 -0.230056175
0 1 0.01001784858 -0.230056175
0 1 0.01565639152 -0.2277973809
0 1 0.01565639152 -0.2277973809
0 1 0.01565639152 -0.2277973809
0 1 0.02013945501 -0.2266684431
0 1 0.02013945501 -0.2266684431
0 1 0.02013945501 -0.2266684431
0 1 0.02013945501 -0.2266684431
0 1 0.02575627396 -0.2244081651
0 1 0.02575627396 -0.2244081651
0 1 0.02575627396 -0.2244081651
0 1 0.0302524016 -0.2221329346
0 1 0.0302524016 -0.2221329346
0 1 0.0302524016 -0.2221329346
0 1 0.03473290758 -0.2198382421
0 1 0.03473290758 -0.2198382421
0 1 0.03473290758 -0.2198382421
0 1 0.04037160913 -0.2175418072
0 1 0.04037160913 -0.2175418072
0 1 0.04037160913 -0.2175418072
0 1 0.04596450669 -0.216392995
0 1 0.04596450669 -0.216392995
0 1 0.04596450669 -0.216392995
0 1 0.05156227991 -0.2140736476
0 1 0.05156227991 -0.2140736476
0 1 0.05156227991 -0.2140736476
0 1 0.05156227991 -0.2140736476
0 1 0.05606187847 -0.2117636427
0 1 0.05606187847 -0.2117636427
0 1 0.05606187847 -0.2117636427
0 1 0.061619765 -0.2106118254
0 1 0.061619765 -0.2106118254
0 1 0.061619765 -0.2106118254
0 1 0.06721501925 -0.2082804426
0 1 0.06721501925 -0.2082804426
0 1 0.06721501925 -0.2082804426
0 1 0.07281281413 -0.2059222222
0 1 0.07281281413 -0.2059222222
0 1 0.07281281413 -0.2059222222
0 1 0.07281281413 -0.2059222222
0 1 0.07728881142 -0.2035924735
0 1 0.07728881142 -0.2035924735
0 1 0.07728881142 -0.2035924735
0 1 0.08283447086 -0.202369996
0 1 0.08283447086 -0.202369996
0 1 0.08283447086 -0.202369996
0 1 0.08840534093 -0.2000337102
0 1 0.08840534093 -0.2000337102
0 1 0.08840534093 -0.2000337102
0 1 0.08840534093 -0.2000337102
0 1 0.09392529529 -0.1977441378
0 1 0.09392529529 -0.1977441378
0 1 0.09392529529 -0.1977441378
0 1 0.09946236856 -0.1954517496
0 1 0.09946236856 -0.1954517496
0 1 0.09946236856 -0.1954517496
0 1 0.1049672974 -0.1931338087
0 1 0.1049672974 -0.1931338087
0 1 0.1049672974 -0.1931338087
0 1 0.1093774916 -0.1908179109
0 1 0.1093774916 -0.1908179109
0 1 0.1093774916 -0.1908179109
0 1 0.1159721797 -0.1885317743
0 1 0.1159721797 -0.1885317743
0 1 0.1159721797 -0.1885317743
0 1 0.1159721797 -0.1885317743
0 1 0.120354745 -0.1851556471
0 1 0.120354745 -0.1851556471
0 1 0.120354745 -0.1851556471
0 1 0.1258395917 -0.182891655
0 1 0.1258395917 -0.182891655
0 1 0.1258395917 -0.182891655
0 1 0.1313099932 -0.1806366837
0 1 0.1313099932 -0.1806366837
0 1 0.1313099932 -0.1806366837
0 1 0.1313099932 -0.1806366837
0 1 0.1357047498 -0.1772617817
0 1 0.1357047498 -0.1772617817
0 1 0.1357047498 -0.1772617817
0 1 0.1411934881 -0.1750278123
0 1 0.1411934881 -0.1750278123
0 1 0.1411934881 -0.1750278123
0 1 0.1466761465 -0.1716684362
0 1 0.1466761465 -0.1716684362
0 1 0.1466761465 -0.1716684362
0 1 0.1466761465 -0.1716684362
0 1 0.1510456648 -0.168342852
0 1 0.1510456648 -0.168342852
0 1 0.1510456648 -0.168342852
0 1 0.1554328824 -0.1661466764
0 1 0.1554328824 -0.1661466764
0 1 0.1554328824 -0.1661466764
0 1 0.1608953999 -0.1627869349
0 1 0.1608953999 -0.1627869349
0 1 0.1608953999 -0.1627869349
0 1 0.1652968818 -0.1594762152
0 1 0.1652968818 -0.1594762152
0 1 0.1652968818 -0.1594762152
0 1 0.1696688652 -0.1560596267
0 1 0.1696688652 -0.1560596267
0 1 0.1696688652 -0.1560596267
0 1 0.1751489105 -0.1527864215
0 1 0.1751489105 -0.1527864215
0 1 0.1751489105 -0.1527864215
0 1 0.1751489105 -0.1527864215
0 1 0.1795058058 -0.1494188567
0 1 0.1795058058 -0.1494188567
0 1 0.1795058058 -0.1494188567
0 1 0.1838638302 -0.1449784447
0 1 0.1838638302 -0.1449784447
0 1 0.1838638302 -0.1449784447
0 1 0.188222441 -0.1416469046
0 1 0.188222441 -0.1416469046
0 1 0.188222441 -0.1416469046
0 1 0.1925940786 -0.1383569935
0 1 0.1925940786 -0.1383569935
0 1 0.1925940786 -0.1383569935
0 1 0.1958890123 -0.1339429654
0 1 0.1958890123 -0.1339429654
0 1 0.1958890123 -0.1339429654
0 1 0.2002399799 -0.1295258932
0 1 0.2002399799 -0.1295258932
0 1 0.2002399799 -0.1295258932
0 1 0.2002399799 -0.1295258932
0 1 0.2046201069 -0.1262462283
0 1 0.2046201069 -0.1262462283
0 1 0.2046201069 -0.1262462283
0 1 0.2078989378 -0.1218697409
0 1 0.2078989378 -0.1218697409
0 1 0.2078989378 -0.1218697409
0 1 0.2123526439 -0.1174873392
0 1 0.2123526439 -0.1174873392
0 1 0.2123526439 -0.1174873392
0 1 0.2123526439 -0.1174873392
0 1 0.2155943296 -0.1130738069
0 1 0.2155943296 -0.1130738069
0 1 0.2155943296 -0.1130738069
0 1 0.2188905425 -0.108685439
0 1 0.2188905425 -0.108685439
0 1 0.2188905425 -0.108685439
0 1 0.2221832724 -0.1042911558
0 1 0.2221832724 -0.1042911558
0 1 0.2221832724 -0.1042911558
0 1 0.2221832724 -0.1042911558
0 1 0.2254716097 -0.09988175955
0 1 0.2254716097 -0.09988175955
0 1 0.2254716097 -0.09988175955
0 1 0.2287454137 -0.09551928775
0 1 0.2287454137 -0.09551928775
0 1 0.2287454137 -0.09551928775
0 1 0.2320498857 -0.0900177439
0 1 0.2320498857 -0.0900177439
0 1 0.2320498857 -0.0900177439
0 1 0.2342767103 -0.08562127671
0 1 0.2342767103 -0.08562127671
0 1 0.2342767103 -0.08562127671
0 1 0.2375589484 -0.08013878575
0 1 0.2375589484 -0.08013878575
0 1 0.2375589484 -0.08013878575
0 1 0.239844241 -0.07576131198
0 1 0.239844241 -0.07576131198
0 1 0.239844241 -0.07576131198
0 1 0.239844241 -0.07576131198
0 1 0.2420326473 -0.0702579375
0 1 0.2420326473 -0.0702579375
0 1 0.2420326473 -0.0702579375
0 1 0.2453616813 -0.06475061063
0 1 0.2453616813 -0.06475061063
0 1 0.2453616813 -0.06475061063
0 1 0.2476283878 -0.05922501362
0 1 0.2476283878 -0.05922501362
0 1 0.2476283878 -0.05922501362
0 2 0.2023220334 -0.1169492744
0 2 0.2033714582 -0.1146607639
0 2 0.2045338371 -0.1124828142
0 2 0.2045338371 -0.1124828142
0 2 0.2067476745 -0.1102686049
0 2 0.2067476745 -0.1102686049
0 2 0.2078579608 -0.1080445713
0 2 0.2089457334 -0.1057844046
0 2 0.2089457334 -0.1057844046
0 2 0.2100333123 -0.1035431252
0 2 0.2112085992 -0.1013434137
0 2 0.2112085992 -0.1013434137
0 2 0.2123044939 -0.09911448774
0 2 0.2123044939 -0.09911448774
0 2 0.2144753721 -0.09573982755
0 2 0.2144753721 -0.09573982755
0 2 0.2156152279 -0.09353129497
0 2 0.2168621789 -0.09137641951
0 2 0.2168621789 -0.09137641951
0 2 0.2179353949 -0.08911529382
0 2 0.2190290229 -0.08688235347
0 2 0.2190290229 -0.08688235347
0 2 0.2201140926 -0.08353930326
0 2 0.2201140926 -0.08353930326
0 2 0.2212229707 -0.08130761545
0 2 0.2223222398 -0.07909104103
0 2 0.2223222398 -0.07909104103
0 2 0.2235623725 -0.07692541298
0 2 0.2246194069 -0.07356858858
0 2 0.2246194069 -0.07356858858
0 2 0.2245194269 -0.07130978699
0 2 0.2245194269 -0.07130978699
0 2 0.2256701826 -0.06908760126
0 2 0.2256701826 -0.06908760126
0 2 0.2268094023 -0.06574862656
0 2 0.227888165 -0.06350671203
0 2 0.227888165 -0.06350671203
0 2 0.2290558715 -0.0613114329
0 2 0.230214218 -0.05908472486
0 2 0.230214218 -0.05908472486
0 2 0.2302135408 -0.05572716917
0 2 0.2312543955 -0.05348097964
0 2 0.2312543955 -0.05348097964
0 2 0.2323643249 -0.05012816805
0 2 0.2323643249 -0.05012816805
0 2 0.2334203191 -0.04788316312
0 2 0.2334203191 -0.04788316312
0 2 0.2346159923 -0.04568469658
0 2 0.2345352188 -0.04232643528
0 2 0.2345352188 -0.04232643528
0 2 0.2356324391 -0.0400712371
0 2 0.2368191723 -0.03786189452
0 2 0.2368191723 -0.03786189452
0 2 0.2367360734 -0.03450405444
0 2 0.2367360734 -0.03450405444
0 2 0.2379150552 -0.03228926676
0 2 0.2390698929 -0.02896208915
0 2 0.2390698929 -0.02896208915
0 2 0.2389182467 -0.026724718
0 2 0.2400222057 -0.02338277763
0 2 0.2400222057 -0.02338277763
0 2 0.2401205029 -0.02116968705
0 2 0.2401205029 -0.02116968705
0 2 0.2411300539 -0.01894309259
0 2 0.2412429584 -0.01561625198
0 2 0.2412429584 -0.01561625198
0 2 0.2422567085 -0.01337983516
0 2 0.2422567085 -0.01337983516
0 2 0.2422383433 -0.01003499986
0 2 0.2433802574 -0.007807208334
0 2 0.2433802574 -0.007807208334
0 2 0.2432912447 -0.005575768361
0 2 0.2432912447 -0.005575768361
0 2 0.2432968402 -0.002245483888
0 2 0.2444718001 -2.678837435e-05
0 2 0.2444718001 -2.678837435e-05
0 2 0.2444283609 0.002206913286
0 2 0.2444624698 0.005529406635
0 2 0.2444624698 0.005529406635
0 2 0.2444485059 0.007758063039
0 2 0.2444485059 0.007758063039
0 2 0.2455345739 0.01109040895
0 2 0.2455345739 0.01109040895
0 2 0.2455049754 0.01330001718
0 2 0.2455593914 0.01552607472
0 2 0.2455593914 0.01552607472
0 2 0.2455296326 0.01886848582
0 2 0.2455873142 0.0210900841
0 2 0.2455873142 0.0210900841
0 2 0.2455720434 0.02330462304
0 2 0.2455492498 0.02662808007
0 2 0.2455492498 0.02662808007
0 2 0.2455103604 0.02884119714
0 2 0.2455103604 0.02884119714
0 2 0.2456126534 0.03219635884
0 2 0.2455225526 0.03441398783
0 2 0.2455225526 0.03441398783
0 2 0.2456186658 0.03666805573
0 2 0.2444264181 0.03888004293
0 2 0.2444264181 0.03888004293
0 2 0.2444522362 0.04222469771
0 2 0.2444522362 0.04222469771
0 2 0.2443778603 0.04443833733
0 2 0.2444753561 0.04668163517
0 2 0.2444753561 0.04668163517
0 2 0.2444086309 0.04999221302
0 2 0.2444086309 0.04999221302
0 2 0.2432962583 0.05223680143
0 2 0.2433037241 0.05446971052
0 2 0.2433037241 0.05446971052
0 2 0.2421684457 0.05668842046
0 2 0.2421684457 0.05668842046
0 2 0.2421845403 0.06002651125
0 2 0.2421859208 0.06226045201
0 2 0.2421859208 0.06226045201
0 2 0.2411139271 0.06449403984
0 2 0.2411139271 0.06449403984
0 2 0.2410882819 0.06670590116
0 2 0.240009141 0.07006204349
0 2 0.240009141 0.07006204349
0 2 0.2386719273 0.0723769503
0 2 0.2386719273 0.0723769503
0 2 0.238843 0.074506411
0 2 0.2377677431 0.07670692687
0 2 0.2377677431 0.07670692687
0 2 0.2377354876 0.07893586399
0 2 0.2366606294 0.0811809692
0 2 0.2366606294 0.0811809692
0 2 0.2355721225 0.08339579619
0 2 0.2355721225 0.08339579619
0 2 0.2355046576 0.08558153812
0 2 0.2344301665 0.08894690645
0 2 0.2344301665 0.08894690645
0 2 0.2333230286 0.09118071843
0 2 0.2333230286 0.09118071843
0 2 0.2322421576 0.09340420769
0 2 0.2322399019 0.09562454544
0 2 0.2322399019 0.09562454544
0 2 0.2310890797 0.09784919232
0 2 0.2299596531 0.1000589196
0 2 0.2299596531 0.1000589196
0 2 0.2288400687 0.1022766144
0 2 0.2276922724 0.104479741
0 2 0.2276922724 0.104479741
0 2 0.2276270772 0.1066641246
0 2 0.2265743136 0.1089163325
0 2 0.2265743136 0.1089163325
0 2 0.2255288781 0.1111808653
0 2 0.2255288781 0.1111808653
0 2 0.224364192 0.113368272
0 2 0.224364192 0.113368272
0 2 0.2232799423 0.1156224612
0 2 0.2221444313 0.117815238
0 2 0.2221444313 0.117815238
0 2 0.2210027492 0.1188996616
0 2 0.2199403142 0.1211580463
0 2 0.2199403142 0.1211580463
0 2 0.2188235953 0.1233530926
0 2 0.2177120874 0.125573256
0 2 0.2177120874 0.125573256
0 2 0.2166645974 0.1278617495
0 2 0.2166645974 0.1278617495
0 2 0.2143607614 0.1300204311
0 2 0.2132635825 0.1311323222
0 2 0.2132635825 0.1311323222
0 2 0.2121943667 0.1333659729
0 2 0.2110826375 0.1355868369
0 2 0.2110826375 0.1355868369
0 2 0.2099601342 0.1378143539
0 2 0.2099601342 0.1378143539
0 2 0.208901316 0.1401100892
0 2 0.2066404722 0.141189691
0 2 0.2066404722 0.141189691
0 2 0.2055653416 0.1434388099
0 2 0.2055653416 0.1434388099
0 2 0.2044521067 0.1456600603
0 2 0.2032953322 0.1467205212
0 2 0.2032953322 0.1467205212
0 2 0.2021688898 0.1489406074
0 2 0.2021688898 0.1489406074
0 2 0.1999545917 0.1511693896
0 2 0.1988387272 0.1533605196
0 2 0.1988387272 0.1533605196
0 2 0.1976559398 0.1543964604
0 2 0.1954371146 0.1566190694
0 2 0.1954371146 0.1566190694
0 2 0.1943666061 0.1578180766
0 2 0.1943666061 0.1578180766
0 2 0.1921495815 0.1600531108
0 2 0.1921495815 0.1600531108
0 2 0.1910373568 0.1611548007
0 2 0.1899245982 0.1633747989
0 2 0.1899245982 0.1633747989
0 2 0.1877167498 0.1644889339
0 2 0.1865969671 0.1667384524
0 2 0.1865969671 0.1667384524
0 2 0.1843742089 0.168961137
0 2 0.1832378205 0.1700320934
0 2 0.1832378205 0.1700320934
0 2 0.1810220644 0.1711707601
0 2 0.1810220644 0.1711707601
0 2 0.1788215818 0.1734551738
0 2 0.1788215818 0.1734551738
0 2 0.1776971378 0.1745514497
0 2 0.1754485577 0.1766982119
0 2 0.1754485577 0.1766982119
0 2 0.1743580452 0.1778346234
0 2 0.1721372427 0.1789489789
0 2 0.1721372427 0.1789489789
0 2 0.1699344895 0.1811903361
0 2 0.1688229498 0.1823019989
0 2 0.1688229498 0.1823019989
0 2 0.1665856586 0.1834398323
0 2 0.1643979877 0.1857166831
0 2 0.1643979877 0.1857166831
0 2 0.1632651425 0.1867758918
0 2 0.1632651425 0.1867758918
0 2 0.1610529428 0.1878635567
0 2 0.1610529428 0.1878635567
0 2 0.1588188013 0.1901214595
0 2 0.1566267867 0.191241432
0 2 0.1566267867 0.191241432
0 2 0.1554980155 0.1923005131
0 2 0.1532898938 0.1934897035
0 2 0.1532898938 0.1934897035
0 2 0.1510425472 0.1956666513
0 2 0.1488166044 0.1967924927
0 2 0.1488166044 0.1967924927
0 2 0.1477105224 0.1978917367
0 2 0.1477105224 0.1978917367
0 2 0.1454898533 0.1989866096
0 2 0.1432524613 0.2002157668
0 2 0.1432524613 0.2002157668
0 2 0.1410244305 0.2012492428
0 2 0.1410244305 0.2012492428
0 2 0.1320335138 0.2025063922
0 2 0.1329827218 0.2022138712
0 2 0.1329827218 0.2022138712
0 2 0.1342735995 0.204512031
0 2 0.1342735995 0.204512031
0 2 0.1321949445 0.2069079336
0 2 0.1310610614 0.2079706225
0 2 0.1310610614 0.2079706225
0 2 0.1287829796 0.2080708785
0 2 0.1254290083 0.2103550782
0 2 0.1254290083 0.2103550782
0 2 0.1242902632 0.2113668569
0 2 0.1242902632 0.2113668569
0 2 0.1220454208 0.212478013
0 2 0.1220454208 0.212478013
0 2 0.1198168848 0.2135589403
0 2 0.1175827255 0.2146782963
0 2 0.1175827255 0.2146782963
0 2 0.1153515473 0.2157592041
0 2 0.1131110933 0.2168648477
0 2 0.1131110933 0.2168648477
0 2 0.1108849797 0.2179286249
0 2 0.1108849797 0.2179286249
0 2 0.1086642858 0.219002145
0 2 0.1064542309 0.2201951531
0 2 0.1064542309 0.2201951531
0 2 0.1042367288 0.2202004663
0 2 0.1042367288 0.2202004663
0 2 0.1020126309 0.2213505031
0 2 0.09978380571 0.2224421085
0 2 0.09646726014 0.2235300423
0 2 0.09646726014 0.2235300423
0 2 0.09536221794 0.2246710849
0 2 0.09536221794 0.2246710849
0 2 0.09201982815 0.2246974797
0 2 0.08981553994 0.2258069554
0 2 0.08981553994 0.2258069554
0 2 0.08756258736 0.2269234961
0 2 0.08532863589 0.2280300409
0 2 0.08532863589 0.2280300409
0 2 0.08306679485 0.2280860333
0 2 0.08306679485 0.2280860333
0 2 0.08085099971 0.2292064982
0 2 0.08085099971 0.2292064982
0 2 0.07861304292 0.2303142192
0 2 0.07637837093 0.2303370748
0 2 0.07637837093 0.2303370748
0 2 0.07416392251 0.2314024341
0 2 0.07192046301 0.2325348785
0 2 0.07192046301 0.2325348785
0 2 0.06970980486 0.2325280949
0 2 0.06970980486 0.2325280949
0 2 0.06749643821 0.2336585235
0 2 0.06524762488 0.2336754462
0 2 0.06524762488 0.2336754462
0 2 0.06194602486 0.2347596842
0 2 0.06194602486 0.2347596842
0 2 0.05971201592 0.2347662281
0 2 0.05747760238 0.2358774833
0 2 0.05747760238 0.2358774833
0 2 0.05525453008 0.2358983516
0 2 0.05525453008 0.2358983516
0 2 0.05301099736 0.2370131118
0 2 0.05078404858 0.2370163168
0 2 0.04856890095 0.238119914
0 2 0.04856890095 0.238119914
0 2 0.04634095719 0.2381013749
0 2 0.04634095719 0.2381013749
0 2 0.04414197726 0.2392300833
0 2 0.04189464281 0.2392124373
0 2 0.03966797344 0.2392165187
0 2 0.03966797344 0.2392165187
0 2 0.03632816498 0.2403551487
0 2 0.03408671627 0.2403399793
0 2 0.03408671627 0.2403399793
0 2 0.03182425754 0.2403583695
0 2 0.02959796778 0.2414515062
0 2 0.02959796778 0.2414515062
0 2 0.02735837117 0.2414745223
0 2 0.02514003889 0.2414455868
0 2 0.02514003889 0.2414455868
0 2 0.02292422478 0.2425666469
0 2 0.02072640426 0.2425428625
0 2 0.02072640426 0.2425428625
0 2 0.01848515401 0.2425588762
0 2 0.01624652731 0.2425650933
0 2 0.01624652731 0.2425650933
0 2 0.01400234676 0.2436648823
0 2 0.01400234676 0.2436648823
0 2 0.01065465911 0.243685127
0 2 0.00951396876 0.2436842039
0 2 0.00951396876 0.2436842039
0 2 0.006213301566 0.2437001416
0 2 0.006213301566 0.2437001416
0 2 0.003936627506 0.2436653768
0 2 0.001712630717 0.2436858753
0 2 0.001712630717 0.2436858753
0 2 -0.0004993476842 0.2436920668
0 2 -0.0004993476842 0.2436920668
0 2 -0.002727871487 0.243687045
0 2 -0.004968381751 0.2436997389
0 2 -0.004968381751 0.2436997389
0 2 -0.007188158185 0.2436840622
0 2 -0.009422323996 0.2436970537
0 2 -0.009422323996 0.2436970537
0 2 -0.01162596735 0.243694416
0 2 -0.01383511407 0.2436889496
0 2 -0.01383511407 0.2436889496
0 2 -0.01605497353 0.2437218337
0 2 -0.01605497353 0.2437218337
0 2 -0.01828343227 0.2437319354
0 2 -0.02053122786 0.2437103377
0 2 -0.02053122786 0.2437103377
0 2 -0.02275464218 0.2437126478
0 2 -0.02499407121 0.2437078104
0 2 -0.02499407121 0.2437078104
0 2 -0.027229972 0.2436922013
0 2 -0.027229972 0.2436922013
0 2 -0.02945413409 0.2437036399
0 2 -0.0316854458 0.2425877949
0 2 -0.0316854458 0.2425877949
0 2 -0.03391009613 0.2426151484
0 2 -0.0361478782 0.2426157338
0 2 -0.0361478782 0.2426157338
0 2 -0.03839011883 0.2426160133
0 2 -0.03839011883 0.2426160133
0 2 -0.04062399836 0.2414926568
0 2 -0.04062399836 0.2414926568
0 2 -0.04285952979 0.2414901841
0 2 -0.04507131652 0.2414989163
0 2 -0.04507131652 0.2414989163
0 2 -0.04730464743 0.2414762852
0 2 -0.04954528119 0.2403810391
0 2 -0.04954528119 0.2403810391
0 2 -0.05175422018 0.2403728149
0 2 -0.05397531059 0.2403981152
0 2 -0.05397531059 0.2403981152
0 2 -0.0562167584 0.2392811592
0 2 -0.0562167584 0.2392811592
0 2 -0.05845905568 0.2392359313
0 2 -0.06066387877 0.2381693581
0 2 -0.06066387877 0.2381693581
0 2 -0.06290704185 0.2381423536
0 2 -0.06513553656 0.2380964392
0 2 -0.06513553656 0.2380964392
0 2 -0.0662608353 0.2370105198
0 2 -0.0662608353 0.2370105198
0 2 -0.06846686076 0.2370194918
0 2 -0.07068679337 0.2359132828
0 2 -0.07068679337 0.2359132828
0 2 -0.07290632151 0.2359620619
0 2 -0.07290632151 0.2359620619
0 2 -0.07512911356 0.2348348254
0 2 -0.0773616537 0.234789649
0 2 -0.0773616537 0.234789649
0 2 -0.07959041626 0.2336828461
0 2 -0.07959041626 0.2336828461
0 2 -0.08182392373 0.2336698949
0 2 -0.08406337819 0.2325491006
0 2 -0.08406337819 0.2325491006
0 2 -0.08515952196 0.2325609353
0 2 -0.08738431438 0.2314116288
0 2 -0.08738431438 0.2314116288
0 2 -0.0896124744 0.2303045499
0 2 -0.0918395969 0.2303258607
0 2 -0.0918395969 0.2303258607
0 2 -0.09405334841 0.2292051265
0 2 -0.09405334841 0.2292051265
0 2 -0.09517945942 0.2280734535
0 2 -0.09517945942 0.2280734535
0 2 -0.09740027357 0.2269465942
0 2 -0.09962570844 0.2269836215
0 2 -0.09962570844 0.2269836215
0 2 -0.1018543719 0.2258767583
0 2 -0.1040781468 0.2247752486
0 2 -0.1040781468 0.2247752486
0 2 -0.1051932766 0.2236812243
0 2 -0.1051932766 0.2236812243
0 2 -0.1074480651 0.2225578649
0 2 -0.1096694207 0.2214076914
0 2 -0.1096694207 0.2214076914
0 2 -0.1118955757 0.2214071874
0 2 -0.1130142833 0.2202846967
0 2 -0.1130142833 0.2202846967
0 2 -0.1152552352 0.219161775
0 2 -0.1152552352 0.219161775
0 2 -0.1174699672 0.2180546486
0 2 -0.1185723098 0.2169006824
0 2 -0.1185723098 0.2169006824
0 2 -0.120764617 0.2158347284
0 2 -0.120764617 0.2158347284
0 2 -0.1229928055 0.2147276745
0 2 -0.1241144243 0.2136278798
0 2 -0.1241144243 0.2136278798
0 2 -0.1263456471 0.212491204
0 2 -0.1263456471 0.212491204
0 2 -0.1285660119 0.2113467013
0 2 -0.1296954477 0.209229755
0 2 -0.1296954477 0.209229755
0 2 -0.1319015844 0.2080918396
0 2 -0.1341305257 0.2069848436
0 2 -0.1341305257 0.2069848436
0 2 -0.1352715644 0.2058704668
0 2 -0.1374924517 0.2047906788
0 2 -0.1374924517 0.2047906788
0 2 -0.138608742 0.2025486676
0 2 -0.138608742 0.2025486676
0 2 -0.1408377319 0.2014409868
0 2 -0.1408377319 0.2014409868
0 2 -0.1419437263 0.2003782345
0 2 -0.144177011 0.1981637115
0 2 -0.144177011 0.1981637115
0 2 -0.1453062428 0.1970668107
0 2 -0.1475190914 0.1959392219
0 2 -0.1475190914 0.1959392219
0 2 -0.1486531617 0.1937397905
0 2 -0.1486531617 0.1937397905
0 2 -0.1508843292 0.1926032018
0 2 -0.1520038816 0.1903873848
0 2 -0.1520038816 0.1903873848
0 2 -0.154227203 0.1892859633
0 2 -0.1553190882 0.1870420243
0 2 -0.1553190882 0.1870420243
0 2 -0.1575602681 0.1859613003
0 2 -0.1575602681 0.1859613003
0 2 -0.1586785665 0.1836990298
0 2 -0.1609152749 0.1826027826
0 2 -0.1609152749 0.1826027826
0 2 -0.1620333919 0.1804134649
0 2 -0.1631283832 0.1781640042
0 2 -0.1631283832 0.1781640042
0 2 -0.1653758086 0.1770485133
0 2 -0.1665139916 0.1748731057
0 2 -0.1665139916 0.1748731057
0 2 -0.1687708367 0.1726588494
0 2 -0.1687708367 0.1726588494
0 2 -0.1698840219 0.1715519669
0 2 -0.1698840219 0.1715519669
0 2 -0.1710419624 0.1693648866
0 2 -0.1732467933 0.1670699423
0 2 -0.1732467933 0.1670699423
0 2 -0.1744134436 0.1649246452
0 2 -0.1766316508 0.1626493702
0 2 -0.1766316508 0.1626493702
0 2 -0.1777193884 0.1603891751
0 2 -0.1777193884 0.1603891751
0 2 -0.1788949767 0.1582506511
0 2 -0.1810992121 0.1570689551
0 2 -0.1810992121 0.1570689551
0 2 -0.1822520575 0.1549025059
0 2 -0.1822520575 0.1549025059
0 2 -0.1833839734 0.1527230992
0 2 -0.1855773446 0.1504326907
0 2 -0.1855773446 0.1504326907
0 2 -0.1867297874 0.1482462832
0 2 -0.1878300933 0.1460009094
0 2 -0.1878300933 0.1460009094
0 2 -0.1899649548 0.1436893635
0 2 -0.1899649548 0.1436893635
0 2 -0.1911863989 0.1415696285
0 2 -0.1922582323 0.1392958421
0 2 -0.1922582323 0.1392958421
0 2 -0.1945096045 0.1371022429
0 2 -0.1945096045 0.1371022429
0 2 -0.1956324089 0.1348788559
0 2 -0.1967251006 0.1315239523
0 2 -0.1967251006 0.1315239523
0 2 -0.1978534733 0.1292989442
0 2 -0.2000685472 0.1270480483
0 2 -0.2000685472 0.1270480483
0 2 -0.2012497361 0.1248797094
0 2 -0.2023712892 0.1226539743
0 2 -0.2023712892 0.1226539743
0 2 -0.2034516208 0.1203917959
0 2 -0.2034516208 0.1203917959
0 2 -0.2056825273 0.1170540872
0 2 -0.2056825273 0.1170540872
0 2 -0.2067918308 0.1148018549
0 2 -0.207945209 0.11260415
0 2 -0.207945209 0.11260415
0 2 -0.209058337 0.1092885725
0 2 -0.210169669 0.1070340217
0 2 -0.210169669 0.1070340217
0 2 -0.2113019998 0.1048296372
0 2 -0.2113019998 0.1048296372
0 2 -0.2124123786 0.1025849345
0 2 -0.214652872 0.09924370592
0 2 -0.214652872 0.09924370592
0 2 -0.2158074445 0.09703303971
0 2 -0.2169014821 0.09367558118
0 2 -0.2169014821 0.09367558118
0 2 -0.2179793773 0.09143075253
0 2 -0.2179793773 0.09143075253
0 2 -0.2191208846 0.08920370877
0 2 -0.2202466777 0.0858432372
0 2 -0.2202466777 0.0858432372
0 2 -0.2213822383 0.08360936028
0 2 -0.2213822383 0.08360936028
0 2 -0.2224851521 0.08025860054
0 2 -0.2236415744 0.07803731137
0 2 -0.2236415744 0.07803731137
0 2 -0.2247660737 0.07468729255
0 2 -0.2258814747 0.07246689875
0 2 -0.2258814747 0.07246689875
0 2 -0.226958823 0.06911692414
0 2 -0.226958823 0.06911692414
0 2 -0.2281078842 0.06689567384
0 2 -0.2291344339 0.06352437714
0 2 -0.2291344339 0.06352437714
0 2 -0.2302780295 0.06130150417
0 2 -0.231429424 0.05796834152
0 2 -0.231429424 0.05796834152
0 2 -0.2313980677 0.05572908674
0 2 -0.2313980677 0.05572908674
0 2 -0.2325051496 0.05237502149
0 2 -0.2335145768 0.05012205923
0 2 -0.2335145768 0.05012205923
0 2 -0.2346682983 0.04677499218
0 2 -0.2346682983 0.04677499218
0 2 -0.2358632257 0.04456846563
0 2 -0.2357968313 0.04122375937
0 2 -0.2357968313 0.04122375937
0 2 -0.2369023754 0.03787437122
0 2 -0.2369023754 0.03787437122
0 2 -0.2379708309 0.03563137955
0 2 -0.2391911868 0.03229932815
0 2 -0.2391911868 0.03229932815
0 2 -0.2391070997 0.03003335586
0 2 -0.2401280892 0.02665578712
0 2 -0.2401280892 0.02665578712
0 2 -0.2413500272 0.02443884862
0 2 -0.2413500272 0.02443884862
0 2 -0.2413056819 0.02109330555
0 2 -0.2423980945 0.0188562332
0 2 -0.2423980945 0.0188562332
0 2 -0.2423431906 0.01549510374
0 2 -0.2423431906 0.01549510374
0 2 -0.2434111354 0.01326352902
0 2 -0.2433675633 0.00992713605
0 2 -0.2445727242 0.007705767019
0 2 -0.2445727242 0.007705767019
0 2 -0.2445650116 0.004374638508
0 2 -0.2445650116 0.004374638508
0 2 -0.2456795998 0.002157301192
0 2 -0.2456331141 -0.001175071683
0 2 -0.2456331141 -0.001175071683
0 2 -0.2468382991 -0.003404069262
0 2 -0.2468382991 -0.003404069262
0 2 -0.2467473474 -0.00675671329
0 2 -0.2467816012 -0.00899635943
0 2 -0.2467816012 -0.00899635943
0 2 -0.2467268072 -0.01120549788
0 2 -0.2467268072 -0.01120549788
0 2 -0.2477384467 -0.01455261425
0 2 -0.2477792176 -0.01679308464
0 2 -0.2477792176 -0.01679308464
0 2 -0.2478701254 -0.02012283421
0 2 -0.2477413342 -0.02235820598
0 2 -0.2477413342 -0.02235820598
0 2 -0.2478081929 -0.02459255997
0 2 -0.2478081929 -0.02459255997
0 2 -0.2488286259 -0.02680997304
0 2 -0.2488765435 -0.03015455774
0 2 -0.2488765435 -0.03015455774
0 2 -0.2487886463 -0.03236732712
0 2 -0.2487845662 -0.03457312737
0 2 -0.2487845662 -0.03457312737
0 2 -0.2487508724 -0.03679228671
0 2 -0.2487508724 -0.03679228671
0 2 -0.2475982136 -0.03901958671
0 2 -0.2475982136 -0.03901958671
0 2 -0.2476093007 -0.04232936312
0 2 -0.2476520316 -0.0445360377
0 2 -0.2476520316 -0.0445360377
0 2 -0.2476829452 -0.04676595862
0 2 -0.2476596898 -0.04896144476
0 2 -0.2476596898 -0.04896144476
0 2 -0.2476773316 -0.05118354997
0 2 -0.2465927207 -0.05339711514
0 2 -0.2465927207 -0.05339711514
0 2 -0.2465811183 -0.0556021381
0 2 -0.2465811183 -0.0556021381
0 2 -0.2466221832 -0.05893396498
0 2 -0.2455250297 -0.06005823937
0 2 -0.2455250297 -0.06005823937
0 2 -0.2453673273 -0.06222332108
0 2 -0.2444258757 -0.06560522415
0 2 -0.2444258757 -0.06560522415
0 2 -0.2443404769 -0.0678001033
0 2 -0.2443404769 -0.0678001033
0 2 -0.2433045884 -0.06894384055
0 2 -0.2433045884 -0.06894384055
0 2 -0.2432496355 -0.07226708248
0 2 -0.2421544073 -0.07336887446
0 2 -0.2421544073 -0.07336887446
0 2 -0.2421837592 -0.07558940162
0 2 -0.2410372035 -0.07777886563
0 2 -0.2410372035 -0.07777886563
0 2 -0.241080834 -0.080035508
0 2 -0.241080834 -0.080035508
0 2 -0.2399319212 -0.08222518909
0 2 -0.238832589 -0.08443443122
0 2 -0.238832589 -0.08443443122
0 2 -0.2377146673 -0.08666462648
0 2 -0.2377394539 -0.08889155826
0 2 -0.2377394539 -0.08889155826
0 2 -0.2366601676 -0.09113204066
0 2 -0.2366601676 -0.09113204066
0 2 -0.2354958122 -0.09220526092
0 2 -0.2354958122 -0.09220526092
0 2 -0.23438113 -0.09442931798
0 2 -0.2332744647 -0.09664535326
0 2 -0.2332744647 -0.09664535326
0 2 -0.2332751994 -0.09886044147
0 2 -0.232165829 -0.101081007
0 2 -0.232165829 -0.101081007
0 2 -0.2310905822 -0.102207941
0 2 -0.2300048209 -0.1044584284
0 2 -0.2300048209 -0.1044584284
0 2 -0.2288667512 -0.106653
0 2 -0.2288667512 -0.106653
0 2 -0.2277705687 -0.1088833803
0 2 -0.2266096932 -0.1099560284
0 2 -0.2266096932 -0.1099560284
0 2 -0.2255003732 -0.1121767644
0 2 -0.2244243461 -0.1144133278
0 2 -0.2244243461 -0.1144133278
0 2 -0.2233534695 -0.1166774724
0 2 -0.2233534695 -0.1166774724
0 2 -0.2211361668 -0.1177926802
0 2 -0.2200255749 -0.120014551
0 2 -0.2200255749 -0.120014551
0 2 -0.2188986576 -0.1222113017
0 2 -0.2178176987 -0.123343844
0 2 -0.2178176987 -0.123343844
0 2 -0.2156131121 -0.1255770053
0 2 -0.2156131121 -0.1255770053
0 2 -0.214536243 -0.1267172567
0 2 -0.214536243 -0.1267172567
0 2 -0.2133802637 -0.1288985966
0 2 -0.2112022355 -0.1311269388
0 2 -0.2112022355 -0.1311269388
0 2 -0.2101020818 -0.1322616452
0 2 -0.2089858223 -0.1344795484
0 2 -0.2089858223 -0.1344795484
0 2 -0.2067774313 -0.1367017405
0 2 -0.205688217 -0.1378217377
0 2 -0.205688217 -0.1378217377
0 2 -0.203475274 -0.1400727066
0 2 -0.203475274 -0.1400727066
0 2 -0.2023799453 -0.1411862836
0 2 -0.2001826407 -0.1434454924
0 2 -0.2001826407 -0.1434454924
0 2 -0.1990158521 -0.1456224659
0 2 -0.1990158521 -0.1456224659
0 2 -0.1968425355 -0.146797385
0 2 -0.1957535658 -0.1489986455
0 2 -0.1957535658 -0.1489986455
0 2 -0.193493528 -0.1500732378
0 2 -0.193493528 -0.1500732378
0 2 -0.1912553435 -0.1522811098
0 2 -0.1901445401 -0.153421653
0 2 -0.1901445401 -0.153421653
0 2 -0.1879079593 -0.1556243447
0 2 -0.1857280603 -0.1567861153
0 2 -0.1857280603 -0.1567861153
0 2 -0.1846468047 -0.1590667759
0 2 -0.1846468047 -0.1590667759
0 2 -0.1823601178 -0.1600966864
0 2 -0.1801490759 -0.1623317653
0 2 -0.1801490759 -0.1623317653
0 2 -0.1790328559 -0.1634334154
0 2 -0.1768127804 -0.1656887113
0 2 -0.1768127804 -0.1656887113
0 2 -0.1745791322 -0.1668307324
0 2 -0.1723405237 -0.1690099942
0 2 -0.1723405237 -0.1690099942
0 2 -0.170091282 -0.1701348168
0 2 -0.170091282 -0.1701348168
0 2 -0.1678626927 -0.1724050665
0 2 -0.1656334868 -0.173512876
0 2 -0.1656334868 -0.173512876
0 2 -0.1634185173 -0.1757950789
0 2 -0.1611975078 -0.1769511915
0 2 -0.1611975078 -0.1769511915
0 2 -0.1600740061 -0.1780432322
0 2 -0.1600740061 -0.1780432322
0 2 -0.157829295 -0.1802197423
0 2 -0.1545056759 -0.1813489634
0 2 -0.1545056759 -0.1813489634
0 2 -0.1534096001 -0.1836031429
0 2 -0.1534096001 -0.1836031429
0 2 -0.1500964637 -0.1848049329
0 2 -0.1478507209 -0.1858521782
0 2 -0.1478507209 -0.1858521782
0 2 -0.145626938 -0.1880963188
0 2 -0.145626938 -0.1880963188
0 2 -0.1434125814 -0.1892622047
0 2 -0.1411759168 -0.1903273921
0 2 -0.1411759168 -0.1903273921
0 2 -0.1389503187 -0.1914386704
0 2 -0.1367144233 -0.1937497662
0 2 -0.1367144233 -0.1937497662
0 2 -0.1344926019 -0.1948082767
0 2 -0.1322763473 -0.1959678825
0 2 -0.1322763473 -0.1959678825
0 2 -0.1300283347 -0.198181092
0 2 -0.1300283347 -0.198181092
0 2 -0.1266788226 -0.1993423808
0 2 -0.1266788226 -0.1993423808
0 2 -0.124429682 -0.2004601002
0 2 -0.1221741389 -0.201529667
0 2 -0.1221741389 -0.201529667
0 2 -0.1198976792 -0.2038327505
0 2 -0.1176397886 -0.2050365319
0 2 -0.1176397886 -0.2050365319
0 2 -0.115396957 -0.2064306377
0 2 -0.115396957 -0.2064306377
0 2 -0.1132215246 -0.2070645348
0 2 -0.1098836151 -0.2081710821
0 2 -0.1098836151 -0.2081710821
0 2 -0.1076360601 -0.2104575475
0 2 -0.1053997613 -0.2115234787
0 2 -0.1053997613 -0.2115234787
0 2 -0.103170866 -0.212723761
0 2 -0.103170866 -0.212723761
0 2 -0.1009571606 -0.2137676599
0 2 -0.09759335035 -0.2149635209
0 2 -0.09759335035 -0.2149635209
0 2 -0.09540065018 -0.2159891778
0 2 -0.09314846609 -0.2171723976
0 2 -0.09314846609 -0.2171723976
0 2 -0.09092581396 -0.2182408669
0 2 -0.08757714521 -0.2193839055
0 2 -0.08757714521 -0.2193839055
0 2 -0.08533026717 -0.2205210363
0 2 -0.08533026717 -0.2205210363
0 2 -0.08307683479 -0.2216361798
0 2 -0.08083398806 -0.222775092
0 2 -0.08083398806 -0.222775092
0 2 -0.07747762003 -0.2238994679
0 2 -0.07525772014 -0.2238286065
0 2 -0.07525772014 -0.2238286065
0 2 -0.0730033894 -0.224956293
0 2 -0.0730033894 -0.224956293
0 2 -0.07076905194 -0.2260564536
0 2 -0.07076905194 -0.2260564536
0 2 -0.06742372395 -0.2271457756
0 2 -0.06514111703 -0.228337824
0 2 -0.06514111703 -0.228337824
0 2 -0.06295566658 -0.2293683912
0 2 -0.06072732712 -0.2293685906
0 2 -0.06072732712 -0.2293685906
0 2 -0.05851890618 -0.2304799741
0 2 -0.05851890618 -0.2304799741
0 2 -0.05517667714 -0.2315704787
0 2 -0.05294800564 -0.2326741811
0 2 -0.05294800564 -0.2326741811
0 2 -0.05073523251 -0.2326643039
0 2 -0.04849122968 -0.2337645674
0 2 -0.04849122968 -0.2337645674
0 2 -0.04514493721 -0.2348575978
0 2 -0.04514493721 -0.2348575978
0 2 -0.04291749969 -0.2359708349
0 2 -0.04064454875 -0.2360166403
0 2 -0.04064454875 -0.2360166403
0 2 -0.03846132066 -0.2370738618
0 2 -0.03846132066 -0.2370738618
0 2 -0.03617117967 -0.2370691787
0 2 -0.03392154554 -0.2381852034
0 2 -0.03392154554 -0.2381852034
0 2 -0.03060596676 -0.2381661808
0 2 -0.028393833 -0.2392581771
0 2 -0.028393833 -0.2392581771
0 2 -0.02615416862 -0.2403904747
0 2 -0.02615416862 -0.2403904747
0 2 -0.02390547812 -0.2403800519
0 2 -0.02169475282 -0.2415121344
0 2 -0.02169475282 -0.2415121344
0 2 -0.01938942805 -0.2415031855
0 2 -0.01723558771 -0.2431454694
0 2 -0.01723558771 -0.2431454694
0 2 -0.01382751913 -0.242477232
0 2 -0.01382751913 -0.242477232
0 2 -0.01162887287 -0.2435089109
0 2 -0.009348258504 -0.2435083858
0 2 -0.009348258504 -0.2435083858
0 2 -0.0071501756 -0.2435090612
0 2 -0.00490982613 -0.2446429893
0 2 -0.00490982613 -0.2446429893
0 2 -0.002664860112 -0.2446618744
0 2 -0.0004644718299 -0.2446468772
0 2 -0.0004644718299 -0.2446468772
0 2 0.00177344188 -0.2446381451
0 2 0.00177344188 -0.2446381451
0 2 0.004009894373 -0.244646434
0 2 0.006195679109 -0.2446570288
0 2 0.006195679109 -0.2446570288
0 2 0.008454545051 -0.2457424898
0 2 0.010665927 -0.2457239757
0 2 0.010665927 -0.2457239757
0 2 0.01288082661 -0.2457511449
0 2 0.01288082661 -0.2457511449
0 2 0.01514555313 -0.2457534053
0 2 0.01514555313 -0.2457534053
0 2 0.01617219271 -0.2457595449
0 2 0.01841376868 -0.2457122226
0 2 0.01841376868 -0.2457122226
0 2 0.02064322378 -0.2457145062
0 2 0.02283743946 -0.2457183689
0 2 0.02283743946 -0.2457183689
0 2 0.02506922093 -0.2457261263
0 2 0.02506922093 -0.2457261263
0 2 0.02614372882 -0.2457336177
0 2 0.02614372882 -0.2457336177
0 2 0.02841672094 -0.2446411307
0 2 0.03063374865 -0.2446420096
0 2 0.03063374865 -0.2446420096
0 2 0.03285742054 -0.2446043844
0 2 0.03396328926 -0.2446214288
0 2 0.03396328926 -0.2446214288
0 2 0.03618765526 -0.2435128855
0 2 0.03618765526 -0.2435128855
0 2 0.03840545623 -0.2435145219
0 2 0.04064088276 -0.2435029032
0 2 0.04064088276 -0.2435029032
0 2 0.04288037807 -0.242404903
0 2 0.04288037807 -0.242404903
0 2 0.0439891348 -0.2424031039
0 2 0.04624234963 -0.241303322
0 2 0.04624234963 -0.241303322
0 2 0.04845549019 -0.2413179534
0 2 0.04845549019 -0.2413179534
0 2 0.05069195677 -0.2402053751
0 2 0.05178814509 -0.2402103917
0 2 0.05178814509 -0.2402103917
0 2 0.05399945675 -0.2390858683
0 2 0.05624383237 -0.2390963725
0 2 0.05624383237 -0.2390963725
0 2 0.05847696069 -0.2379957711
0 2 0.05959063862 -0.2368883048
0 2 0.05959063862 -0.2368883048
0 2 0.06181069171 -0.2368878563
0 2 0.06181069171 -0.2368878563
0 2 0.06403311618 -0.2357786618
0 2 0.06403311618 -0.2357786618
0 2 0.06626493039 -0.2346629863
0 2 0.06735328052 -0.2346915214
0 2 0.06735328052 -0.2346915214
0 2 0.06958283612 -0.2335830084
0 2 0.07180983483 -0.2324755072
0 2 0.07180983483 -0.2324755072
0 2 0.07292230471 -0.231397147
0 2 0.07292230471 -0.231397147
0 2 0.07516124179 -0.2302217326
0 2 0.07738629127 -0.2302203095
0 2 0.07738629127 -0.2302203095
0 2 0.07961530564 -0.2291708653
0 2 0.08072565462 -0.22806861
0 2 0.08072565462 -0.22806861
0 2 0.08295333366 -0.2269607903
0 2 0.08518572115 -0.2258633159
0 2 0.08518572115 -0.2258633159
0 2 0.08631510529 -0.2247295791
0 2 0.08631510529 -0.2247295791
0 2 0.08853068653 -0.2236379094
0 2 0.09078222969 -0.222547219
0 2 0.09078222969 -0.222547219
0 2 0.09189701345 -0.2214388102
0 2 0.09411224394 -0.2203558842
0 2 0.09411224394 -0.2203558842
0 2 0.09636094367 -0.2192277452
0 2 0.09636094367 -0.2192277452
0 2 0.09747586522 -0.2181190832
0 2 0.09971382124 -0.2169980391
0 2 0.09971382124 -0.2169980391
0 2 0.1019232572 -0.2159177598
0 2 0.1030402816 -0.2137118875
0 2 0.1030402816 -0.2137118875
0 2 0.1052694322 -0.2125682831
0 2 0.1052694322 -0.2125682831
0 2 0.1074822859 -0.2115117657
0 2 0.1085974096 -0.2103861964
0 2 0.1085974096 -0.2103861964
0 2 0.1108434078 -0.209299903
0 2 0.1130566732 -0.2070797961
0 2 0.1130566732 -0.2070797961
0 2 0.1141761523 -0.2059634147
0 2 0.1141761523 -0.2059634147
0 2 0.1164129115 -0.204888815
0 2 0.1186437551 -0.2026213076
0 2 0.1186437551 -0.2026213076
0 2 0.1197530036 -0.2014887046
0 2 0.1197530036 -0.2014887046
0 2 0.1220044621 -0.2004156371
0 2 0.1242338591 -0.1982104578
0 2 0.1242338591 -0.1982104578
0 2 0.125348963 -0.1970997534
0 2 0.1275894692 -0.1948879609
0 2 0.1275894692 -0.1948879609
0 2 0.1287261288 -0.1937725386
0 2 0.1287261288 -0.1937725386
0 2 0.1309414404 -0.1915302184
0 2 0.1331637716 -0.1904342297
0 2 0.1331637716 -0.1904342297
0 2 0.1343013937 -0.1881835347
0 2 0.1365216663 -0.1870710794
0 2 0.1365216663 -0.1870710794
0 2 0.1387633964 -0.1848355773
0 2 0.1387633964 -0.1848355773
0 2 0.1398768632 -0.1826400406
0 2 0.1398768632 -0.1826400406
0 2 0.1421141214 -0.1815351462
0 2 0.1432230853 -0.1792647241
0 2 0.1432230853 -0.1792647241
0 2 0.1454478043 -0.1781338358
0 2 0.147675809 -0.1758934793
0 2 0.147675809 -0.1758934793
0 2 0.148808555 -0.1737205188
0 2 0.148808555 -0.1737205188
0 2 0.1510507923 -0.172606558
0 2 0.1521772563 -0.1703914884
0 2 0.1521772563 -0.1703914884
0 2 0.1544170279 -0.1681790929
0 2 0.1555327891 -0.1659280994
0 2 0.1555327891 -0.1659280994
0 2 0.1577583366 -0.1648265032
0 2 0.1577583366 -0.1648265032
0 2 0.160027107 -0.1626914856
0 2 0.160027107 -0.1626914856
0 2 0.1611115898 -0.1603959985
0 2 0.1633750441 -0.1582156546
0 2 0.1633750441 -0.1582156546
0 2 0.164480083 -0.1559626562
0 2 0.1666961684 -0.1537317319
0 2 0.1666961684 -0.1537317319
0 2 0.1678037299 -0.1526124336
0 2 0.1700283756 -0.1503537978
0 2 0.1700283756 -0.1503537978
0 2 0.1711579634 -0.1481384829
0 2 0.1711579634 -0.1481384829
0 2 0.1734081938 -0.1459041516
0 2 0.1734081938 -0.1459041516
0 2 0.1745227409 -0.1436849956
0 2 0.1767445529 -0.1414452009
0 2 0.1767445529 -0.1414452009
0 2 0.177884902 -0.1392514961
0 2 0.1800967374 -0.1369900376
0 2 0.1800967374 -0.1369900376
0 2 0.1812332782 -0.1347957757
0 2 0.1812332782 -0.1347957757
0 2 0.1834581994 -0.1325440336
0 2 0.1845991041 -0.1303432898
0 2 0.1845991041 -0.1303432898
0 2 0.1868093194 -0.1280892903
0 2 0.187900733 -0.1258253562
0 2 0.187900733 -0.1258253562
0 2 0.1891001288 -0.1236907487
0 2 0.1891001288 -0.1236907487
0 2 0.1912745773 -0.1213817425
0 2 0.1923779162 -0.1191474348
0 2 0.1923779162 -0.1191474348
0 2 0.1935472205 -0.1158679947
0 2 0.1957292723 -0.1136020734
0 2 0.1957292723 -0.1136020734
0 2 0.1968774248 -0.1113978017
0 2 0.1968774248 -0.1113978017
0 2 0.1980497987 -0.1092313443
0 2 0.2001860579 -0.1069085208
0 2 0.2001860579 -0.1069085208
0 2 0.2012766064 -0.1046655677
0 2 0.2012766064 -0.1046655677
0 2 0.2023341884 -0.1023859761
0 2 0.2034519748 -0.1001739412
0 2 0.2034519748 -0.1001739412
0 2 0.2056867266 -0.09683688924
0 2 0.2067966455 -0.09461185187
0 2 0.2067966455 -0.09461185187
0 2 0.2079408497 -0.09241354117
0 2 0.2079408497 -0.09241354117
0 2 0.2090635728 -0.09019495303
0 2 0.2101472366 -0.08683892617
0 2 0.2101472366 -0.08683892617
0 2 0.2112402702 -0.08459898041
0 2 0.2124092676 -0.08241530135
0 2 0.2124092676 -0.08241530135
0 2 0.2135081093 -0.08017693604
0 2 0.2135081093 -0.08017693604
0 2 0.215712048 -0.07681424281
0 2 0.2168455827 -0.07460113748
0 2 0.2168455827 -0.07460113748
0 2 0.2179233372 -0.07233588918
0 2 0.2179233372 -0.07233588918
0 2 0.2191193907 -0.07013903562
0 2 0.2201403903 -0.06784471857
0 2 0.2201403903 -0.06784471857
0 2 0.2212563277 -0.06449218547
0 2 0.2212563277 -0.06449218547
0 2 0.2223448989 -0.0622420874
0 2 0.2223689168 -0.06002663265
0 2 0.2223689168 -0.06002663265
0 2 0.223443672 -0.05665180331
0 2 0.2245729505 -0.05442442392
0 2 0.2245729505 -0.05442442392
0 2 0.2257327042 -0.05220371812
0 2 0.2257327042 -0.05220371812
0 2 0.2267855129 -0.04883788545
0 2 0.2268328137 -0.04660546891
0 2 0.2268328137 -0.04660546891
0 2 0.2279114869 -0.04436044882
0 2 0.2279114869 -0.04436044882
0 2 0.2289941976 -0.04212524602
0 2 0.2290087804 -0.03878791941
0 2 0.2290087804 -0.03878791941
0 2 0.230120813 -0.03656082757
0 2 0.2312954023 -0.0343558101
0 2 0.2312954023 -0.0343558101
0 2 0.2312449501 -0.03210368913
0 2 0.2312449501 -0.03210368913
0 2 0.232362438 -0.02877746309
0 2 0.2323558622 -0.02653649968
0 2 0.2323558622 -0.02653649968
0 2 0.2335068307 -0.02432954383
0 2 0.233463158 -0.02209151108
0 2 0.233463158 -0.02209151108
0 2 0.2345467331 -0.01873382677
0 2 0.2345467331 -0.01873382677
0 2 0.2345852001 -0.01656420772
0 2 0.2345852001 -0.01656420772
0 2 0.234553742 -0.01431077588
0 2 0.2356756641 -0.01209424982
0 2 0.2356756641 -0.01209424982
0 2 0.2356894973 -0.009886490492
0 2 0.2356735201 -0.007663616293
0 2 0.2356735201 -0.007663616293
0 2 0.2367915128 -0.005451537863
0 2 0.2367915128 -0.005451537863
0 2 0.2366873439 -0.003223544847
0 2 0.2367742538 -0.001006374973
0 2 0.2367742538 -0.001006374973
0 2 0.2366584301 0.00232870341
0 2 0.2367818623 0.003435002949
0 2 0.2367818623 0.003435002949
0 2 0.2366956513 0.005655146554
0 2 0.2366956513 0.005655146554
0 2 0.2377989012 0.008985368798
0 2 0.2377989012 0.008985368798
0 2 0.2378394702 0.0111967784
0 2 0.2378496081 0.01342484409
0 2 0.2378496081 0.01342484409
0 2 0.2379119034 0.01563762395
0 2 0.2378581882 0.01788188557
0 2 0.2378581882 0.01788188557
0 2 0.2378552081 0.02010279225
0 2 0.2367957785 0.0212108149
0 2 0.2367957785 0.0212108149
0 2 0.2368153357 0.02454329762
0 2 0.2368153357 0.02454329762
0 2 0.2367694583 0.025637609
0 2 0.2367694583 0.025637609
0 2 0.2367059209 0.02783860643
0 2 0.2367453298 0.03004592617
0 2 0.2367453298 0.03004592617
0 2 0.2367437227 0.03226680642
0 2 0.2356529833 0.03448986523
0 2 0.2356529833 0.03448986523
0 2 0.2356899984 0.03668804838
0 2 0.2356899984 0.03668804838
0 2 0.2357292235 0.03891531483
0 2 0.2346191764 0.041138305
0 2 0.2346191764 0.041138305
0 2 0.2345648351 0.04332473016
0 2 0.2345648351 0.04332473016
0 2 0.2345689248 0.04556241895
0 2 0.2345689248 0.04556241895
0 2 0.2334783831 0.04668240627
0 2 0.2334783831 0.04668240627
0 2 0.2323415381 0.05111242544
0 2 0.2323415381 0.05111242544
0 2 0.2323415381 0.05111242544
0 2 0.2312415139 0.05555593285
0 2 0.2312415139 0.05555593285
0 2 0.2301325499 0.05666784231
0 2 0.2301325499 0.05666784231
0 2 0.2301179543 0.05998277514
0 2 0.2289698048 0.06107745556
0 2 0.2289698048 0.06107745556
0 2 0.2289698037 0.06329845217
0 2 0.2279420065 0.06556623481
0 2 0.2279420065 0.06556623481
0 2 0.2268324791 0.06778971186
0 2 0.2257710764 0.06892592729
0 2 0.2257710764 0.06892592729
0 2 0.2257861124 0.0711597613
0 2 0.2257861124 0.0711597613
0 2 0.2247025796 0.07340715168
0 2 0.2235911889 0.07563198977
0 2 0.2235911889 0.07563198977
0 2 0.222465991 0.07786733249
0 2 0.2214143347 0.08011692136
0 2 0.2214143347 0.08011692136
0 2 0.2213824068 0.08121297227
0 2 0.2213824068 0.08121297227
0 2 0.2201578734 0.08337385125
0 2 0.2201578734 0.08337385125
0 2 0.2191003605 0.0856346216
0 2 0.2179889969 0.08785902347
0 2 0.2179889969 0.08785902347
0 2 0.216851015 0.09005326065
0 2 0.2157908437 0.09119655752
0 2 0.2157908437 0.09119655752
0 2 0.2146754312 0.09342247955
0 2 0.2135434846 0.0956506378
0 2 0.2135434846 0.0956506378
0 2 0.2124447048 0.09790089222
0 2 0.2124447048 0.09790089222
0 2 0.2113200455 0.09899839261
0 2 0.2102104525 0.1012205831
0 2 0.2102104525 0.1012205831
0 2 0.2090789675 0.1034255113
0 2 0.2079809787 0.1056725599
0 2 0.2079809787 0.1056725599
0 2 0.2068789817 0.1078841409
0 2 0.2068789817 0.1078841409
0 2 0.2057945233 0.1090097152
0 2 0.2057945233 0.1090097152
0 2 0.2046466995 0.1112119751
0 2 0.2035445155 0.1134365096
0 2 0.2035445155 0.1134365096
0 2 0.2024514491 0.1145776254
0 2 0.2013028175 0.116770967
0 2 0.2013028175 0.116770967
0 2 0.200204812 0.1190049071
0 2 0.200204812 0.1190049071
0 2 0.1979973143 0.1201377726
0 2 0.1968436994 0.122332843
0 2 0.1968436994 0.122332843
0 2 0.195754442 0.1245731003
0 2 0.1946804683 0.1257211291
0 2 0.1946804683 0.1257211291
0 2 0.1923854721 0.127880557
0 2 0.1923854721 0.127880557
0 2 0.1913248705 0.1301408106
0 2 0.1913248705 0.1301408106
0 2 0.1902100027 0.1312510557
0 2 0.189095178 0.1334747609
0 2 0.189095178 0.1334747609
0 2 0.1868857759 0.1357324983
0 2 0.1857683501 0.1368564828
0 2 0.1857683501 0.1368564828
0 2 0.1846687652 0.1391159703
0 2 0.1846687652 0.1391159703
0 2 0.1824216233 0.1413246518
0 2 0.1813089393 0.1424384853
0 2 0.180205651 0.1446847231
0 2 0.180205651 0.1446847231
0 2 0.1779396909 0.1457353747
0 2 0.176872709 0.1480403178
0 2 0.176872709 0.1480403178
0 2 0.175744687 0.1502606358
0 2 0.1735001492 0.1513491664
0 2 0.1735001492 0.1513491664
0 2 0.1723731376 0.1535547582
0 2 0.1723731376 0.1535547582
0 2 0.1701204045 0.1546364028
0 2 0.1690032937 0.1568794373
0 2 0.1690032937 0.1568794373
0 2 0.1668163717 0.1591593033
0 2 0.1656931998 0.1602512061
0 2 0.1656931998 0.1602512061
0 2 0.1645955681 0.1625099517
0 2 0.1645955681 0.1625099517
0 2 0.1623640412 0.1635855486
0 2 0.1623640412 0.1635855486
0 2 0.1601274132 0.1657930223
0 2 0.1590355413 0.1670079575
0 2 0.1590355413 0.1670079575
0 2 0.156770029 0.1691076184
0 2 0.1556638535 0.1701825948
0 2 0.1556638535 0.1701825948
0 2 0.1534263992 0.1724586788
0 2 0.1534263992 0.1724586788
0 2 0.1523156277 0.1735810824
0 2 0.1500712302 0.17582189
0 2 0.1500712302 0.17582189
0 2 0.1489545652 0.1768754726
0 2 0.1489545652 0.1768754726
0 2 0.1467403646 0.1791420839
0 2 0.1445092317 0.1802580109
0 2 0.1445092317 0.1802580109
0 2 0.1433913146 0.1824565406
0 2 0.1433913146 0.1824565406
0 2 0.1411741706 0.1836192649
0 2 0.1389383384 0.1857788097
0 2 0.1389383384 0.1857788097
0 2 0.1378343447 0.1868914486
0 2 0.1356211415 0.1880823719
0 2 0.1356211415 0.1880823719
0 2 0.1333740793 0.1902707899
0 2 0.1311544117 0.1914062505
0 2 0.1311544117 0.1914062505
0 2 0.1300364935 0.193583554
0 2 0.1300364935 0.193583554
0 2 0.1278209539 0.1947246409
0 2 0.1278209539 0.1947246409
0 2 0.1255805004 0.1958563723
0 2 0.1233642585 0.1969801199
0 2 0.1233642585 0.1969801199
0 2 0.1211178432 0.1992150102
0 2 0.1199857111 0.2003567969
0 2 0.1199857111 0.2003567969
0 2 0.1177658209 0.2025340722
0 2 0.1177658209 0.2025340722
0 2 0.1155281532 0.2036723479
0 2 0.1132984081 0.2047522303
0 2 0.1132984081 0.2047522303
0 2 0.1110257134 0.2059009379
0 2 0.1087720925 0.208116423
0 2 0.1087720925 0.208116423
0 2 0.1065221338 0.2092420492
0 2 0.1065221338 0.2092420492
0 2 0.1054092777 0.2103569767
0 2 0.1054092777 0.2103569767
0 2 0.1031802175 0.2125426127
0 2 0.100920668 0.2137496204
0 2 0.100920668 0.2137496204
0 2 0.09869656869 0.2148188171
0 2 0.09644225617 0.2159128682
0 2 0.09644225617 0.2159128682
0 2 0.09421826352 0.2170279888
0 2 0.09421826352 0.2170279888
0 2 0.09200995747 0.2191960826
0 2 0.0897650651 0.2203492041
0 2 0.0897650651 0.2203492041
0 2 0.08863185192 0.2214574017
0 2 0.08863185192 0.2214574017
0 2 0.08640454237 0.2226257026
0 2 0.08415149096 0.2236846244
0 2 0.08415149096 0.2236846244
0 2 0.08193085718 0.2247999787
0 2 0.07971394009 0.2258730979
0 2 0.07971394009 0.2258730979
0 2 0.07748196166 0.2270275132
0 2 0.07748196166 0.2270275132
0 2 0.07524585182 0.2280949789
0 2 0.0730251814 0.2291823535
0 2 0.0730251814 0.2291823535
0 2 0.0719125915 0.2302868554
0 2 0.0696842589 0.2313966671
0 2 0.0696842589 0.2313966671
0 2 0.06748746783 0.2325026149
0 2 0.06748746783 0.2325026149
0 2 0.06524161193 0.233619469
0 2 0.06524161193 0.233619469
0 2 0.06301830339 0.2347294695
0 2 0.06079301624 0.2358148244
0 2 0.06079301624 0.2358148244
0 2 0.05855616642 0.2358035708
0 2 0.05632744691 0.2369301103
0 2 0.05632744691 0.2369301103
0 2 0.05519720289 0.2380061001
0 2 0.05519720289 0.2380061001
0 2 0.05297380108 0.2391199038
0 2 0.05075435501 0.2391114778
0 2 0.05075435501 0.2391114778
0 2 0.04851049108 0.2402029247
0 2 0.04851049108 0.2402029247
0 2 0.04628978605 0.2413105248
0 2 0.04406205812 0.2413086379
0 2 0.04406205812 0.2413086379
0 2 0.04185418086 0.2423991016
0 2 0.04185418086 0.2423991016
0 2 0.03959368394 0.2434995819
0 2 0.0384726916 0.2434951111
0 2 0.0384726916 0.2434951111
0 2 0.03625791808 0.2446059593
0 2 0.0340326755 0.2457151711
0 2 0.0340326755 0.2457151711
0 2 0.03180889215 0.2456974399
0 2 0.02958048215 0.2468112567
0 2 0.02958048215 0.2468112567
0 2 0.02738988208 0.2468175801
0 2 0.02738988208 0.2468175801
0 2 0.02515725699 0.2468195726
0 2 0.02293221165 0.2479295032
0 2 0.02293221165 0.2479295032
0 2 0.0207023908 0.2479028901
0 2 0.0207023908 0.2479028901
0 2 0.01960359985 0.2489943381
0 2 0.0173921774 0.2489990351
0 2 0.0173921774 0.2489990351
0 2 0.01515942436 0.2489981377
0 2 0.01515942436 0.2489981377
0 2 0.01293497209 0.2501080536
0 2 0.01074060834 0.2501176116
0 2 0.01074060834 0.2501176116
0 2 0.008513959675 0.2501194025
0 2 0.006292462664 0.2501386624
0 2 0.006292462664 0.2501386624
0 2 0.004065931884 0.2510902643
0 2 0.004065931884 0.2510902643
0 2 0.001842154744 0.2512296484
0 2 0.0007298767228 0.2512324259
0 2 0.0007298767228 0.2512324259
0 2 -0.002597747489 0.2512175226
0 2 -0.002597747489 0.2512175226
0 2 -0.00371237668 0.2512179399
0 2 -0.005940728329 0.251201857
0 2 -0.005940728329 0.251201857
0 2 -0.008166339209 0.2523181135
0 2 -0.008166339209 0.2523181135
0 2 -0.01040605472 0.2523208996
0 2 -0.01263847518 0.2523372699
0 2 -0.01263847518 0.2523372699
0 2 -0.01484582904 0.2523366816
0 2 -0.01818169106 0.2523352448
0 2 -0.01818169106 0.2523352448
0 2 -0.01926890001 0.2523486636
0 2 -0.02152509792 0.252323706
0 2 -0.02152509792 0.252323706
0 2 -0.02375192977 0.25123579
0 2 -0.02375192977 0.25123579
0 2 -0.02598118342 0.2512297558
0 2 -0.02598118342 0.2512297558
0 2 -0.02931382962 0.2512291259
0 2 -0.0315467523 0.2512338672
0 2 -0.0315467523 0.2512338672
0 2 -0.03375228263 0.2512341978
0 2 -0.0359874437 0.250111035
0 2 -0.0359874437 0.250111035
0 2 -0.03820745643 0.2501136253
0 2 -0.03820745643 0.2501136253
0 2 -0.04044779654 0.2501308593
0 2 -0.04270147173 0.2490282964
0 2 -0.04270147173 0.2490282964
0 2 -0.04495498903 0.2490125674
0 2 -0.04713354595 0.2490531589
0 2 -0.04713354595 0.2490531589
0 2 -0.04939831762 0.2479202871
0 2 -0.04939831762 0.2479202871
0 2 -0.05163889635 0.2479408923
0 2 -0.05384467541 0.2468311037
0 2 -0.05384467541 0.2468311037
0 2 -0.05607382811 0.2468479101
0 2 -0.05607382811 0.2468479101
0 2 -0.05828644295 0.2457493413
0 2 -0.06051822482 0.2446367177
0 2 -0.06051822482 0.2446367177
0 2 -0.06275704456 0.2446615069
0 2 -0.06275704456 0.2446615069
0 2 -0.06501451635 0.2435193809
0 2 -0.06832288869 0.2435400022
0 2 -0.06832288869 0.2435400022
0 2 -0.07055527447 0.2424164551
0 2 -0.07278395332 0.2413061511
0 2 -0.07278395332 0.2413061511
0 2 -0.07501489705 0.2413622723
0 2 -0.07722976215 0.2402256475
0 2 -0.07722976215 0.2402256475
0 2 -0.07946952149 0.2390847707
0 2 -0.07946952149 0.2390847707
0 2 -0.08170879786 0.2379610611
0 2 -0.08170879786 0.2379610611
0 2 -0.0839424639 0.2379527964
0 2 -0.08617463859 0.236819768
0 2 -0.08617463859 0.236819768
0 2 -0.08838818955 0.2356885499
0 2 -0.09060599837 0.2346095754
0 2 -0.09060599837 0.2346095754
0 2 -0.09284407414 0.2335183985
0 2 -0.09284407414 0.2335183985
0 2 -0.09507093318 0.232401717
0 2 -0.09727449887 0.2313358042
0 2 -0.09727449887 0.2313358042
0 2 -0.09952759032 0.2301670907
0 2 -0.09952759032 0.2301670907
0 2 -0.101756715 0.2290966604
0 2 -0.103973898 0.227978072
0 2 -0.103973898 0.227978072
0 2 -0.1061964056 0.2268689077
0 2 -0.1061964056 0.2268689077
0 2 -0.1084378076 0.2258026236
0 2 -0.1106589635 0.2246743151
0 2 -0.1106589635 0.2246743151
0 2 -0.112890346 0.2235339429
0 2 -0.1151301661 0.2224426999
0 2 -0.1151301661 0.2224426999
0 2 -0.1173484435 0.2201914368
0 2 -0.1173484435 0.2201914368
0 2 -0.1195930052 0.2191259032
0 2 -0.121824653 0.2179955765
0 2 -0.121824653 0.2179955765
0 2 -0.1240512138 0.2168559671
0 2 -0.1240512138 0.2168559671
0 2 -0.1263013603 0.2146402757
0 2 -0.1285241267 0.2135167185
0 2 -0.1285241267 0.2135167185
0 2 -0.1307716849 0.2112405924
0 2 -0.1307716849 0.2112405924
0 2 -0.1329935106 0.2102670712
0 2 -0.1352360172 0.2091030573
0 2 -0.1352360172 0.2091030573
0 2 -0.137479175 0.2069103621
0 2 -0.1386292848 0.2060186432
0 2 -0.1386292848 0.2060186432
0 2 -0.1408290255 0.2036007928
0 2 -0.1430807989 0.2025442389
0 2 -0.1430807989 0.2025442389
0 2 -0.1453187294 0.2013212229
0 2 -0.1453187294 0.2013212229
0 2 -0.1475372636 0.1991145334
0 2 -0.1475372636 0.1991145334
0 2 -0.1497712827 0.1969159637
0 2 -0.1508955203 0.1958088941
0 2 -0.1508955203 0.1958088941
0 2 -0.1531383655 0.1935626013
0 2 -0.1553784779 0.1924753835
0 2 -0.1553784779 0.1924753835
0 2 -0.1576041722 0.1902274142
0 2 -0.1576041722 0.1902274142
0 2 -0.158705993 0.1880248849
0 2 -0.1609430231 0.1868925098
0 2 -0.1609430231 0.1868925098
0 2 -0.1631789766 0.1846669907
0 2 -0.164290304 0.1824491998
0 2 -0.164290304 0.1824491998
0 2 -0.1665024826 0.1801742912
0 2 -0.1665024826 0.1801742912
0 2 -0.1687580249 0.1779868948
0 2 -0.1687580249 0.1779868948
0 2 -0.1698619151 0.1768403175
0 2 -0.1720918528 0.1746560403
0 2 -0.1720918528 0.1746560403
0 2 -0.1732131711 0.1723847448
0 2 -0.17542499 0.1701800486
0 2 -0.17542499 0.1701800486
0 2 -0.1765647239 0.1690738072
0 2 -0.1765647239 0.1690738072
0 2 -0.1787718995 0.1668441611
0 2 -0.179871305 0.1645961971
0 2 -0.179871305 0.1645961971
0 2 -0.1820735594 0.1623604797
0 2 -0.1832272882 0.1601862702
0 2 -0.1832272882 0.1601862702
0 2 -0.1843281853 0.1579304699
0 2 -0.1843281853 0.1579304699
0 2 -0.1865495169 0.155684282
0 2 -0.1865495169 0.155684282
0 2 -0.1876769887 0.1535068141
0 2 -0.1888247769 0.1513253252
0 2 -0.1888247769 0.1513253252
0 2 -0.1910642901 0.1491196165
0 2 -0.1921619561 0.1468747241
0 2 -0.1921619561 0.1468747241
0 2 -0.1932980162 0.1446416271
0 2 -0.1943785121 0.1423745153
0 2 -0.1943785121 0.1423745153
0 2 -0.1966890764 0.1402264937
0 2 -0.1966890764 0.1402264937
0 2 -0.1977409678 0.1379472319
0 2 -0.1988692134 0.13570645
0 2 -0.1988692134 0.13570645
0 2 -0.2000303078 0.1335377247
0 2 -0.2000303078 0.1335377247
0 2 -0.2011391822 0.1302006951
0 2 -0.2021978685 0.1279149102
0 2 -0.2021978685 0.1279149102
0 2 -0.2034049332 0.125801397
0 2 -0.2034049332 0.125801397
0 2 -0.2044559158 0.1235114048
0 2 -0.2067556664 0.1213572175
0 2 -0.2067556664 0.1213572175
0 2 -0.2078573667 0.1191193666
0 2 -0.2078573667 0.1191193666
0 2 -0.2090124925 0.1158205169
0 2 -0.2101500906 0.1136188917
0 2 -0.2101500906 0.1136188917
0 2 -0.2101048452 0.111362111
0 2 -0.2101048452 0.111362111
0 2 -0.2112438851 0.1091674233
0 2 -0.2123367089 0.1069001286
0 2 -0.2123367089 0.1069001286
0 2 -0.2134246818 0.1035362816
0 2 -0.2145563547 0.1013003132
0 2 -0.2145563547 0.1013003132
0 2 -0.2157068571 0.09908731005
0 2 -0.2157068571 0.09908731005
0 2 -0.2168190905 0.0968517394
0 2 -0.2180007849 0.09354627036
0 2 -0.2180007849 0.09354627036
0 2 -0.2180033318 0.09131305278
0 2 -0.2191031053 0.08908259991
0 2 -0.2191031053 0.08908259991
0 2 -0.2201987409 0.0857316948
0 2 -0.2213130437 0.08350811565
0 2 -0.2213130437 0.08350811565
0 2 -0.2224165828 0.08126780788
0 2 -0.2224165828 0.08126780788
0 2 -0.2224617621 0.07796899996
0 2 -0.2224617621 0.07796899996
0 2 -0.2235951726 0.07573844163
0 2 -0.2246696025 0.07351361968
0 2 -0.2246696025 0.07351361968
0 2 -0.224674533 0.07017916655
0 2 -0.2258078843 0.06795826066
0 2 -0.2258078843 0.06795826066
0 2 -0.2257864368 0.06570830283
0 2 -0.2257864368 0.06570830283
0 2 -0.2270259753 0.06241841571
0 2 -0.2269533361 0.06017311438
0 2 -0.2269533361 0.06017311438
0 2 -0.2281242508 0.05795426973
0 2 -0.2281242508 0.05795426973
0 2 -0.2281553234 0.05462422198
0 2 -0.2292005712 0.05238603487
0 2 -0.2292005712 0.05238603487
0 2 -0.2302963125 0.05015613652
0 2 -0.2302963125 0.05015613652
0 2 -0.2302902705 0.04681513321
0 2 -0.2303164723 0.04459711571
0 2 -0.2303164723 0.04459711571
0 2 -0.2314768267 0.04128042758
0 2 -0.2325925684 0.03905503684
0 2 -0.2325925684 0.03905503684
0 2 -0.2325752991 0.03680478047
0 2 -0.2325752991 0.03680478047
0 2 -0.2336991721 0.03346852763
0 2 -0.2336991721 0.03346852763
0 2 -0.2336575235 0.03122735046
0 2 -0.2347590129 0.02901526075
0 2 -0.2347590129 0.02901526075
0 2 -0.2346437781 0.02563970353
0 2 -0.2357557566 0.02341670661
0 2 -0.2357557566 0.02341670661
0 2 -0.2357935518 0.02007435327
0 2 -0.2357935518 0.02007435327
0 2 -0.2358194234 0.01785131429
0 2 -0.2369727846 0.01562971251
0 2 -0.2369727846 0.01562971251
0 2 -0.2369752957 0.01229338567
0 2 -0.2369001877 0.01004196528
0 2 -0.2369001877 0.01004196528
0 2 -0.2380636282 0.00780068635
0 2 -0.2379713126 0.004451421097
0 2 -0.2379713126 0.004451421097
0 2 -0.2379763445 0.002219633743
0 2 -0.2379763445 0.002219633743
0 2 -0.2391049948 -2.40920487e-06
0 2 -0.2391049948 -2.40920487e-06
0 2 -0.2391377474 -0.003359023075
0 2 -0.2391029849 -0.005572976698
0 2 -0.2391029849 -0.005572976698
0 2 -0.240310612 -0.007804363427
0 2 -0.2401316108 -0.01113129888
0 2 -0.2401316108 -0.01113129888
0 2 -0.2402006227 -0.01334207395
0 2 -0.2402006227 -0.01334207395
0 2 -0.2401586003 -0.01556391147
0 2 -0.2401360002 -0.01779238547
0 2 -0.2401360002 -0.01779238547
0 2 -0.2401542097 -0.02112941073
0 2 -0.2402065589 -0.02335194693
0 2 -0.2402065589 -0.02335194693
0 2 -0.2400891852 -0.02555387352
0 2 -0.2400891852 -0.02555387352
0 2 -0.2401170208 -0.02778878909
0 2 -0.2401170208 -0.02778878909
0 2 -0.2401702829 -0.03111944083
0 2 -0.2401268586 -0.03331961333
0 2 -0.2401268586 -0.03331961333
0 2 -0.240173152 -0.03556102656
0 2 -0.2402227354 -0.03778558783
0 2 -0.2402227354 -0.03778558783
0 2 -0.2401321589 -0.04108477513
0 2 -0.2401321589 -0.04108477513
0 2 -0.2402290721 -0.04333426434
0 2 -0.2389672879 -0.0455163161
0 2 -0.2389672879 -0.0455163161
0 2 -0.2389664358 -0.04774632274
0 2 -0.2389664358 -0.04774632274
0 2 -0.2389759691 -0.04998290647
0 2 -0.2389707855 -0.05332839371
0 2 -0.2389707855 -0.05332839371
0 2 -0.2378721109 -0.0555755459
0 2 -0.2378721109 -0.0555755459
0 2 -0.2378957691 -0.0577957545
0 2 -0.2378602276 -0.06000829499
0 2 -0.2378602276 -0.06000829499
0 2 -0.2366924428 -0.06220466454
0 2 -0.236707752 -0.06443734478
0 2 -0.236707752 -0.06443734478
0 2 -0.2356242512 -0.0666531382
0 2 -0.2356385011 -0.06889411128
0 2 -0.2356385011 -0.06889411128
0 2 -0.2346188492 -0.07113710162
0 2 -0.2346188492 -0.07113710162
0 2 -0.2345508661 -0.0744274281
0 2 -0.2345508661 -0.0744274281
0 2 -0.2335178455 -0.07668481951
0 2 -0.2334562049 -0.07887512713
0 2 -0.2324041363 -0.08111696562
0 2 -0.2324041363 -0.08111696562
0 2 -0.2312415177 -0.08330888899
0 2 -0.2312415177 -0.08330888899
0 2 -0.2312215928 -0.08553858275
0 2 -0.2312215928 -0.08553858275
0 2 -0.2301570544 -0.08777545947
0 2 -0.229057376 -0.09003304243
0 2 -0.229057376 -0.09003304243
0 2 -0.2290805666 -0.09226738908
0 2 -0.2279624305 -0.09449561242
0 2 -0.2279624305 -0.09449561242
0 2 -0.2268524871 -0.09671507437
0 2 -0.2268524871 -0.09671507437
0 2 -0.226864967 -0.09894687449
0 2 -0.2256528904 -0.1022195266
0 2 -0.2256528904 -0.1022195266
0 2 -0.2246131313 -0.1044929578
0 2 -0.2235335403 -0.1067492468
0 2 -0.2235335403 -0.1067492468
0 2 -0.2223185527 -0.1089273491
0 2 -0.2223185527 -0.1089273491
0 2 -0.2222747974 -0.1111285343
0 2 -0.2222747974 -0.1111285343
0 2 -0.2212052201 -0.1134150807
0 2 -0.2201275001 -0.1156637533
0 2 -0.2201275001 -0.1156637533
0 2 -0.2190159923 -0.1179111559
0 2 -0.2178276852 -0.1200776111
0 2 -0.2178276852 -0.1200776111
0 2 -0.2167073699 -0.1223048532
0 2 -0.2155665176 -0.1244681623
0 2 -0.2155665176 -0.1244681623
0 2 -0.2144779814 -0.1267089405
0 2 -0.2144779814 -0.1267089405
0 2 -0.2133583375 -0.1289334533
0 2 -0.2122477398 -0.1300492442
0 2 -0.2122477398 -0.1300492442
0 2 -0.2111158895 -0.1322425499
0 2 -0.2111158895 -0.1322425499
0 2 -0.2100107471 -0.1344887799
0 2 -0.207784102 -0.1366849586
0 2 -0.207784102 -0.1366849586
0 2 -0.2066929926 -0.1389320273
0 2 -0.2066929926 -0.1389320273
0 2 -0.2055644932 -0.1411218603
0 2 -0.2045143624 -0.1433906482
0 2 -0.2045143624 -0.1433906482
0 2 -0.202322828 -0.1445469311
0 2 -0.2012617866 -0.1468168709
0 2 -0.2012617866 -0.1468168709
0 2 -0.2001130093 -0.149005977
0 2 -0.2001130093 -0.149005977
0 2 -0.1979087105 -0.1512703414
0 2 -0.1979087105 -0.1512703414
0 2 -0.1967557949 -0.1522877348
0 2 -0.1956240984 -0.1545116793
0 2 -0.1956240984 -0.1545116793
0 2 -0.1934007384 -0.1567582444
0 2 -0.1922213693 -0.1589017373
0 2 -0.1922213693 -0.1589017373
0 2 -0.1900005734 -0.1611459741
0 2 -0.1900005734 -0.1611459741
0 2 -0.1889103844 -0.1623354009
0 2 -0.1889103844 -0.1623354009
0 2 -0.186642007 -0.164516674
0 2 -0.1855328197 -0.1667803592
0 2 -0.1855328197 -0.1667803592
0 2 -0.1832992366 -0.1679069531
0 2 -0.1821423992 -0.1700608367
0 2 -0.1821423992 -0.1700608367
0 2 -0.1799177594 -0.1722948652
0 2 -0.1799177594 -0.1722948652
0 2 -0.1776902278 -0.1733993917
0 2 -0.176564621 -0.1755808069
0 2 -0.176564621 -0.1755808069
0 2 -0.1744405152 -0.1767639443
0 2 -0.1721619903 -0.1789932797
0 2 -0.1721619903 -0.1789932797
0 2 -0.1699458915 -0.1801157808
0 2 -0.1699458915 -0.1801157808
0 2 -0.1688470773 -0.1823635095
0 2 -0.1688470773 -0.1823635095
0 2 -0.1666016764 -0.1834845958
0 2 -0.164379626 -0.185709867
0 2 -0.164379626 -0.185709867
0 2 -0.1621776302 -0.1868786144
0 2 -0.1599831714 -0.1880571518
0 2 -0.1599831714 -0.1880571518
0 2 -0.158809666 -0.1901821124
0 2 -0.1565778864 -0.1913116919
0 2 -0.1565778864 -0.1913116919
0 2 -0.1543572511 -0.1936268396
0 2 -0.1543572511 -0.1936268396
0 2 -0.1521467325 -0.194701421
0 2 -0.1499150773 -0.1958543395
0 2 -0.1499150773 -0.1958543395
0 2 -0.1476831721 -0.1969601621
0 2 -0.1476831721 -0.1969601621
0 2 -0.1454616481 -0.1992087321
0 2 -0.1436670892 -0.2007045365
0 2 -0.1436670892 -0.2007045365
0 2 -0.1409847886 -0.2014014185
0 2 -0.1409847886 -0.2014014185
0 2 -0.1387459293 -0.2025815144
0 2 -0.1365054671 -0.2048064131
0 2 -0.1365054671 -0.2048064131
0 2 -0.1342735805 -0.2059200304
0 2 -0.1320470105 -0.207069571
0 2 -0.1320470105 -0.207069571
0 2 -0.1298070573 -0.2081590722
0 2 -0.1298070573 -0.2081590722
0 2 -0.1286948024 -0.2092323527
0 2 -0.1286948024 -0.2092323527
0 2 -0.1264735739 -0.2114136507
0 2 -0.1231267753 -0.2125473026
0 2 -0.1231267753 -0.2125473026
0 2 -0.1220246225 -0.2136428521
0 2 -0.1198026728 -0.2148105711
0 2 -0.1198026728 -0.2148105711
0 2 -0.1175692387 -0.2158673285
0 2 -0.1175692387 -0.2158673285
0 2 -0.1153695517 -0.2169986541
0 2 -0.1131486025 -0.2181191198
0 2 -0.1131486025 -0.2181191198
0 2 -0.1109129858 -0.2192293275
0 2 -0.1086886081 -0.2203379595
0 2 -0.1086886081 -0.2203379595
0 2 -0.1064632259 -0.2214522226
0 2 -0.1064632259 -0.2214522226
0 2 -0.1042404801 -0.2225574266
0 2 -0.1020015172 -0.2225472355
0 2 -0.1020015172 -0.2225472355
0 2 -0.09975044161 -0.2236842823
0 2 -0.09975044161 -0.2236842823
0 2 -0.09751212616 -0.2247955743
0 2 -0.09531244649 -0.2258463726
0 2 -0.09531244649 -0.2258463726
0 2 -0.09307712811 -0.2269837283
0 2 -0.09084149971 -0.2269818063
0 2 -0.09084149971 -0.2269818063
0 2 -0.08861710318 -0.2280908376
0 2 -0.08861710318 -0.2280908376
0 2 -0.08640827753 -0.2291712859
0 2 -0.08640827753 -0.2291712859
0 2 -0.08417511124 -0.2303030706
0 2 -0.08196485969 -0.2302496049
0 2 -0.08196485969 -0.2302496049
0 2 -0.079726206 -0.2314133472
0 2 -0.07636913327 -0.2314164732
0 2 -0.07636913327 -0.2314164732
0 2 -0.07525624376 -0.2325176208
0 2 -0.07525624376 -0.2325176208
0 2 -0.07188550485 -0.2336403699
0 2 -0.06963605083 -0.23362805
0 2 -0.06963605083 -0.23362805
0 2 -0.06744997924 -0.2347320641
0 2 -0.0652159473 -0.2347392507
0 2 -0.0652159473 -0.2347392507
0 2 -0.0629671384 -0.2358577902
0 2 -0.0629671384 -0.2358577902
0 2 -0.06075628404 -0.2358409068
0 2 -0.06075628404 -0.2358409068
0 2 -0.05850706666 -0.2369740671
0 2 -0.05516972224 -0.2369475925
0 2 -0.05516972224 -0.2369475925
0 2 -0.05407285779 -0.2369351513
0 2 -0.05076219436 -0.2380872064
0 2 -0.05076219436 -0.2380872064
0 2 -0.0485357249 -0.2380901563
0 2 -0.0485357249 -0.2380901563
0 2 -0.04628730358 -0.2380831701
0 2 -0.04406015205 -0.2391934729
0 2 -0.04406015205 -0.2391934729
0 2 -0.04181145888 -0.2392048255
0 2 -0.03958269864 -0.2392241372
0 2 -0.03958269864 -0.2392241372
0 2 -0.03737271579 -0.2391997571
0 2 -0.03404155539 -0.2403386135
0 2 -0.03404155539 -0.2403386135
0 2 -0.03177440937 -0.2403352921
0 2 -0.03177440937 -0.2403352921
0 2 -0.02954575357 -0.240352029
0 2 -0.02734568382 -0.240352857
0 2 -0.02734568382 -0.240352857
0 2 -0.02512255629 -0.2403348098
0 2 -0.02512255629 -0.2403348098
0 2 -0.02288542978 -0.2403683181
0 2 -0.02065573287 -0.2414912635
0 2 -0.02065573287 -0.2414912635
0 2 -0.01842205087 -0.240366057
0 2 -0.01842205087 -0.240366057
0 2 -0.01507859234 -0.2415008798
0 2 -0.0128427225 -0.2415001689
0 2 -0.0128427225 -0.2415001689
0 2 -0.01066989514 -0.2415074091
0 2 -0.008438426469 -0.2414944818
0 2 -0.008438426469 -0.2414944818
0 2 -0.00618354364 -0.2403684245
0 2 -0.00618354364 -0.2403684245
0 2 -0.003909120975 -0.2403476301
0 2 -0.003909120975 -0.2403476301
0 2 -0.00168178419 -0.2403479805
0 2 0.0005061578003 -0.2403491775
0 2 0.0005061578003 -0.2403491775
0 2 0.002721967763 -0.2403249566
0 2 0.00494171618 -0.2403529038
0 2 0.00494171618 -0.2403529038
0 2 0.00718989454 -0.2403736725
0 2 0.00718989454 -0.2403736725
0 2 0.009420731422 -0.2403686451
0 2 0.01275915466 -0.2392615431
0 2 0.01275915466 -0.2392615431
0 2 0.01502054249 -0.2392356322
0 2 0.01721718052 -0.2392544792
0 2 0.01721718052 -0.2392544792
0 2 0.0194603741 -0.2381453013
0 2 0.0217045267 -0.2381452061
0 2 0.0217045267 -0.2381452061
0 2 0.02390894839 -0.2381786038
0 2 0.02390894839 -0.2381786038
0 2 0.02613656024 -0.2370607542
0 2 0.02613656024 -0.2370607542
0 2 0.02836845872 -0.2370425845
0 2 0.03059958864 -0.2370684589
0 2 0.03059958864 -0.2370684589
0 2 0.03283484738 -0.2359429808
0 2 0.03504313315 -0.2359713554
0 2 0.03504313315 -0.2359713554
0 2 0.03725845652 -0.2348690931
0 2 0.03725845652 -0.2348690931
0 2 0.03945603788 -0.234878735
0 2 0.04170816488 -0.2348618485
0 2 0.04170816488 -0.2348618485
0 2 0.04392821769 -0.2337530892
0 2 0.04724374805 -0.2326864032
0 2 0.04724374805 -0.2326864032
0 2 0.04948436575 -0.2326650808
0 2 0.04948436575 -0.2326650808
0 2 0.05172149588 -0.2315706042
0 2 0.05172149588 -0.2315706042
0 2 0.0539255419 -0.2315677101
0 2 0.0562180778 -0.2304279699
0 2 0.0562180778 -0.2304279699
0 2 0.05842762655 -0.2293360817
0 2 0.06065958443 -0.2293003807
0 2 0.06065958443 -0.2293003807
0 2 0.06291117103 -0.2281524651
0 2 0.06291117103 -0.2281524651
0 2 0.06514664864 -0.2270767218
0 2 0.06845366728 -0.2271046291
0 2 0.06845366728 -0.2271046291
0 2 0.07070242358 -0.2259646785
0 2 0.07070242358 -0.2259646785
0 2 0.07293434185 -0.2248310658
0 2 0.07517134714 -0.224849379
0 2 0.07517134714 -0.224849379
0 2 0.07740035827 -0.2237188851
0 2 0.07740035827 -0.2237188851
0 2 0.07964306912 -0.2226205985
0 2 0.08298315614 -0.2215216482
0 2 0.08298315614 -0.2215216482
0 2 0.08520306122 -0.2204000499
0 2 0.08740198292 -0.2204357388
0 2 0.08740198292 -0.2204357388
0 2 0.0896493962 -0.2193084928
0 2 0.09189048436 -0.218200088
0 2 0.09189048436 -0.218200088
0 2 0.09521672103 -0.2171105168
0 2 0.09521672103 -0.2171105168
0 2 0.09745777276 -0.2159646229
0 2 0.09745777276 -0.2159646229
0 2 0.09969915713 -0.214862842
0 2 0.1019390991 -0.2136814192
0 2 0.1019390991 -0.2136814192
0 2 0.1041861662 -0.2125711394
0 2 0.1064216674 -0.211473903
0 2 0.1064216674 -0.211473903
0 2 0.1097610616 -0.2103712994
0 2 0.1097610616 -0.2103712994
0 2 0.1119824182 -0.2092366717
0 2 0.1141977682 -0.2081410167
0 2 0.1141977682 -0.2081410167
0 2 0.116450995 -0.2070393702
0 2 0.1186962827 -0.2058831349
0 2 0.1186962827 -0.2058831349
0 2 0.1209035242 -0.2047080056
0 2 0.1209035242 -0.2047080056
0 2 0.1242537488 -0.2035710098
0 2 0.1242537488 -0.2035710098
0 2 0.1264907347 -0.2024945282
0 2 0.1287082654 -0.2013969337
0 2 0.1287082654 -0.2013969337
0 2 0.1309427703 -0.2001880356
0 2 0.1331807466 -0.1979994066
0 2 0.1331807466 -0.1979994066
0 2 0.135395305 -0.1968859525
0 2 0.135395305 -0.1968859525
0 2 0.1376251411 -0.1957577156
0 2 0.1398565295 -0.1946631726
0 2 0.1398565295 -0.1946631726
0 2 0.142092463 -0.1924685318
0 2 0.1442864087 -0.1912665645
0 2 0.1442864087 -0.1912665645
0 2 0.146539689 -0.1902184575
0 2 0.146539689 -0.1902184575
0 2 0.1487567573 -0.1880160301
0 2 0.1487567573 -0.1880160301
0 2 0.1509939824 -0.1868832371
0 2 0.1532235365 -0.1857523039
0 2 0.1532235365 -0.1857523039
0 2 0.1554801764 -0.1835702697
0 2 0.1576825853 -0.1823631627
0 2 0.1576825853 -0.1823631627
0 2 0.1599025884 -0.1812533186
0 2 0.1599025884 -0.1812533186
0 2 0.1621239245 -0.1789945598
0 2 0.1621239245 -0.1789945598
0 2 0.1643547071 -0.1778934694
0 2 0.1665916525 -0.1756804042
0 2 0.1665916525 -0.1756804042
0 2 0.167678346 -0.1745309387
0 2 0.169889347 -0.1722769183
0 2 0.169889347 -0.1722769183
0 2 0.1721192009 -0.1711606837
0 2 0.1743144369 -0.1689283179
0 2 0.1743144369 -0.1689283179
0 2 0.1765630957 -0.1678602291
0 2 0.1765630957 -0.1678602291
0 2 0.1776511514 -0.1655996135
0 2 0.1776511514 -0.1655996135
0 2 0.179896113 -0.1645100731
0 2 0.1821335956 -0.162283647
0 2 0.1821335956 -0.162283647
0 2 0.1832050703 -0.1599463736
0 2 0.1854807801 -0.1589582855
0 2 0.1854807801 -0.1589582855
0 2 0.1865750796 -0.1567001172
0 2 0.1865750796 -0.1567001172
0 2 0.1887914294 -0.1545065337
0 2 0.1899065508 -0.1533639215
0 2 0.1899065508 -0.1533639215
0 2 0.1921052305 -0.1511013463
0 2 0.1943808215 -0.148962372
0 2 0.1943808215 -0.148962372
0 2 0.1954858534 -0.1478503793
0 2 0.1954858534 -0.1478503793
0 2 0.1966142968 -0.1456495746
0 2 0.1966142968 -0.1456495746
0 2 0.1977022865 -0.1434230566
0 2 0.1998944172 -0.1422509373
0 2 0.1998944172 -0.1422509373
0 2 0.2010174726 -0.1400291839
0 2 0.2021146694 -0.1377792153
0 2 0.2021146694 -0.1377792153
0 2 0.2032808065 -0.1356255969
0 2 0.2032808065 -0.1356255969
0 2 0.2054439941 -0.1344747119
0 2 0.2065777086 -0.1322653177
0 2 0.2065777086 -0.1322653177
0 2 0.2076805393 -0.1300391631
0 2 0.2088143854 -0.127834276
0 2 0.2088143854 -0.127834276
0 2 0.2099174705 -0.1256020918
0 2 0.2099174705 -0.1256020918
0 2 0.2110819974 -0.123424446
0 3 0.2 0
0 3 0.1999013121 0.006282151816
0 3 0.1996053457 0.01255810391
0 3 0.1991123929 0.01882166266
0 3 0.1984229403 0.02506664671
0 3 0.1975376681 0.03128689301
0 3 0.1964574501 0.03747626292
0 3 0.1951833524 0.04362864828
0 3 0.1937166322 0.04973797743
0 3 0.1920587371 0.05579822121
0 3 0.1902113033 0.06180339887
0 3 0.1881761538 0.06774758405
0 3 0.1859552972 0.07362491054
0 3 0.1835509251 0.07942957813
0 3 0.1809654105 0.08515585831
0 3 0.1782013048 0.09079809995
0 3 0.175261336 0.09635073482
0 3 0.1721484054 0.1018082832
0 3 0.1688655851 0.107165359
0 3 0.1654161149 0.1124166756
0 3 0.1618033989 0.1175570505
0 3 0.1580310025 0.1225814107
0 3 0.1541026486 0.1274847979
0 3 0.1500222139 0.1322623731
0 3 0.1457937255 0.1369094212
0 3 0.1414213562 0.1414213562
0 3 0.1369094212 0.1457937255
0 3 0.1322623731 0.1500222139
0 3 0.1274847979 0.1541026486
0 3 0.1225814107 0.1580310025
0 3 0.1175570505 0.1618033989
0 3 0.1124166756 0.1654161149
0 3 0.107165359 0.1688655851
0 3 0.1018082832 0.1721484054
0 3 0.09635073482 0.175261336
0 3 0.09079809995 0.1782013048
0 3 0.08515585831 0.1809654105
0 3 0.07942957813 0.1835509251
0 3 0.07362491054 0.1859552972
0 3 0.06774758405 0.1881761538
0 3 0.06180339887 0.1902113033
0 3 0.05579822121 0.1920587371
0 3 0.04973797743 0.1937166322
0 3 0.04362864828 0.1951833524
0 3 0.03747626292 0.1964574501
0 3 0.03128689301 0.1975376681
0 3 0.02506664671 0.1984229403
0 3 0.01882166266 0.1991123929
0 3 0.01255810391 0.1996053457
0 3 0.006282151816 0.1999013121
0 3 1.224646799e-17 0.2
0 3 -0.006282151816 0.1999013121
0 3 -0.01255810391 0.1996053457
0 3 -0.01882166266 0.1991123929
0 3 -0.02506664671 0.1984229403
0 3 -0.03128689301 0.1975376681
0 3 -0.03747626292 0.1964574501
0 3 -0.04362864828 0.1951833524
0 3 -0.04973797743 0.1937166322
0 3 -0.05579822121 0.1920587371
0 3 -0.06180339887 0.1902113033
0 3 -0.06774758405 0.1881761538
0 3 -0.07362491054 0.1859552972
0 3 -0.07942957813 0.1835509251
0 3 -0.08515585831 0.1809654105
0 3 -0.09079809995 0.1782013048
0 3 -0.09635073482 0.175261336
0 3 -0.1018082832 0.1721484054
0 3 -0.107165359 0.1688655851
0 3 -0.1124166756 0.1654161149
0 3 -0.1175570505 0.1618033989
0 3 -0.1225814107 0.1580310025
0 3 -0.1274847979 0.1541026486
0 3 -0.1322623731 0.1500222139
0 3 -0.1369094212 0.1457937255
0 3 -0.1414213562 0.1414213562
0 3 -0.1457937255 0.1369094212
0 3 -0.1500222139 0.1322623731
0 3 -0.1541026486 0.1274847979
0 3 -0.1580310025 0.1225814107
0 3 -0.1618033989 0.1175570505
0 3 -0.1654161149 0.1124166756
0 3 -0.1688655851 0.107165359
0 3 -0.1721484054 0.1018082832
0 3 -0.175261336 0.09635073482
0 3 -0.1782013048 0.09079809995
0 3 -0.1809654105 0.08515585831
0 3 -0.1835509251 0.07942957813
0 3 -0.1859552972 0.07362491054
0 3 -0.1881761538 0.06774758405
0 3 -0.1902113033 0.06180339887
0 3 -0.1920587371 0.05579822121
0 3 -0.1937166322 0.04973797743
0 3 -0.1951833524 0.04362864828
0 3 -0.1964574501 0.03747626292
0 3 -0.1975376681 0.03128689301
0 3 -0.1984229403 0.02506664671
0 3 -0.1991123929 0.01882166266
0 3 -0.1996053457 0.01255810391
0 3 -0.1999013121 0.006282151816
0 3 -0.2 2.449293598e-17
0 3 -0.1999013121 -0.006282151816
0 3 -0.1996053457 -0.01255810391
0 3 -0.1991123929 -0.01882166266
0 3 -0.1984229403 -0.02506664671
0 3 -0.1975376681 -0.03128689301
0 3 -0.1964574501 -0.03747626292
0 3 -0.1951833524 -0.04362864828
0 3 -0.1937166322 -0.04973797743
0 3 -0.1920587371 -0.05579822121
0 3 -0.1902113033 -0.06180339887
0 3 -0.1881761538 -0.06774758405
0 3 -0.1859552972 -0.07362491054
0 3 -0.1835509251 -0.07942957813
0 3 -0.1809654105 -0.08515585831
0 3 -0.1782013048 -0.09079809995
0 3 -0.175261336 -0.09635073482
0 3 -0.1721484054 -0.1018082832
0 3 -0.1688655851 -0.107165359
0 3 -0.1654161149 -0.1124166756
0 3 -0.1618033989 -0.1175570505
0 3 -0.1580310025 -0.1225814107
0 3 -0.1541026486 -0.1274847979
0 3 -0.1500222139 -0.1322623731
0 3 -0.1457937255 -0.1369094212
0 3 -0.1414213562 -0.1414213562
0 3 -0.1369094212 -0.1457937255
0 3 -0.1322623731 -0.1500222139
0 3 -0.1274847979 -0.1541026486
0 3 -0.1225814107 -0.1580310025
0 3 -0.1175570505 -0.1618033989
0 3 -0.1124166756 -0.1654161149
0 3 -0.107165359 -0.1688655851
0 3 -0.1018082832 -0.1721484054
0 3 -0.09635073482 -0.175261336
0 3 -0.09079809995 -0.1782013048
0 3 -0.08515585831 -0.1809654105
0 3 -0.07942957813 -0.1835509251
0 3 -0.07362491054 -0.1859552972
0 3 -0.06774758405 -0.1881761538
0 3 -0.06180339887 -0.1902113033
0 3 -0.05579822121 -0.1920587371
0 3 -0.04973797743 -0.1937166322
0 3 -0.04362864828 -0.1951833524
0 3 -0.03747626292 -0.1964574501
0 3 -0.03128689301 -0.1975376681
0 3 -0.02506664671 -0.1984229403
0 3 -0.01882166266 -0.1991123929
0 3 -0.01255810391 -0.1996053457
0 3 -0.006282151816 -0.1999013121
0 3 -3.673940397e-17 -0.2
0 3 0.006282151816 -0.1999013121
0 3 0.01255810391 -0.1996053457
0 3 0.01882166266 -0.1991123929
0 3 0.02506664671 -0.1984229403
0 3 0.03128689301 -0.1975376681
0 3 0.03747626292 -0.1964574501
0 3 0.04362864828 -0.1951833524
0 3 0.04973797743 -0.1937166322
0 3 0.05579822121 -0.1920587371
0 3 0.06180339887 -0.1902113033
0 3 0.06774758405 -0.1881761538
0 3 0.07362491054 -0.1859552972
0 3 0.07942957813 -0.1835509251
0 3 0.08515585831 -0.1809654105
0 3 0.09079809995 -0.1782013048
0 3 0.09635073482 -0.175261336
0 3 0.1018082832 -0.1721484054
0 3 0.107165359 -0.1688655851
0 3 0.1124166756 -0.1654161149
0 3 0.1175570505 -0.1618033989
0 3 0.1225814107 -0.1580310025
0 3 0.1274847979 -0.1541026486
0 3 0.1322623731 -0.1500222139
0 3 0.1369094212 -0.1457937255
0 3 0.1414213562 -0.1414213562
0 3 0.1457937255 -0.1369094212
0 3 0.1500222139 -0.1322623731
0 3 0.1541026486 -0.1274847979
0 3 0.1580310025 -0.1225814107
0 3 0.1618033989 -0.1175570505
0 3 0.1654161149 -0.1124166756
0 3 0.1688655851 -0.107165359
0 3 0.1721484054 -0.1018082832
0 3 0.175261336 -0.09635073482
0 3 0.1782013048 -0.09079809995
0 3 0.1809654105 -0.08515585831
0 3 0.1835509251 -0.07942957813
0 3 0.1859552972 -0.07362491054
0 3 0.1881761538 -0.06774758405
0 3 0.1902113033 -0.06180339887
0 3 0.1920587371 -0.05579822121
0 3 0.1937166322 -0.04973797743
0 3 0.1951833524 -0.04362864828
0 3 0.1964574501 -0.03747626292
0 3 0.1975376681 -0.03128689301
0 3 0.1984229403 -0.02506664671
0 3 0.1991123929 -0.01882166266
0 3 0.1996053457 -0.01255810391
0 3 0.1999013121 -0.006282151816
0 3 0.2 -4.898587197e-17
0 3 0.1999013121 0.006282151816
0 3 0.1996053457 0.01255810391
0 3 0.1991123929 0.01882166266
0 3 0.1984229403 0.02506664671


==> Figures/controller_comparison/CCsquare.dat <==
axis_id series_id x y
0 0 0.1278514673 -0.1314539601
0 0 0.1245727213 -0.1357766665
0 0 0.1223795574 -0.136874074
0 0 0.1191167971 -0.1401132193
0 0 0.1169099885 -0.1412236807
0 0 0.1125549984 -0.1433989894
0 0 0.1103457211 -0.144518225
0 0 0.1049483052 -0.145583601
0 0 0.1027682899 -0.1455971662
0 0 0.09733258798 -0.1456065094
0 0 0.09409059298 -0.1455945601
0 0 0.08862864898 -0.1456240477
0 0 0.08532510878 -0.1456530265
0 0 0.07987671659 -0.1456663693
0 0 0.07664624511 -0.1445466942
0 0 0.07331598101 -0.1445921167
0 0 0.06674170431 -0.1435371758
0 0 0.06011440026 -0.1424617032
0 0 0.05233982414 -0.1403094194
0 0 0.04903790072 -0.1403198945
0 0 0.04231273681 -0.1392719615
0 0 0.03895012856 -0.1381822481
0 0 0.03092332563 -0.1371601754
0 0 0.0274770585 -0.1360798258
0 0 0.0194965027 -0.1349960069
0 0 0.01607620511 -0.1350037192
0 0 0.009365454615 -0.1338790754
0 0 0.006029649958 -0.1327530164
0 0 -0.001729248711 -0.1316291988
0 0 -0.005102127584 -0.1316295118
0 0 -0.01174762075 -0.1316327176
0 0 -0.01506283533 -0.1305188727
0 0 -0.02175624092 -0.1305312258
0 0 -0.02507484581 -0.1305441342
0 0 -0.03290280304 -0.1294403155
0 0 -0.03966389237 -0.1294131591
0 0 -0.04307008841 -0.1293789248
0 0 -0.04647110602 -0.1293413182
0 0 -0.05328246191 -0.1303641515
0 0 -0.06001325206 -0.1303001754
0 0 -0.06447312101 -0.1302728106
0 0 -0.06667856515 -0.1302705043
0 0 -0.07329295895 -0.1302691903
0 0 -0.07984903932 -0.1302994854
0 0 -0.08314479453 -0.1303043254
0 0 -0.08534130079 -0.129216417
0 0 -0.09079608187 -0.1281514179
0 0 -0.09628459135 -0.127067017
0 0 -0.09956581399 -0.1259820172
0 0 -0.1039331788 -0.1249038077
0 0 -0.1061353938 -0.122718777
0 0 -0.1105530071 -0.1205089293
0 0 -0.1127564338 -0.1183198736
0 0 -0.1160751164 -0.1150301994
0 0 -0.1183100666 -0.1128155344
0 0 -0.1205653313 -0.1084019931
0 0 -0.1228012949 -0.1061781666
0 0 -0.1250608336 -0.1017528621
0 0 -0.1262039937 -0.0995179866
0 0 -0.1284951161 -0.09394571052
0 0 -0.1296405872 -0.09061190449
0 0 -0.1308028419 -0.08506979614
0 0 -0.1308585472 -0.08170716302
0 0 -0.1320128398 -0.0750646513
0 0 -0.133154462 -0.07171499657
0 0 -0.1332185235 -0.06502964436
0 0 -0.1332493063 -0.06057375836
0 0 -0.1343969493 -0.05390010079
0 0 -0.1344219865 -0.05054731988
0 0 -0.1344799725 -0.04270173731
0 0 -0.1334177312 -0.03815168746
0 0 -0.1334425767 -0.03144816425
0 0 -0.1334771801 -0.02358816113
0 0 -0.1334916208 -0.01908493526
0 0 -0.1335007103 -0.01570897754
0 0 -0.1323982654 -0.007847491643
0 0 -0.1324064616 1.976050458e-05
0 0 -0.132406956 0.004502948823
0 0 -0.1324079225 0.007865032989
0 0 -0.1312849523 0.01569293958
0 0 -0.1312833397 0.0235082962
0 0 -0.1312813889 0.02685907243
0 0 -0.1312772511 0.0346713029
0 0 -0.1312708433 0.03802406429
0 0 -0.1301513968 0.04580982662
0 0 -0.1301362454 0.05027883742
0 0 -0.1300926262 0.05697439413
0 0 -0.1311873917 0.06029463817
0 0 -0.1311172089 0.0681263742
0 0 -0.1310734093 0.07259937504
0 0 -0.1309902374 0.07930742028
0 0 -0.1298549833 0.08264159842
0 0 -0.1297700843 0.08933250795
0 0 -0.1297326109 0.09266387381
0 0 -0.1285153862 0.09936529304
0 0 -0.1273609903 0.1027035343
0 0 -0.1261865583 0.1082339856
0 0 -0.1250388577 0.1104684155
0 0 -0.1227735062 0.1159804162
0 0 -0.1205762029 0.1181649855
0 0 -0.1183078751 0.1225845339
0 0 -0.1161158108 0.1247617895
0 0 -0.1128245208 0.1280329764
0 0 -0.1117007177 0.1302308635
0 0 -0.1072920671 0.1335266734
0 0 -0.1050899033 0.1346297111
0 0 -0.1007039257 0.1368232896
0 0 -0.09740879831 0.137927744
0 0 -0.093032995 0.1390252957
0 0 -0.08971891752 0.1401422909
0 0 -0.08421465143 0.1412600589
0 0 -0.07873282335 0.1423664739
0 0 -0.07651687591 0.142385586
0 0 -0.0731981088 0.142408534
0 0 -0.06654520312 0.1424552625
0 0 -0.05987010521 0.1425033154
0 0 -0.05653587507 0.1425236486
0 0 -0.04985252645 0.142563971
0 0 -0.0476320794 0.1425770812
0 0 -0.03986811562 0.1414966545
0 0 -0.03651361721 0.1415176483
0 0 -0.02983292034 0.140436183
0 0 -0.02643637543 0.1404576455
0 0 -0.01969327261 0.1393762801
0 0 -0.0152285838 0.1393863286
0 0 -0.008516399117 0.1382845516
0 0 -0.005118794427 0.1382928125
0 0 0.002664815601 0.138308527
0 0 0.006018541003 0.1383155827
0 0 0.01384699687 0.1372143367
0 0 0.01723347629 0.1372190212
0 0 0.02394412858 0.1372306973
0 0 0.02836443589 0.1372489238
0 0 0.03516939084 0.137229027
0 0 0.0396635584 0.1372178261
0 0 0.04750559937 0.1371783387
0 0 0.05436217172 0.1381632684
0 0 0.05887115528 0.1380985411
0 0 0.06226448741 0.1380320534
0 0 0.07009928032 0.1390287867
0 0 0.07675698134 0.1389628345
0 0 0.08003326595 0.1389614988
0 0 0.08441399999 0.1389529032
0 0 0.0909769145 0.1389436168
0 0 0.09643663684 0.1389407214
0 0 0.09970722225 0.1378534182
0 0 0.1051206834 0.1367926915
0 0 0.1073017056 0.1367875144
0 0 0.1116252878 0.1346379198
0 0 0.1138101527 0.133548859
0 0 0.1181802863 0.1313664216
0 0 0.1203751635 0.1291839045
0 0 0.1236988235 0.1258869253
0 0 0.1247946035 0.1237189161
0 0 0.1281281811 0.119328099
0 0 0.1292401844 0.117145019
0 0 0.1314894905 0.112746024
0 0 0.132657164 0.1094238372
0 0 0.1338793412 0.1049478355
0 0 0.1350024755 0.1016540103
0 0 0.1362353699 0.09497693279
0 0 0.1363179408 0.09163148178
0 0 0.137489132 0.08607051604
0 0 0.1375459879 0.08270185641
0 0 0.1376322336 0.07600591338
0 0 0.1388099144 0.07149121909
0 0 0.1388533405 0.0648145937
0 0 0.1388849849 0.06145487263
0 0 0.1389334335 0.05366690528
0 0 0.1389613169 0.05029925303
0 0 0.1390026849 0.04358109448
0 0 0.1390216772 0.03911321148
0 0 0.1379353382 0.03239069428
0 0 0.1379458398 0.02790854713
0 0 0.1379655187 0.0212029833
0 0 0.1379732095 0.0167256074
0 0 0.1368602598 0.01006244198
0 0 0.1368641618 0.005591962913
0 0 0.1368715338 -0.00109711534
0 0 0.1368708619 -0.005560451358
0 0 0.1357589255 -0.01224701956
0 0 0.1357615692 -0.01673257508
0 0 0.1357688837 -0.02341757622
0 0 0.135771562 -0.0312296327
0 0 0.1357673649 -0.03460823544
0 0 0.1357540988 -0.04134239043
0 0 0.13572769 -0.04581736394
0 0 0.1356418039 -0.05254005443
0 0 0.1355997231 -0.05702225228
0 0 0.1355288992 -0.06372973944
0 0 0.1365868321 -0.0671094799
0 0 0.1353885962 -0.07384298757
0 0 0.1353260248 -0.07832109646
0 0 0.1352423828 -0.08391487752
0 0 0.1340880722 -0.08727146819
0 0 0.1340154456 -0.09391451286
0 0 0.1328974506 -0.09613022204
0 0 0.1306685342 -0.1016151761
0 0 0.1295731656 -0.1037926244
0 0 0.1273259066 -0.1092878915
0 0 0.1262167883 -0.1114722656
0 0 0.1229265518 -0.1147428607
0 0 0.1207378333 -0.1169205372
0 0 0.1174497418 -0.1201908791
0 0 0.1152694317 -0.1212777448
0 0 0.1108739316 -0.1234822599
0 0 0.1086807744 -0.1245810228
0 0 0.1031448248 -0.1268216261
0 0 0.1009279926 -0.1279364484
0 0 0.09540280896 -0.1290697922
0 0 0.09210278748 -0.1301747422
0 0 0.08549953999 -0.130193939
0 0 0.08327918335 -0.1313078487
0 0 0.07672224599 -0.1312918064
0 0 0.07006914066 -0.1313272504
0 0 0.06673728739 -0.1313449146
0 0 0.06340845238 -0.1313594611
0 0 0.0556776425 -0.1302665917
0 0 0.0478493942 -0.1303138569
0 0 0.04449672341 -0.1303305535
0 0 0.03668792117 -0.1292496231
0 0 0.03331007479 -0.1292694354
0 0 0.0254366191 -0.1281925474
0 0 0.02093480465 -0.128210413
0 0 0.01302381969 -0.1271225979
0 0 0.009649280094 -0.1271300167
0 0 0.001780029657 -0.1271416537
0 0 -0.002687904624 -0.1260268996
0 0 -0.01059747936 -0.1260298169
0 0 -0.01397307976 -0.1260302339
0 0 -0.02176514747 -0.1260378831
0 0 -0.02630036279 -0.1249087621
0 0 -0.03411543854 -0.1249174392
0 0 -0.03748666642 -0.1249136024
0 0 -0.04535277275 -0.1260176905
0 0 -0.0498796887 -0.1259827298
0 0 -0.05783130385 -0.12588185
0 0 -0.06121767531 -0.1269510261
0 0 -0.06904656208 -0.1268749868
0 0 -0.0734755128 -0.1279640272
0 0 -0.08018188613 -0.1278851212
0 0 -0.08464620841 -0.128933897
0 0 -0.09118822925 -0.1289517982
0 0 -0.09450610779 -0.1289283651
0 0 -0.1009892774 -0.1289848991
0 0 -0.1031421125 -0.1290157958
0 0 -0.1085489419 -0.1279734303
0 0 -0.1139823 -0.1268975684
0 0 -0.1160920899 -0.126963574
0 0 -0.1182672967 -0.1258888059
0 0 -0.1226153978 -0.1237264606
0 0 -0.1259117353 -0.1215308365
0 0 -0.1280861932 -0.1193729262
0 0 -0.130296599 -0.116101447
0 0 -0.1325018663 -0.1139143522
0 0 -0.1347264013 -0.1106273215
0 0 -0.1358536952 -0.1084347894
0 0 -0.1370388543 -0.1029136872
0 0 -0.1381858407 -0.1006840409
0 0 -0.1394092075 -0.09509251431
0 0 -0.1394523655 -0.09178758135
0 0 -0.1406565209 -0.08620082195
0 0 -0.1406966877 -0.08288624078
0 0 -0.1408063559 -0.07617683974
0 0 -0.1408428752 -0.07285296318
0 0 -0.1398212237 -0.06616625641
0 0 -0.1398685751 -0.06279024558
0 0 -0.1388529315 -0.05495694054
0 0 -0.138890873 -0.05157167305
0 0 -0.1378520491 -0.04372817898
0 0 -0.1378775653 -0.0403664592
0 0 -0.136827664 -0.03251011131
0 0 -0.1357294302 -0.02914900111
0 0 -0.1346410726 -0.02130935266
0 0 -0.1346559757 -0.01682900778
0 0 -0.1335467976 -0.008985634084
0 0 -0.1335505915 -0.005631800957
0 0 -0.1324291987 0.002186923029
0 0 -0.1324312575 0.005543699739
0 0 -0.131315914 0.01339242276
0 0 -0.1313154394 0.01675240973
0 0 -0.1313128576 0.0246031253
0 0 -0.1301805287 0.03242797118
0 0 -0.1301827122 0.03579163562
0 0 -0.1301752569 0.04025996311
0 0 -0.1301488083 0.046998731
0 0 -0.1300805844 0.05483434478
0 0 -0.1300435185 0.05819773054
0 0 -0.1299892045 0.06270870615
0 0 -0.1310125047 0.06942265372
0 0 -0.1309195782 0.07723765729
0 0 -0.1308638202 0.08060303146
0 0 -0.1307685342 0.08729767271
0 0 -0.1307302847 0.0906254552
0 0 -0.1295221135 0.09622629293
0 0 -0.1294731296 0.09955056334
0 0 -0.1283162134 0.1050599016
0 0 -0.1271895402 0.1072680156
0 0 -0.1260455514 0.1127389642
0 0 -0.1249364878 0.1149256918
0 0 -0.1227528589 0.1181733688
0 0 -0.1205400045 0.1203681333
0 0 -0.1173089573 0.12358358
0 0 -0.1161895828 0.1246926489
0 0 -0.1118323314 0.1279461893
0 0 -0.1107334006 0.1290402923
0 0 -0.1063653884 0.1312231128
0 0 -0.1041816751 0.1312262338
0 0 -0.09873675559 0.133401285
0 0 -0.09657742235 0.1333849686
0 0 -0.09112724685 0.1344748608
0 0 -0.08894815239 0.1355704521
0 0 -0.08237529525 0.1355901009
0 0 -0.08018765226 0.1355937542
0 0 -0.07355898107 0.1356387998
0 0 -0.07026180533 0.135646949
0 0 -0.06358681871 0.1357063216
0 0 -0.060240223 0.1368450272
0 0 -0.05354023052 0.1369065191
0 0 -0.05017849562 0.1358282414
0 0 -0.04238919202 0.1358687937
0 0 -0.03900980176 0.1370145665
0 0 -0.03113614087 0.1359538048
0 0 -0.02664942096 0.1370930708
0 0 -0.01881928869 0.1371273423
0 0 -0.01092319871 0.1371581651
0 0 -0.006473040406 0.1371684132
0 0 -0.00307266788 0.1371820332
0 0 0.005942718242 0.1383133459
0 0 0.01389131925 0.1383085813
0 0 0.01839286515 0.1394251651
0 0 0.02627667194 0.1394124668
0 0 0.0307782585 0.1405180284
0 0 0.03858541394 0.1405214381
0 0 0.04313796248 0.1415971933
0 0 0.05217372485 0.1425994189
0 0 0.05561458498 0.1425083665
0 0 0.06456175177 0.1434922395
0 0 0.06897063954 0.1445621432
0 0 0.07671697568 0.1444698291
0 0 0.08000957364 0.1455414733
0 0 0.08766868459 0.1455054252
0 0 0.09205935974 0.1454752776
0 0 0.09856315503 0.1465618173
0 0 0.1018119277 0.1454821497
0 0 0.108304341 0.1454852652
0 0 0.1104335843 0.1444342739
0 0 0.1158741167 0.1433347999
0 0 0.1191289383 0.1422466878
0 0 0.1234808189 0.140071301
0 0 0.1278685739 0.1367929187
0 0 0.1300484949 0.1357049403
0 0 0.1311476511 0.1335475093
0 0 0.1344689352 0.1291868645
0 0 0.1356118749 0.1269772308
0 0 0.1378965515 0.1225702585
0 0 0.1390196313 0.1193020923
0 0 0.1412984468 0.1138215918
0 0 0.1425008263 0.1082971566
0 0 0.1425559303 0.1049960781
0 0 0.1437871624 0.09835727817
0 0 0.1438720996 0.09391399796
0 0 0.1450983396 0.08723120868
0 0 0.1451703775 0.08279072549
0 0 0.1441989616 0.0749828056
0 0 0.1442547192 0.07162436916
0 0 0.1443683934 0.06380918063
0 0 0.1444122987 0.05933319103
0 0 0.1434051693 0.05144784477
0 0 0.1434446283 0.0469551664
0 0 0.1435071337 0.03908001192
0 0 0.1424169981 0.03459370159
0 0 0.1424609925 0.02671697776
0 0 0.142475225 0.02223131485
0 0 0.1413710933 0.0143851442
0 0 0.1413713644 0.009904210326
0 0 0.1413796348 0.002107461467
0 0 0.1413684536 -0.002381659481
0 0 0.1402383603 -0.01019660469
0 0 0.1402336045 -0.0135367202
0 0 0.1402232245 -0.02134392119
0 0 0.1402124618 -0.02579826845
0 0 0.1401987031 -0.0336016807
0 0 0.1401873727 -0.03695089291
0 0 0.1401762284 -0.04476008602
0 0 0.1401483937 -0.04811293056
0 0 0.1411662585 -0.05595739989
0 0 0.1411091129 -0.0604442664
0 0 0.1410036635 -0.06717057982
0 0 0.1409463326 -0.07051739532
0 0 0.1408451702 -0.07829504391
0 0 0.1407948034 -0.0816311254
0 0 0.1406835581 -0.08832384144
0 0 0.1394974735 -0.09496242268
0 0 0.1394639186 -0.09717488652
0 0 0.1383248116 -0.1004878483
0 0 0.1371619471 -0.1059895885
0 0 0.1349404915 -0.1103666329
0 0 0.1338230159 -0.1125625874
0 0 0.1316198431 -0.1147559176
0 0 0.1294032599 -0.1191251169
0 1 0.1904401001 -0.1038404848
0 1 0.1904401001 -0.1038404848
0 1 0.1904401001 -0.1038404848
0 1 0.1893388399 -0.1094360658
0 1 0.1893388399 -0.1094360658
0 1 0.1893388399 -0.1094360658
0 1 0.1882147664 -0.1149832867
0 1 0.1882147664 -0.1149832867
0 1 0.1882147664 -0.1149832867
0 1 0.1882147664 -0.1149832867
0 1 0.1869355574 -0.119267882
0 1 0.1869355574 -0.119267882
0 1 0.1869355574 -0.119267882
0 1 0.1856252115 -0.1246948534
0 1 0.1856252115 -0.1246948534
0 1 0.1856252115 -0.1246948534
0 1 0.1856151134 -0.1302466081
0 1 0.1856151134 -0.1302466081
0 1 0.1856151134 -0.1302466081
0 1 0.1842148201 -0.1356389655
0 1 0.1842148201 -0.1356389655
0 1 0.1842148201 -0.1356389655
0 1 0.1842148201 -0.1356389655
0 1 0.183765251 -0.1397493754
0 1 0.183765251 -0.1397493754
0 1 0.183765251 -0.1397493754
0 1 0.1822993479 -0.1450299001
0 1 0.1822993479 -0.1450299001
0 1 0.1822993479 -0.1450299001
0 1 0.1822993479 -0.1450299001
0 1 0.1815055746 -0.150186299
0 1 0.1815055746 -0.150186299
0 1 0.1815055746 -0.150186299
0 1 0.1814526928 -0.1556081246
0 1 0.1814526928 -0.1556081246
0 1 0.1814526928 -0.1556081246
0 1 0.1799299173 -0.1609875568
0 1 0.1799299173 -0.1609875568
0 1 0.1799299173 -0.1609875568
0 1 0.1794999691 -0.1662853073
0 1 0.1794999691 -0.1662853073
0 1 0.1794999691 -0.1662853073
0 1 0.1780245599 -0.1706398149
0 1 0.1780245599 -0.1706398149
0 1 0.1780245599 -0.1706398149
0 1 0.1765675037 -0.176003164
0 1 0.1765675037 -0.176003164
0 1 0.1765675037 -0.176003164
0 1 0.1765675037 -0.176003164
0 1 0.1751513932 -0.180262221
0 1 0.1751513932 -0.180262221
0 1 0.1751513932 -0.180262221
0 1 0.1726985584 -0.1845847546
0 1 0.1726985584 -0.1845847546
0 1 0.1726985584 -0.1845847546
0 1 0.1703069505 -0.1888867107
0 1 0.1703069505 -0.1888867107
0 1 0.1703069505 -0.1888867107
0 1 0.1703069505 -0.1888867107
0 1 0.1678836796 -0.1932165066
0 1 0.1678836796 -0.1932165066
0 1 0.1678836796 -0.1932165066
0 1 0.1655080226 -0.1974975122
0 1 0.1655080226 -0.1974975122
0 1 0.1655080226 -0.1974975122
0 1 0.1631948317 -0.2007231664
0 1 0.1631948317 -0.2007231664
0 1 0.1631948317 -0.2007231664
0 1 0.1631948317 -0.2007231664
0 1 0.1599324618 -0.2038830241
0 1 0.1599324618 -0.2038830241
0 1 0.1599324618 -0.2038830241
0 1 0.1566538179 -0.2070943094
0 1 0.1566538179 -0.2070943094
0 1 0.1566538179 -0.2070943094
0 1 0.1533754594 -0.2092792516
0 1 0.1533754594 -0.2092792516
0 1 0.1533754594 -0.2092792516
0 1 0.1501708504 -0.2114000822
0 1 0.1501708504 -0.2114000822
0 1 0.1501708504 -0.2114000822
0 1 0.1458661356 -0.2135913995
0 1 0.1458661356 -0.2135913995
0 1 0.1458661356 -0.2135913995
0 1 0.1458661356 -0.2135913995
0 1 0.1426997429 -0.2157340133
0 1 0.1426997429 -0.2157340133
0 1 0.1426997429 -0.2157340133
0 1 0.1426997429 -0.2157340133
0 1 0.1374730748 -0.2168344701
0 1 0.1374730748 -0.2168344701
0 1 0.1374730748 -0.2168344701
0 1 0.1332866805 -0.2179417854
0 1 0.1332866805 -0.2179417854
0 1 0.1332866805 -0.2179417854
0 1 0.1290989459 -0.2190833414
0 1 0.1290989459 -0.2190833414
0 1 0.1290989459 -0.2190833414
0 1 0.1249087223 -0.2202111423
0 1 0.1249087223 -0.2202111423
0 1 0.1249087223 -0.2202111423
0 1 0.1197009576 -0.2203266653
0 1 0.1197009576 -0.2203266653
0 1 0.1197009576 -0.2203266653
0 1 0.114436916 -0.220459498
0 1 0.114436916 -0.220459498
0 1 0.114436916 -0.220459498
0 1 0.114436916 -0.220459498
0 1 0.1091911979 -0.2205932151
0 1 0.1091911979 -0.2205932151
0 1 0.1091911979 -0.2205932151
0 1 0.1050143572 -0.2207390703
0 1 0.1050143572 -0.2207390703
0 1 0.1050143572 -0.2207390703
0 1 0.09973166169 -0.2198673076
0 1 0.09973166169 -0.2198673076
0 1 0.09973166169 -0.2198673076
0 1 0.09335447002 -0.2200944771
0 1 0.09335447002 -0.2200944771
0 1 0.09335447002 -0.2200944771
0 1 0.08797430845 -0.2192534353
0 1 0.08797430845 -0.2192534353
0 1 0.08797430845 -0.2192534353
0 1 0.08264827119 -0.2183799577
0 1 0.08264827119 -0.2183799577
0 1 0.08264827119 -0.2183799577
0 1 0.08264827119 -0.2183799577
0 1 0.07719931716 -0.2176126833
0 1 0.07719931716 -0.2176126833
0 1 0.07719931716 -0.2176126833
0 1 0.07176176364 -0.2167814799
0 1 0.07176176364 -0.2167814799
0 1 0.07176176364 -0.2167814799
0 1 0.06518889194 -0.2159605136
0 1 0.06518889194 -0.2159605136
0 1 0.06518889194 -0.2159605136
0 1 0.06518889194 -0.2159605136
0 1 0.05966696047 -0.214032367
0 1 0.05966696047 -0.214032367
0 1 0.05966696047 -0.214032367
0 1 0.05417255288 -0.2132157909
0 1 0.05417255288 -0.2132157909
0 1 0.05417255288 -0.2132157909
0 1 0.04755037193 -0.2123361828
0 1 0.04755037193 -0.2123361828
0 1 0.04755037193 -0.2123361828
0 1 0.04755037193 -0.2123361828
0 1 0.04196245033 -0.2114843371
0 1 0.04196245033 -0.2114843371
0 1 0.04196245033 -0.2114843371
0 1 0.03637835417 -0.2105758064
0 1 0.03637835417 -0.2105758064
0 1 0.03637835417 -0.2105758064
0 1 0.03075263969 -0.2096426921
0 1 0.03075263969 -0.2096426921
0 1 0.03075263969 -0.2096426921
0 1 0.02401910266 -0.2075503149
0 1 0.02401910266 -0.2075503149
0 1 0.02401910266 -0.2075503149
0 1 0.01832274104 -0.2065872722
0 1 0.01832274104 -0.2065872722
0 1 0.01832274104 -0.2065872722
0 1 0.01273859871 -0.2066710152
0 1 0.01273859871 -0.2066710152
0 1 0.01273859871 -0.2066710152
0 1 0.01273859871 -0.2066710152
0 1 0.007132732793 -0.2056060152
0 1 0.007132732793 -0.2056060152
0 1 0.007132732793 -0.2056060152
0 1 0.001487724785 -0.2045413257
0 1 0.001487724785 -0.2045413257
0 1 0.001487724785 -0.2045413257
0 1 -0.004144857479 -0.2034246382
0 1 -0.004144857479 -0.2034246382
0 1 -0.004144857479 -0.2034246382
0 1 -0.004144857479 -0.2034246382
0 1 -0.009751454041 -0.2022873202
0 1 -0.009751454041 -0.2022873202
0 1 -0.009751454041 -0.2022873202
0 1 -0.01534521271 -0.2011546
0 1 -0.01534521271 -0.2011546
0 1 -0.01534521271 -0.2011546
0 1 -0.02091455407 -0.2011425568
0 1 -0.02091455407 -0.2011425568
0 1 -0.02091455407 -0.2011425568
0 1 -0.02091455407 -0.2011425568
0 1 -0.02652405242 -0.1999952299
0 1 -0.02652405242 -0.1999952299
0 1 -0.02652405242 -0.1999952299
0 1 -0.03213583484 -0.1999690666
0 1 -0.03213583484 -0.1999690666
0 1 -0.03213583484 -0.1999690666
0 1 -0.03775186363 -0.1988235562
0 1 -0.03775186363 -0.1988235562
0 1 -0.03775186363 -0.1988235562
0 1 -0.04332259743 -0.198818004
0 1 -0.04332259743 -0.198818004
0 1 -0.04332259743 -0.198818004
0 1 -0.048943895 -0.1976812931
0 1 -0.048943895 -0.1976812931
0 1 -0.048943895 -0.1976812931
0 1 -0.048943895 -0.1976812931
0 1 -0.05338687066 -0.1976901024
0 1 -0.05338687066 -0.1976901024
0 1 -0.05338687066 -0.1976901024
0 1 -0.05898395931 -0.1965086925
0 1 -0.05898395931 -0.1965086925
0 1 -0.05898395931 -0.1965086925
0 1 -0.06456521978 -0.196521554
0 1 -0.06456521978 -0.196521554
0 1 -0.06456521978 -0.196521554
0 1 -0.06456521978 -0.196521554
0 1 -0.06907261233 -0.1953556777
0 1 -0.06907261233 -0.1953556777
0 1 -0.06907261233 -0.1953556777
0 1 -0.07466380191 -0.1953303599
0 1 -0.07466380191 -0.1953303599
0 1 -0.07466380191 -0.1953303599
0 1 -0.08025211068 -0.1953138524
0 1 -0.08025211068 -0.1953138524
0 1 -0.08025211068 -0.1953138524
0 1 -0.08471419118 -0.1941969944
0 1 -0.08471419118 -0.1941969944
0 1 -0.08471419118 -0.1941969944
0 1 -0.08471419118 -0.1941969944
0 1 -0.09028048936 -0.1942708284
0 1 -0.09028048936 -0.1942708284
0 1 -0.09028048936 -0.1942708284
0 1 -0.09586723801 -0.1942323857
0 1 -0.09586723801 -0.1942323857
0 1 -0.09586723801 -0.1942323857
0 1 -0.1003255001 -0.1942508655
0 1 -0.1003255001 -0.1942508655
0 1 -0.1003255001 -0.1942508655
0 1 -0.1059188594 -0.1931390544
0 1 -0.1059188594 -0.1931390544
0 1 -0.1059188594 -0.1931390544
0 1 -0.1114953246 -0.1931027962
0 1 -0.1114953246 -0.1931027962
0 1 -0.1114953246 -0.1931027962
0 1 -0.1114953246 -0.1931027962
0 1 -0.1159438147 -0.1931086442
0 1 -0.1159438147 -0.1931086442
0 1 -0.1159438147 -0.1931086442
0 1 -0.1215126624 -0.1930647783
0 1 -0.1215126624 -0.1930647783
0 1 -0.1215126624 -0.1930647783
0 1 -0.1215126624 -0.1930647783
0 1 -0.1259694637 -0.1930373092
0 1 -0.1259694637 -0.1930373092
0 1 -0.1259694637 -0.1930373092
0 1 -0.1315568798 -0.1930267457
0 1 -0.1315568798 -0.1930267457
0 1 -0.1315568798 -0.1930267457
0 1 -0.1360123564 -0.1929233942
0 1 -0.1360123564 -0.1929233942
0 1 -0.1360123564 -0.1929233942
0 1 -0.1415436609 -0.19285391
0 1 -0.1415436609 -0.19285391
0 1 -0.1415436609 -0.19285391
0 1 -0.1470003039 -0.1926761408
0 1 -0.1470003039 -0.1926761408
0 1 -0.1470003039 -0.1926761408
0 1 -0.1470003039 -0.1926761408
0 1 -0.1512554904 -0.1923416107
0 1 -0.1512554904 -0.1923416107
0 1 -0.1512554904 -0.1923416107
0 1 -0.1565135183 -0.1919276844
0 1 -0.1565135183 -0.1919276844
0 1 -0.1565135183 -0.1919276844
0 1 -0.1616557035 -0.1923600768
0 1 -0.1616557035 -0.1923600768
0 1 -0.1616557035 -0.1923600768
0 1 -0.1667401324 -0.1929869661
0 1 -0.1667401324 -0.1929869661
0 1 -0.1667401324 -0.1929869661
0 1 -0.1667401324 -0.1929869661
0 1 -0.1717014572 -0.1935249843
0 1 -0.1717014572 -0.1935249843
0 1 -0.1717014572 -0.1935249843
0 1 -0.1766991417 -0.1931889017
0 1 -0.1766991417 -0.1931889017
0 1 -0.1766991417 -0.1931889017
0 1 -0.1816274022 -0.1939040238
0 1 -0.1816274022 -0.1939040238
0 1 -0.1816274022 -0.1939040238
0 1 -0.1816274022 -0.1939040238
0 1 -0.1864945415 -0.1946360377
0 1 -0.1864945415 -0.1946360377
0 1 -0.1864945415 -0.1946360377
0 1 -0.1912812368 -0.1945518105
0 1 -0.1912812368 -0.1945518105
0 1 -0.1912812368 -0.1945518105
0 1 -0.195006306 -0.1945247295
0 1 -0.195006306 -0.1945247295
0 1 -0.195006306 -0.1945247295
0 1 -0.1998150399 -0.1945172495
0 1 -0.1998150399 -0.1945172495
0 1 -0.1998150399 -0.1945172495
0 1 -0.203590739 -0.194588666
0 1 -0.203590739 -0.194588666
0 1 -0.203590739 -0.194588666
0 1 -0.203590739 -0.194588666
0 1 -0.2063430854 -0.1936888564
0 1 -0.2063430854 -0.1936888564
0 1 -0.2063430854 -0.1936888564
0 1 -0.2101226759 -0.1928220925
0 1 -0.2101226759 -0.1928220925
0 1 -0.2101226759 -0.1928220925
0 1 -0.2129230422 -0.1919222038
0 1 -0.2129230422 -0.1919222038
0 1 -0.2129230422 -0.1919222038
0 1 -0.2158780134 -0.1900536006
0 1 -0.2158780134 -0.1900536006
0 1 -0.2158780134 -0.1900536006
0 1 -0.2188382422 -0.1891299876
0 1 -0.2188382422 -0.1891299876
0 1 -0.2188382422 -0.1891299876
0 1 -0.2188382422 -0.1891299876
0 1 -0.2209171099 -0.186111894
0 1 -0.2209171099 -0.186111894
0 1 -0.2209171099 -0.186111894
0 1 -0.2209171099 -0.186111894
0 1 -0.2230871535 -0.1840693319
0 1 -0.2230871535 -0.1840693319
0 1 -0.2230871535 -0.1840693319
0 1 -0.2243185427 -0.1809024953
0 1 -0.2243185427 -0.1809024953
0 1 -0.2243185427 -0.1809024953
0 1 -0.2266606555 -0.1777717569
0 1 -0.2266606555 -0.1777717569
0 1 -0.2266606555 -0.1777717569
0 1 -0.2279677696 -0.1745284171
0 1 -0.2279677696 -0.1745284171
0 1 -0.2279677696 -0.1745284171
0 1 -0.228257194 -0.171352992
0 1 -0.228257194 -0.171352992
0 1 -0.228257194 -0.171352992
0 1 -0.2297560414 -0.1670062843
0 1 -0.2297560414 -0.1670062843
0 1 -0.2297560414 -0.1670062843
0 1 -0.2297560414 -0.1670062843
0 1 -0.2302002688 -0.1626639755
0 1 -0.2302002688 -0.1626639755
0 1 -0.2302002688 -0.1626639755
0 1 -0.2306956026 -0.1583756322
0 1 -0.2306956026 -0.1583756322
0 1 -0.2306956026 -0.1583756322
0 1 -0.2312094664 -0.1539438193
0 1 -0.2312094664 -0.1539438193
0 1 -0.2312094664 -0.1539438193
0 1 -0.2307423587 -0.1485338252
0 1 -0.2307423587 -0.1485338252
0 1 -0.2307423587 -0.1485338252
0 1 -0.2307423587 -0.1485338252
0 1 -0.2312821913 -0.1441295565
0 1 -0.2312821913 -0.1441295565
0 1 -0.2312821913 -0.1441295565
0 1 -0.2307152357 -0.1385849806
0 1 -0.2307152357 -0.1385849806
0 1 -0.2307152357 -0.1385849806
0 1 -0.2307152357 -0.1385849806
0 1 -0.2302303287 -0.1331699793
0 1 -0.2302303287 -0.1331699793
0 1 -0.2302303287 -0.1331699793
0 1 -0.2296165701 -0.127655201
0 1 -0.2296165701 -0.127655201
0 1 -0.2296165701 -0.127655201
0 1 -0.2290585156 -0.1221639082
0 1 -0.2290585156 -0.1221639082
0 1 -0.2290585156 -0.1221639082
0 1 -0.2284222931 -0.1165598646
0 1 -0.2284222931 -0.1165598646
0 1 -0.2284222931 -0.1165598646
0 1 -0.2278772323 -0.1099819373
0 1 -0.2278772323 -0.1099819373
0 1 -0.2278772323 -0.1099819373
0 1 -0.2278772323 -0.1099819373
0 1 -0.226053795 -0.1044669028
0 1 -0.226053795 -0.1044669028
0 1 -0.226053795 -0.1044669028
0 1 -0.2253219431 -0.09893650909
0 1 -0.2253219431 -0.09893650909
0 1 -0.2253219431 -0.09893650909
0 1 -0.224602614 -0.09339544905
0 1 -0.224602614 -0.09339544905
0 1 -0.224602614 -0.09339544905
0 1 -0.224602614 -0.09339544905
0 1 -0.2237853152 -0.08674578191
0 1 -0.2237853152 -0.08674578191
0 1 -0.2237853152 -0.08674578191
0 1 -0.221824219 -0.08118327572
0 1 -0.221824219 -0.08118327572
0 1 -0.221824219 -0.08118327572
0 1 -0.2209805383 -0.07566161184
0 1 -0.2209805383 -0.07566161184
0 1 -0.2209805383 -0.07566161184
0 1 -0.2200400872 -0.06897462047
0 1 -0.2200400872 -0.06897462047
0 1 -0.2200400872 -0.06897462047
0 1 -0.2200400872 -0.06897462047
0 1 -0.218042974 -0.06342158772
0 1 -0.218042974 -0.06342158772
0 1 -0.218042974 -0.06342158772
0 1 -0.2170858216 -0.05788182452
0 1 -0.2170858216 -0.05788182452
0 1 -0.2170858216 -0.05788182452
0 1 -0.2160923691 -0.05117306024
0 1 -0.2160923691 -0.05117306024
0 1 -0.2160923691 -0.05117306024
0 1 -0.2151463608 -0.04671665244
0 1 -0.2151463608 -0.04671665244
0 1 -0.2151463608 -0.04671665244
0 1 -0.2129012277 -0.03999306776
0 1 -0.2129012277 -0.03999306776
0 1 -0.2129012277 -0.03999306776
0 1 -0.2118523385 -0.03442846913
0 1 -0.2118523385 -0.03442846913
0 1 -0.2118523385 -0.03442846913
0 1 -0.2118523385 -0.03442846913
0 1 -0.2106925171 -0.02884223112
0 1 -0.2106925171 -0.02884223112
0 1 -0.2106925171 -0.02884223112
0 1 -0.209633542 -0.02327081996
0 1 -0.209633542 -0.02327081996
0 1 -0.209633542 -0.02327081996
0 1 -0.208636035 -0.0176976693
0 1 -0.208636035 -0.0176976693
0 1 -0.208636035 -0.0176976693
0 1 -0.208636035 -0.0176976693
0 1 -0.2074286197 -0.0120873192
0 1 -0.2074286197 -0.0120873192
0 1 -0.2074286197 -0.0120873192
0 1 -0.205196111 -0.006506184394
0 1 -0.205196111 -0.006506184394
0 1 -0.205196111 -0.006506184394
0 1 -0.2040615933 -0.0009223425029
0 1 -0.2040615933 -0.0009223425029
0 1 -0.2040615933 -0.0009223425029
0 1 -0.2040615933 -0.0009223425029
0 1 -0.2029731077 0.004652249398
0 1 -0.2029731077 0.004652249398
0 1 -0.2029731077 0.004652249398
0 1 -0.2017929826 0.01024099578
0 1 -0.2017929826 0.01024099578
0 1 -0.2017929826 0.01024099578
0 1 -0.2006686887 0.01581323669
0 1 -0.2006686887 0.01581323669
0 1 -0.2006686887 0.01581323669
0 1 -0.1995671494 0.02027658203
0 1 -0.1995671494 0.02027658203
0 1 -0.1995671494 0.02027658203
0 1 -0.1984338827 0.02585802805
0 1 -0.1984338827 0.02585802805
0 1 -0.1984338827 0.02585802805
0 1 -0.1973415154 0.03143936092
0 1 -0.1973415154 0.03143936092
0 1 -0.1973415154 0.03143936092
0 1 -0.1973415154 0.03143936092
0 1 -0.1962430166 0.03701180994
0 1 -0.1962430166 0.03701180994
0 1 -0.1962430166 0.03701180994
0 1 -0.1950571353 0.04256207486
0 1 -0.1950571353 0.04256207486
0 1 -0.1950571353 0.04256207486
0 1 -0.1939291782 0.04702553898
0 1 -0.1939291782 0.04702553898
0 1 -0.1939291782 0.04702553898
0 1 -0.1929195686 0.05265036135
0 1 -0.1929195686 0.05265036135
0 1 -0.1929195686 0.05265036135
0 1 -0.1917021946 0.05819653336
0 1 -0.1917021946 0.05819653336
0 1 -0.1917021946 0.05819653336
0 1 -0.1917021946 0.05819653336
0 1 -0.1916980575 0.06266604915
0 1 -0.1916980575 0.06266604915
0 1 -0.1916980575 0.06266604915
0 1 -0.1916980575 0.06266604915
0 1 -0.1905506946 0.06823886689
0 1 -0.1905506946 0.06823886689
0 1 -0.1905506946 0.06823886689
0 1 -0.1894204588 0.07381601176
0 1 -0.1894204588 0.07381601176
0 1 -0.1894204588 0.07381601176
0 1 -0.1882796346 0.0782535086
0 1 -0.1882796346 0.0782535086
0 1 -0.1882796346 0.0782535086
0 1 -0.187165466 0.0838250098
0 1 -0.187165466 0.0838250098
0 1 -0.187165466 0.0838250098
0 1 -0.1860235545 0.08938042297
0 1 -0.1860235545 0.08938042297
0 1 -0.1860235545 0.08938042297
0 1 -0.1848669086 0.09380615957
0 1 -0.1848669086 0.09380615957
0 1 -0.1848669086 0.09380615957
0 1 -0.1848669086 0.09380615957
0 1 -0.1837824914 0.09940894996
0 1 -0.1837824914 0.09940894996
0 1 -0.1837824914 0.09940894996
0 1 -0.183768191 0.1038498615
0 1 -0.183768191 0.1038498615
0 1 -0.183768191 0.1038498615
0 1 -0.1826662008 0.1094461016
0 1 -0.1826662008 0.1094461016
0 1 -0.1826662008 0.1094461016
0 1 -0.1815448338 0.1138933399
0 1 -0.1815448338 0.1138933399
0 1 -0.1815448338 0.1138933399
0 1 -0.1815448338 0.1138933399
0 1 -0.1804074941 0.1194931553
0 1 -0.1804074941 0.1194931553
0 1 -0.1804074941 0.1194931553
0 1 -0.1802105325 0.1249224921
0 1 -0.1802105325 0.1249224921
0 1 -0.1802105325 0.1249224921
0 1 -0.1802105325 0.1249224921
0 1 -0.178777565 0.130293659
0 1 -0.178777565 0.130293659
0 1 -0.178777565 0.130293659
0 1 -0.1784491375 0.1344988775
0 1 -0.1784491375 0.1344988775
0 1 -0.1784491375 0.1344988775
0 1 -0.1780745391 0.139806966
0 1 -0.1780745391 0.139806966
0 1 -0.1780745391 0.139806966
0 1 -0.1765522213 0.1451771477
0 1 -0.1765522213 0.1451771477
0 1 -0.1765522213 0.1451771477
0 1 -0.1761034828 0.1504557118
0 1 -0.1761034828 0.1504557118
0 1 -0.1761034828 0.1504557118
0 1 -0.1756765136 0.1557832853
0 1 -0.1756765136 0.1557832853
0 1 -0.1756765136 0.1557832853
0 1 -0.1756765136 0.1557832853
0 1 -0.1742149522 0.1600362094
0 1 -0.1742149522 0.1600362094
0 1 -0.1742149522 0.1600362094
0 1 -0.1727548166 0.1654423361
0 1 -0.1727548166 0.1654423361
0 1 -0.1727548166 0.1654423361
0 1 -0.1723995272 0.1697216893
0 1 -0.1723995272 0.1697216893
0 1 -0.1723995272 0.1697216893
0 1 -0.1710203378 0.1739879441
0 1 -0.1710203378 0.1739879441
0 1 -0.1710203378 0.1739879441
0 1 -0.1710203378 0.1739879441
0 1 -0.1685097505 0.1794592272
0 1 -0.1685097505 0.1794592272
0 1 -0.1685097505 0.1794592272
0 1 -0.1671845612 0.1837413393
0 1 -0.1671845612 0.1837413393
0 1 -0.1671845612 0.1837413393
0 1 -0.1671845612 0.1837413393
0 1 -0.1648077019 0.1870277871
0 1 -0.1648077019 0.1870277871
0 1 -0.1648077019 0.1870277871
0 1 -0.1625027904 0.1912773981
0 1 -0.1625027904 0.1912773981
0 1 -0.1625027904 0.1912773981
0 1 -0.1601905594 0.1945194317
0 1 -0.1601905594 0.1945194317
0 1 -0.1601905594 0.1945194317
0 1 -0.1568484998 0.1977557925
0 1 -0.1568484998 0.1977557925
0 1 -0.1568484998 0.1977557925
0 1 -0.1545955664 0.1999369929
0 1 -0.1545955664 0.1999369929
0 1 -0.1545955664 0.1999369929
0 1 -0.1503209006 0.2031004616
0 1 -0.1503209006 0.2031004616
0 1 -0.1503209006 0.2031004616
0 1 -0.1503209006 0.2031004616
0 1 -0.1481412083 0.2052497843
0 1 -0.1481412083 0.2052497843
0 1 -0.1481412083 0.2052497843
0 1 -0.1439597372 0.2073349419
0 1 -0.1439597372 0.2073349419
0 1 -0.1439597372 0.2073349419
0 1 -0.1397063803 0.2095060316
0 1 -0.1397063803 0.2095060316
0 1 -0.1397063803 0.2095060316
0 1 -0.1365631202 0.2106003218
0 1 -0.1365631202 0.2106003218
0 1 -0.1365631202 0.2106003218
0 1 -0.1365631202 0.2106003218
0 1 -0.1323437482 0.2117317767
0 1 -0.1323437482 0.2117317767
0 1 -0.1323437482 0.2117317767
0 1 -0.1280896855 0.2129137115
0 1 -0.1280896855 0.2129137115
0 1 -0.1280896855 0.2129137115
0 1 -0.1280896855 0.2129137115
0 1 -0.1239271679 0.212980453
0 1 -0.1239271679 0.212980453
0 1 -0.1239271679 0.212980453
0 1 -0.1186527141 0.2141518126
0 1 -0.1186527141 0.2141518126
0 1 -0.1186527141 0.2141518126
0 1 -0.1145029686 0.2142209401
0 1 -0.1145029686 0.2142209401
0 1 -0.1145029686 0.2142209401
0 1 -0.1092424528 0.2143738493
0 1 -0.1092424528 0.2143738493
0 1 -0.1092424528 0.2143738493
0 1 -0.1050459867 0.2144586179
0 1 -0.1050459867 0.2144586179
0 1 -0.1050459867 0.2144586179
0 1 -0.09971741213 0.2146781514
0 1 -0.09971741213 0.2146781514
0 1 -0.09971741213 0.2146781514
0 1 -0.09971741213 0.2146781514
0 1 -0.09441691535 0.2137390048
0 1 -0.09441691535 0.2137390048
0 1 -0.09441691535 0.2137390048
0 1 -0.08908520423 0.2128371792
0 1 -0.08908520423 0.2128371792
0 1 -0.08908520423 0.2128371792
0 1 -0.08370784332 0.2130702147
0 1 -0.08370784332 0.2130702147
0 1 -0.08370784332 0.2130702147
0 1 -0.08370784332 0.2130702147
0 1 -0.07939922866 0.2121797281
0 1 -0.07939922866 0.2121797281
0 1 -0.07939922866 0.2121797281
0 1 -0.07288599137 0.2113230866
0 1 -0.07288599137 0.2113230866
0 1 -0.07288599137 0.2113230866
0 1 -0.0685220849 0.2104394271
0 1 -0.0685220849 0.2104394271
0 1 -0.0685220849 0.2104394271
0 1 -0.0685220849 0.2104394271
0 1 -0.06305795724 0.2095729664
0 1 -0.06305795724 0.2095729664
0 1 -0.06305795724 0.2095729664
0 1 -0.05756126304 0.2086672721
0 1 -0.05756126304 0.2086672721
0 1 -0.05756126304 0.2086672721
0 1 -0.05203024685 0.2077463168
0 1 -0.05203024685 0.2077463168
0 1 -0.05203024685 0.2077463168
0 1 -0.04650384369 0.206831212
0 1 -0.04650384369 0.206831212
0 1 -0.04650384369 0.206831212
0 1 -0.0398452321 0.2058920346
0 1 -0.0398452321 0.2058920346
0 1 -0.0398452321 0.2058920346
0 1 -0.03542087149 0.2049279611
0 1 -0.03542087149 0.2049279611
0 1 -0.03542087149 0.2049279611
0 1 -0.03542087149 0.2049279611
0 1 -0.02986859508 0.2039596301
0 1 -0.02986859508 0.2039596301
0 1 -0.02986859508 0.2039596301
0 1 -0.02313234371 0.2029715533
0 1 -0.02313234371 0.2029715533
0 1 -0.02313234371 0.2029715533
0 1 -0.01859965688 0.203116632
0 1 -0.01859965688 0.203116632
0 1 -0.01859965688 0.203116632
0 1 -0.01859965688 0.203116632
0 1 -0.0129746462 0.2020832224
0 1 -0.0129746462 0.2020832224
0 1 -0.0129746462 0.2020832224
0 1 -0.006223074022 0.2010593917
0 1 -0.006223074022 0.2010593917
0 1 -0.006223074022 0.2010593917
0 1 -0.001722206511 0.1999698978
0 1 -0.001722206511 0.1999698978
0 1 -0.001722206511 0.1999698978
0 1 -0.001722206511 0.1999698978
0 1 0.005015114836 0.1999847239
0 1 0.005015114836 0.1999847239
0 1 0.005015114836 0.1999847239
0 1 0.01063582783 0.1988651442
0 1 0.01063582783 0.1988651442
0 1 0.01063582783 0.1988651442
0 1 0.01628053144 0.1977363533
0 1 0.01628053144 0.1977363533
0 1 0.01628053144 0.1977363533
0 1 0.02188958426 0.1977275875
0 1 0.02188958426 0.1977275875
0 1 0.02188958426 0.1977275875
0 1 0.02750352622 0.196570236
0 1 0.02750352622 0.196570236
0 1 0.02750352622 0.196570236
0 1 0.03311388309 0.1965547825
0 1 0.03311388309 0.1965547825
0 1 0.03311388309 0.1965547825
0 1 0.03311388309 0.1965547825
0 1 0.03874277244 0.1954043581
0 1 0.03874277244 0.1954043581
0 1 0.03874277244 0.1954043581
0 1 0.04436590409 0.1953626678
0 1 0.04436590409 0.1953626678
0 1 0.04436590409 0.1953626678
0 1 0.04997628855 0.1953211606
0 1 0.04997628855 0.1953211606
0 1 0.04997628855 0.1953211606
0 1 0.04997628855 0.1953211606
0 1 0.05557347802 0.1941457858
0 1 0.05557347802 0.1941457858
0 1 0.05557347802 0.1941457858
0 1 0.0611497586 0.1941163885
0 1 0.0611497586 0.1941163885
0 1 0.0611497586 0.1941163885
0 1 0.06673907262 0.194090225
0 1 0.06673907262 0.194090225
0 1 0.06673907262 0.194090225
0 1 0.07233958764 0.1929129744
0 1 0.07233958764 0.1929129744
0 1 0.07233958764 0.1929129744
0 1 0.07233958764 0.1929129744
0 1 0.0779108908 0.1928708747
0 1 0.0779108908 0.1928708747
0 1 0.0779108908 0.1928708747
0 1 0.08236329829 0.1928990723
0 1 0.08236329829 0.1928990723
0 1 0.08236329829 0.1928990723
0 1 0.08907640378 0.19166959
0 1 0.08907640378 0.19166959
0 1 0.08907640378 0.19166959
0 1 0.09352399419 0.1916787874
0 1 0.09352399419 0.1916787874
0 1 0.09352399419 0.1916787874
0 1 0.09352399419 0.1916787874
0 1 0.09912972462 0.1916237518
0 1 0.09912972462 0.1916237518
0 1 0.09912972462 0.1916237518
0 1 0.104715882 0.1915917463
0 1 0.104715882 0.1915917463
0 1 0.104715882 0.1915917463
0 1 0.1102924723 0.1904192231
0 1 0.1102924723 0.1904192231
0 1 0.1102924723 0.1904192231
0 1 0.1102924723 0.1904192231
0 1 0.1158598959 0.1903960633
0 1 0.1158598959 0.1903960633
0 1 0.1158598959 0.1903960633
0 1 0.121409702 0.1903653718
0 1 0.121409702 0.1903653718
0 1 0.121409702 0.1903653718
0 1 0.1258656452 0.1902859568
0 1 0.1258656452 0.1902859568
0 1 0.1258656452 0.1902859568
0 1 0.1314115466 0.1903502315
0 1 0.1314115466 0.1903502315
0 1 0.1314115466 0.1903502315
0 1 0.1369975039 0.1891986894
0 1 0.1369975039 0.1891986894
0 1 0.1369975039 0.1891986894
0 1 0.1369975039 0.1891986894
0 1 0.1414433759 0.189163694
0 1 0.1414433759 0.189163694
0 1 0.1414433759 0.189163694
0 1 0.1469912942 0.1891754395
0 1 0.1469912942 0.1891754395
0 1 0.1469912942 0.1891754395
0 1 0.152492803 0.1890217862
0 1 0.152492803 0.1890217862
0 1 0.152492803 0.1890217862
0 1 0.152492803 0.1890217862
0 1 0.1567613235 0.1887570803
0 1 0.1567613235 0.1887570803
0 1 0.1567613235 0.1887570803
0 1 0.1620431415 0.1883138267
0 1 0.1620431415 0.1883138267
0 1 0.1620431415 0.1883138267
0 1 0.1671892173 0.1878052737
0 1 0.1671892173 0.1878052737
0 1 0.1671892173 0.1878052737
0 1 0.1671892173 0.1878052737
0 1 0.1722773524 0.188336982
0 1 0.1722773524 0.188336982
0 1 0.1722773524 0.188336982
0 1 0.1772786015 0.189070651
0 1 0.1772786015 0.189070651
0 1 0.1772786015 0.189070651
0 1 0.1821773087 0.1885923782
0 1 0.1821773087 0.1885923782
0 1 0.1821773087 0.1885923782
0 1 0.1871075623 0.189408097
0 1 0.1871075623 0.189408097
0 1 0.1871075623 0.189408097
0 1 0.1919796546 0.1891815895
0 1 0.1919796546 0.1891815895
0 1 0.1919796546 0.1891815895
0 1 0.1968494394 0.1889864426
0 1 0.1968494394 0.1889864426
0 1 0.1968494394 0.1889864426
0 1 0.1968494394 0.1889864426
0 1 0.2016417008 0.1889761427
0 1 0.2016417008 0.1889761427
0 1 0.2016417008 0.1889761427
0 1 0.2053615855 0.1889456375
0 1 0.2053615855 0.1889456375
0 1 0.2053615855 0.1889456375
0 1 0.210184504 0.1890260774
0 1 0.210184504 0.1890260774
0 1 0.210184504 0.1890260774
0 1 0.2139555174 0.1880839342
0 1 0.2139555174 0.1880839342
0 1 0.2139555174 0.1880839342
0 1 0.2177331876 0.1882270269
0 1 0.2177331876 0.1882270269
0 1 0.2177331876 0.1882270269
0 1 0.2177331876 0.1882270269
0 1 0.2204748423 0.1874220946
0 1 0.2204748423 0.1874220946
0 1 0.2204748423 0.1874220946
0 1 0.2204748423 0.1874220946
0 1 0.2233613921 0.1865786407
0 1 0.2233613921 0.1865786407
0 1 0.2233613921 0.1865786407
0 1 0.2263192236 0.1846284426
0 1 0.2263192236 0.1846284426
0 1 0.2263192236 0.1846284426
0 1 0.2283307417 0.1826875394
0 1 0.2283307417 0.1826875394
0 1 0.2283307417 0.1826875394
0 1 0.2313814596 0.1807180396
0 1 0.2313814596 0.1807180396
0 1 0.2313814596 0.1807180396
0 1 0.2335474653 0.1776780115
0 1 0.2335474653 0.1776780115
0 1 0.2335474653 0.1776780115
0 1 0.2347501919 0.1755744229
0 1 0.2347501919 0.1755744229
0 1 0.2347501919 0.1755744229
0 1 0.2347501919 0.1755744229
0 1 0.2370453267 0.172481271
0 1 0.2370453267 0.172481271
0 1 0.2370453267 0.172481271
0 1 0.2383700645 0.1692790692
0 1 0.2383700645 0.1692790692
0 1 0.2383700645 0.1692790692
0 1 0.2388079669 0.1649658096
0 1 0.2388079669 0.1649658096
0 1 0.2388079669 0.1649658096
0 1 0.240237056 0.1616931247
0 1 0.240237056 0.1616931247
0 1 0.240237056 0.1616931247
0 1 0.240237056 0.1616931247
0 1 0.2406956344 0.1573912786
0 1 0.2406956344 0.1573912786
0 1 0.2406956344 0.1573912786
0 1 0.2408338518 0.1532033734
0 1 0.2408338518 0.1532033734
0 1 0.2408338518 0.1532033734
0 1 0.2408338518 0.1532033734
0 1 0.2417152249 0.1476022375
0 1 0.2417152249 0.1476022375
0 1 0.2417152249 0.1476022375
0 1 0.2411205316 0.1432162508
0 1 0.2411205316 0.1432162508
0 1 0.2411205316 0.1432162508
0 1 0.24169146 0.1377548373
0 1 0.24169146 0.1377548373
0 1 0.24169146 0.1377548373
0 1 0.2411572677 0.1333171695
0 1 0.2411572677 0.1333171695
0 1 0.2411572677 0.1333171695
0 1 0.2402277605 0.1279815057
0 1 0.2402277605 0.1279815057
0 1 0.2402277605 0.1279815057
0 1 0.2397061338 0.1224277709
0 1 0.2397061338 0.1224277709
0 1 0.2397061338 0.1224277709
0 1 0.2397061338 0.1224277709
0 1 0.2394708364 0.1166709839
0 1 0.2394708364 0.1166709839
0 1 0.2394708364 0.1166709839
0 1 0.2390021131 0.1101076632
0 1 0.2390021131 0.1101076632
0 1 0.2390021131 0.1101076632
0 1 0.2369322597 0.1046898583
0 1 0.2369322597 0.1046898583
0 1 0.2369322597 0.1046898583
0 1 0.2369322597 0.1046898583
0 1 0.2362332024 0.09910862943
0 1 0.2362332024 0.09910862943
0 1 0.2362332024 0.09910862943
0 1 0.2355900345 0.09244109174
0 1 0.2355900345 0.09244109174
0 1 0.2355900345 0.09244109174
0 1 0.2337539023 0.08684597036
0 1 0.2337539023 0.08684597036
0 1 0.2337539023 0.08684597036
0 1 0.2337539023 0.08684597036
0 1 0.2333820644 0.08122688059
0 1 0.2333820644 0.08122688059
0 1 0.2333820644 0.08122688059
0 1 0.2315676431 0.07457652292
0 1 0.2315676431 0.07457652292
0 1 0.2315676431 0.07457652292
0 1 0.2304990093 0.06795121723
0 1 0.2304990093 0.06795121723
0 1 0.2304990093 0.06795121723
0 1 0.2285617004 0.06236515942
0 1 0.2285617004 0.06236515942
0 1 0.2285617004 0.06236515942
0 1 0.2275936867 0.0556191786
0 1 0.2275936867 0.0556191786
0 1 0.2275936867 0.0556191786
0 1 0.2256192645 0.05005662701
0 1 0.2256192645 0.05005662701
0 1 0.2256192645 0.05005662701
0 1 0.2256192645 0.05005662701
0 1 0.2247610317 0.04443100833
0 1 0.2247610317 0.04443100833
0 1 0.2247610317 0.04443100833
0 1 0.2236448907 0.03775701198
0 1 0.2236448907 0.03775701198
0 1 0.2236448907 0.03775701198
0 1 0.2236448907 0.03775701198
0 1 0.2215104249 0.03106105195
0 1 0.2215104249 0.03106105195
0 1 0.2215104249 0.03106105195
0 1 0.2204409954 0.02546238095
0 1 0.2204409954 0.02546238095
0 1 0.2204409954 0.02546238095
0 1 0.219509687 0.01988885401
0 1 0.219509687 0.01988885401
0 1 0.219509687 0.01988885401
0 1 0.2172502042 0.01429767788
0 1 0.2172502042 0.01429767788
0 1 0.2172502042 0.01429767788
0 1 0.2172502042 0.01429767788
0 1 0.2162361198 0.007596669771
0 1 0.2162361198 0.007596669771
0 1 0.2162361198 0.007596669771
0 1 0.2151026549 0.00199852788
0 1 0.2151026549 0.00199852788
0 1 0.2151026549 0.00199852788
0 1 0.2128341223 -0.003599833977
0 1 0.2128341223 -0.003599833977
0 1 0.2128341223 -0.003599833977
0 1 0.2117317017 -0.00915341459
0 1 0.2117317017 -0.00915341459
0 1 0.2117317017 -0.00915341459
0 1 0.2105882205 -0.01585976454
0 1 0.2105882205 -0.01585976454
0 1 0.2105882205 -0.01585976454
0 1 0.2094688983 -0.02142067538
0 1 0.2094688983 -0.02142067538
0 1 0.2094688983 -0.02142067538
0 1 0.2094688983 -0.02142067538
0 1 0.2071975849 -0.02699634496
0 1 0.2071975849 -0.02699634496
0 1 0.2071975849 -0.02699634496
0 1 0.2060863444 -0.03256379259
0 1 0.2060863444 -0.03256379259
0 1 0.2060863444 -0.03256379259
0 1 0.2060863444 -0.03256379259
0 1 0.2049827455 -0.03814229884
0 1 0.2049827455 -0.03814229884
0 1 0.2038632032 -0.0437272166
0 1 0.2038632032 -0.0437272166
0 1 0.2038632032 -0.0437272166
0 1 0.2038632032 -0.0437272166
0 1 0.2027081435 -0.04928976876
0 1 0.2027081435 -0.04928976876
0 1 0.2027081435 -0.04928976876
0 1 0.2015878237 -0.05486764508
0 1 0.2015878237 -0.05486764508
0 1 0.2015878237 -0.05486764508
0 1 0.2004696511 -0.06042470663
0 1 0.2004696511 -0.06042470663
0 1 0.2004696511 -0.06042470663
0 1 0.2004696511 -0.06042470663
0 1 0.1993385542 -0.06598515011
0 1 0.1993385542 -0.06598515011
0 1 0.1993385542 -0.06598515011
0 1 0.1971024973 -0.07154228491
0 1 0.1971024973 -0.07154228491
0 1 0.1971024973 -0.07154228491
0 1 0.1959647502 -0.07710294548
0 1 0.1959647502 -0.07710294548
0 1 0.1959647502 -0.07710294548
0 1 0.1948257424 -0.08265897226
0 1 0.1948257424 -0.08265897226
0 1 0.1948257424 -0.08265897226
0 1 0.1937444589 -0.08825219584
0 1 0.1937444589 -0.08825219584
0 1 0.1937444589 -0.08825219584
0 1 0.1937444589 -0.08825219584
0 1 0.1926400526 -0.09382873187
0 1 0.1926400526 -0.09382873187
0 1 0.1926400526 -0.09382873187
0 1 0.1915274301 -0.09829073481
0 1 0.1915274301 -0.09829073481
0 1 0.1915274301 -0.09829073481
0 1 0.1903999956 -0.1049669425
0 1 0.1903999956 -0.1049669425
0 1 0.1903999956 -0.1049669425
0 1 0.189240883 -0.1094007326
0 1 0.189240883 -0.1094007326
0 1 0.189240883 -0.1094007326
0 1 0.1881855972 -0.1150480534
0 1 0.1881855972 -0.1150480534
0 1 0.1881855972 -0.1150480534
0 1 0.1870200341 -0.1205569105
0 1 0.1870200341 -0.1205569105
0 1 0.1870200341 -0.1205569105
0 1 0.1870200341 -0.1205569105
0 1 0.1858615047 -0.1249743741
0 1 0.1858615047 -0.1249743741
0 1 0.1858615047 -0.1249743741
0 1 0.1846516323 -0.1304847411
0 1 0.1846516323 -0.1304847411
0 1 0.1846516323 -0.1304847411
0 1 0.1832762791 -0.13586456
0 1 0.1832762791 -0.13586456
0 1 0.1832762791 -0.13586456
0 1 0.1832762791 -0.13586456
0 1 0.1829687588 -0.1412185186
0 1 0.1829687588 -0.1412185186
0 1 0.1829687588 -0.1412185186
0 1 0.18253491 -0.1464995681
0 1 0.18253491 -0.1464995681
0 1 0.18253491 -0.1464995681
0 1 0.1810035026 -0.1528142649
0 1 0.1810035026 -0.1528142649
0 1 0.1810035026 -0.1528142649
0 1 0.1810035026 -0.1528142649
0 1 0.1805225987 -0.1581052561
0 1 0.1805225987 -0.1581052561
0 1 0.1805225987 -0.1581052561
0 1 0.180077584 -0.1634046848
0 1 0.180077584 -0.1634046848
0 1 0.180077584 -0.1634046848
0 1 0.1785067555 -0.1686133676
0 1 0.1785067555 -0.1686133676
0 1 0.1785067555 -0.1686133676
0 1 0.1769024248 -0.1739679407
0 1 0.1769024248 -0.1739679407
0 1 0.1769024248 -0.1739679407
0 1 0.1754003196 -0.1793250714
0 1 0.1754003196 -0.1793250714
0 1 0.1754003196 -0.1793250714
0 1 0.1749362917 -0.1846600051
0 1 0.1749362917 -0.1846600051
0 1 0.1749362917 -0.1846600051
0 1 0.1749362917 -0.1846600051
0 1 0.172435659 -0.1889721877
0 1 0.172435659 -0.1889721877
0 1 0.172435659 -0.1889721877
0 1 0.17096235 -0.1933086414
0 1 0.17096235 -0.1933086414
0 1 0.17096235 -0.1933086414
0 1 0.1684565998 -0.1986546815
0 1 0.1684565998 -0.1986546815
0 1 0.1684565998 -0.1986546815
0 1 0.1684565998 -0.1986546815
0 1 0.1660473858 -0.2019083019
0 1 0.1660473858 -0.2019083019
0 1 0.1636503985 -0.2061781639
0 1 0.1636503985 -0.2061781639
0 1 0.1636503985 -0.2061781639
0 1 0.1636503985 -0.2061781639
0 1 0.1613189631 -0.2104115637
0 1 0.1613189631 -0.2104115637
0 1 0.1613189631 -0.2104115637
0 1 0.1580373883 -0.2135738384
0 1 0.1580373883 -0.2135738384
0 1 0.1580373883 -0.2135738384
0 1 0.1580373883 -0.2135738384
0 1 0.15480575 -0.2157057954
0 1 0.15480575 -0.2157057954
0 1 0.15480575 -0.2157057954
0 1 0.151556324 -0.2188688134
0 1 0.151556324 -0.2188688134
0 1 0.151556324 -0.2188688134
0 1 0.1483559909 -0.2209930664
0 1 0.1483559909 -0.2209930664
0 1 0.1483559909 -0.2209930664
0 1 0.1441851659 -0.2220530334
0 1 0.1441851659 -0.2220530334
0 1 0.1441851659 -0.2220530334
0 1 0.1399648732 -0.2242092499
0 1 0.1399648732 -0.2242092499
0 1 0.1399648732 -0.2242092499
0 1 0.1399648732 -0.2242092499
0 1 0.1358392544 -0.2252775388
0 1 0.1358392544 -0.2252775388
0 1 0.1358392544 -0.2252775388
0 1 0.1317282726 -0.2263869095
0 1 0.1317282726 -0.2263869095
0 1 0.1317282726 -0.2263869095
0 1 0.1276066255 -0.2275212345
0 1 0.1276066255 -0.2275212345
0 1 0.1276066255 -0.2275212345
0 1 0.122360687 -0.2276664537
0 1 0.122360687 -0.2276664537
0 1 0.122360687 -0.2276664537
0 1 0.1183002507 -0.2277739024
0 1 0.1183002507 -0.2277739024
0 1 0.1183002507 -0.2277739024
0 1 0.1130790512 -0.2279305019
0 1 0.1130790512 -0.2279305019
0 1 0.1130790512 -0.2279305019
0 1 0.1130790512 -0.2279305019
0 1 0.1078629957 -0.2270868442
0 1 0.1078629957 -0.2270868442
0 1 0.1078629957 -0.2270868442
0 1 0.1026313932 -0.2273176328
0 1 0.1026313932 -0.2273176328
0 1 0.1026313932 -0.2273176328
0 1 0.09735423367 -0.226485308
0 1 0.09735423367 -0.226485308
0 1 0.09735423367 -0.226485308
0 1 0.09209496278 -0.2257053698
0 1 0.09209496278 -0.2257053698
0 1 0.09209496278 -0.2257053698
0 1 0.09209496278 -0.2257053698
0 1 0.08676928044 -0.2248780275
0 1 0.08676928044 -0.2248780275
0 1 0.08676928044 -0.2248780275
0 1 0.08143338109 -0.2240977475
0 1 0.08143338109 -0.2240977475
0 1 0.08143338109 -0.2240977475
0 1 0.08143338109 -0.2240977475
0 1 0.07605447155 -0.2222329435
0 1 0.07605447155 -0.2222329435
0 1 0.07605447155 -0.2222329435
0 1 0.07062662228 -0.2214513108
0 1 0.07062662228 -0.2214513108
0 1 0.07062662228 -0.2214513108
0 1 0.06520094091 -0.22065004
0 1 0.06520094091 -0.22065004
0 1 0.06520094091 -0.22065004
0 1 0.05973067612 -0.2187831196
0 1 0.05973067612 -0.2187831196
0 1 0.05973067612 -0.2187831196
0 1 0.05422255822 -0.2179280742
0 1 0.05422255822 -0.2179280742
0 1 0.05422255822 -0.2179280742
0 1 0.04763773644 -0.2159716576
0 1 0.04763773644 -0.2159716576
0 1 0.04763773644 -0.2159716576
0 1 0.04763773644 -0.2159716576
0 1 0.04206415325 -0.2151140547
0 1 0.04206415325 -0.2151140547
0 1 0.04206415325 -0.2151140547
0 1 0.03655996568 -0.2141757741
0 1 0.03655996568 -0.2141757741
0 1 0.03655996568 -0.2141757741
0 1 0.03094937165 -0.2121418092
0 1 0.03094937165 -0.2121418092
0 1 0.03094937165 -0.2121418092
0 1 0.02535726814 -0.2111609046
0 1 0.02535726814 -0.2111609046
0 1 0.02535726814 -0.2111609046
0 1 0.02535726814 -0.2111609046
0 1 0.01970450992 -0.2102171597
0 1 0.01970450992 -0.2102171597
0 1 0.01970450992 -0.2102171597
0 1 0.01410022196 -0.2091852583
0 1 0.01410022196 -0.2091852583
0 1 0.01410022196 -0.2091852583
0 1 0.008429942588 -0.2081711022
0 1 0.008429942588 -0.2081711022
0 1 0.008429942588 -0.2081711022
0 1 0.008429942588 -0.2081711022
0 1 0.003900006459 -0.2070718651
0 1 0.003900006459 -0.2070718651
0 1 0.003900006459 -0.2070718651
0 1 -0.001722840229 -0.2059805662
0 1 -0.001722840229 -0.2059805662
0 1 -0.001722840229 -0.2059805662
0 1 -0.007389488091 -0.2048297911
0 1 -0.007389488091 -0.2048297911
0 1 -0.007389488091 -0.2048297911
0 1 -0.01301318461 -0.2048168307
0 1 -0.01301318461 -0.2048168307
0 1 -0.01301318461 -0.2048168307
0 1 -0.01857798845 -0.2036739149
0 1 -0.01857798845 -0.2036739149
0 1 -0.01857798845 -0.2036739149
0 1 -0.01857798845 -0.2036739149
0 1 -0.02422856447 -0.2025196493
0 1 -0.02422856447 -0.2025196493
0 1 -0.02422856447 -0.2025196493
0 1 -0.02981845546 -0.2024895768
0 1 -0.02981845546 -0.2024895768
0 1 -0.02981845546 -0.2024895768
0 1 -0.03545500722 -0.2013197689
0 1 -0.03545500722 -0.2013197689
0 1 -0.03545500722 -0.2013197689
0 1 -0.04107252308 -0.2012622644
0 1 -0.04107252308 -0.2012622644
0 1 -0.04107252308 -0.2012622644
0 1 -0.04552404062 -0.2012306936
0 1 -0.04552404062 -0.2012306936
0 1 -0.04552404062 -0.2012306936
0 1 -0.05112527255 -0.2000596552
0 1 -0.05112527255 -0.2000596552
0 1 -0.05112527255 -0.2000596552
0 1 -0.05112527255 -0.2000596552
0 1 -0.05672935105 -0.2000333319
0 1 -0.05672935105 -0.2000333319
0 1 -0.05672935105 -0.2000333319
0 1 -0.06233901705 -0.1999900923
0 1 -0.06233901705 -0.1999900923
0 1 -0.06233901705 -0.1999900923
0 1 -0.06679198634 -0.1999985531
0 1 -0.06679198634 -0.1999985531
0 1 -0.06679198634 -0.1999985531
0 1 -0.06679198634 -0.1999985531
0 1 -0.07237213085 -0.1988311839
0 1 -0.07237213085 -0.1988311839
0 1 -0.07237213085 -0.1988311839
0 1 -0.07795962807 -0.1987800166
0 1 -0.07795962807 -0.1987800166
0 1 -0.08239907117 -0.1987294814
0 1 -0.08239907117 -0.1987294814
0 1 -0.08239907117 -0.1987294814
0 1 -0.08239907117 -0.1987294814
0 1 -0.08796006596 -0.1986919669
0 1 -0.08796006596 -0.1986919669
0 1 -0.08796006596 -0.1986919669
0 1 -0.09353673888 -0.1986641743
0 1 -0.09353673888 -0.1986641743
0 1 -0.09353673888 -0.1986641743
0 1 -0.09353673888 -0.1986641743
0 1 -0.0979722888 -0.1986252856
0 1 -0.0979722888 -0.1986252856
0 1 -0.0979722888 -0.1986252856
0 1 -0.103532906 -0.1974764598
0 1 -0.103532906 -0.1974764598
0 1 -0.103532906 -0.1974764598
0 1 -0.1091104831 -0.1974708098
0 1 -0.1091104831 -0.1974708098
0 1 -0.1091104831 -0.1974708098
0 1 -0.1135423162 -0.1974664127
0 1 -0.1135423162 -0.1974664127
0 1 -0.1135423162 -0.1974664127
0 1 -0.1135423162 -0.1974664127
0 1 -0.1190998472 -0.1973620422
0 1 -0.1190998472 -0.1973620422
0 1 -0.1190998472 -0.1973620422
0 1 -0.1246740562 -0.1973802595
0 1 -0.1246740562 -0.1973802595
0 1 -0.1246740562 -0.1973802595
0 1 -0.1291267624 -0.1973528793
0 1 -0.1291267624 -0.1973528793
0 1 -0.1291267624 -0.1973528793
0 1 -0.134706403 -0.1973315964
0 1 -0.134706403 -0.1973315964
0 1 -0.134706403 -0.1973315964
0 1 -0.1391434009 -0.1972922852
0 1 -0.1391434009 -0.1972922852
0 1 -0.1391434009 -0.1972922852
0 1 -0.1447127161 -0.1973103957
0 1 -0.1447127161 -0.1973103957
0 1 -0.1447127161 -0.1973103957
0 1 -0.1447127161 -0.1973103957
0 1 -0.1501779675 -0.1970596013
0 1 -0.1501779675 -0.1970596013
0 1 -0.1501779675 -0.1970596013
0 1 -0.1543958704 -0.1966941749
0 1 -0.1543958704 -0.1966941749
0 1 -0.1543958704 -0.1966941749
0 1 -0.1596061338 -0.1972681148
0 1 -0.1596061338 -0.1972681148
0 1 -0.1596061338 -0.1972681148
0 1 -0.1647647347 -0.1968063994
0 1 -0.1647647347 -0.1968063994
0 1 -0.1647647347 -0.1968063994
0 1 -0.1647647347 -0.1968063994
0 1 -0.1697495569 -0.1972042414
0 1 -0.1697495569 -0.1972042414
0 1 -0.1697495569 -0.1972042414
0 1 -0.1747152799 -0.1978588995
0 1 -0.1747152799 -0.1978588995
0 1 -0.1747152799 -0.1978588995
0 1 -0.180704885 -0.1984781968
0 1 -0.180704885 -0.1984781968
0 1 -0.180704885 -0.1984781968
0 1 -0.1855651238 -0.1992111252
0 1 -0.1855651238 -0.1992111252
0 1 -0.1855651238 -0.1992111252
0 1 -0.1855651238 -0.1992111252
0 1 -0.1903957691 -0.1989084031
0 1 -0.1903957691 -0.1989084031
0 1 -0.1903957691 -0.1989084031
0 1 -0.1951738357 -0.1988017534
0 1 -0.1951738357 -0.1988017534
0 1 -0.1951738357 -0.1988017534
0 1 -0.198829831 -0.1987385193
0 1 -0.198829831 -0.1987385193
0 1 -0.198829831 -0.1987385193
0 1 -0.2036336731 -0.1987460169
0 1 -0.2036336731 -0.1987460169
0 1 -0.2036336731 -0.1987460169
0 1 -0.2036336731 -0.1987460169
0 1 -0.2073522452 -0.1988578025
0 1 -0.2073522452 -0.1988578025
0 1 -0.2073522452 -0.1988578025
0 1 -0.2111672102 -0.1978655014
0 1 -0.2111672102 -0.1978655014
0 1 -0.2111672102 -0.1978655014
0 1 -0.2139795653 -0.1969973469
0 1 -0.2139795653 -0.1969973469
0 1 -0.2139795653 -0.1969973469
0 1 -0.2178295502 -0.1961262453
0 1 -0.2178295502 -0.1961262453
0 1 -0.2178295502 -0.1961262453
0 1 -0.2207468992 -0.1951722849
0 1 -0.2207468992 -0.1951722849
0 1 -0.2207468992 -0.1951722849
0 1 -0.223752349 -0.1932401045
0 1 -0.223752349 -0.1932401045
0 1 -0.223752349 -0.1932401045
0 1 -0.223752349 -0.1932401045
0 1 -0.2258209096 -0.1912195066
0 1 -0.2258209096 -0.1912195066
0 1 -0.2258209096 -0.1912195066
0 1 -0.2258209096 -0.1912195066
0 1 -0.2279921752 -0.1881597519
0 1 -0.2279921752 -0.1881597519
0 1 -0.2279921752 -0.1881597519
0 1 -0.2301736048 -0.1860880998
0 1 -0.2301736048 -0.1860880998
0 1 -0.2301736048 -0.1860880998
0 1 -0.2314306709 -0.1819483987
0 1 -0.2314306709 -0.1819483987
0 1 -0.2314306709 -0.1819483987
0 1 -0.232741055 -0.1787652054
0 1 -0.232741055 -0.1787652054
0 1 -0.232741055 -0.1787652054
0 1 -0.2338817688 -0.1756607292
0 1 -0.2338817688 -0.1756607292
0 1 -0.2338817688 -0.1756607292
0 1 -0.2338817688 -0.1756607292
0 1 -0.2345553191 -0.1712773552
0 1 -0.2345553191 -0.1712773552
0 1 -0.2345553191 -0.1712773552
0 1 -0.2360553102 -0.166938988
0 1 -0.2360553102 -0.166938988
0 1 -0.2360553102 -0.166938988
0 1 -0.2365972974 -0.1625686487
0 1 -0.2365972974 -0.1625686487
0 1 -0.2365972974 -0.1625686487
0 1 -0.2361830033 -0.1572107335
0 1 -0.2361830033 -0.1572107335
0 1 -0.2361830033 -0.1572107335
0 1 -0.236339868 -0.1519414687
0 1 -0.236339868 -0.1519414687
0 1 -0.236339868 -0.1519414687
0 1 -0.2358243829 -0.1475358335
0 1 -0.2358243829 -0.1475358335
0 1 -0.2358243829 -0.1475358335
0 1 -0.2358243829 -0.1475358335
0 1 -0.2369132945 -0.1419125607
0 1 -0.2369132945 -0.1419125607
0 1 -0.2369132945 -0.1419125607
0 1 -0.2364545367 -0.1352203741
0 1 -0.2364545367 -0.1352203741
0 1 -0.2364545367 -0.1352203741
0 1 -0.2354990765 -0.1298606348
0 1 -0.2354990765 -0.1298606348
0 1 -0.2354990765 -0.1298606348
0 1 -0.2339343569 -0.1243827534
0 1 -0.2339343569 -0.1243827534
0 1 -0.2339343569 -0.1243827534
0 1 -0.2339343569 -0.1243827534
0 1 -0.2333830269 -0.1188316684
0 1 -0.2333830269 -0.1188316684
0 1 -0.2333830269 -0.1188316684
0 1 -0.232846088 -0.1121918511
0 1 -0.232846088 -0.1121918511
0 1 -0.232846088 -0.1121918511
0 1 -0.232846088 -0.1121918511
0 1 -0.2325572135 -0.1065431773
0 1 -0.2325572135 -0.1065431773
0 1 -0.2325572135 -0.1065431773
0 1 -0.2304411771 -0.09998421246
0 1 -0.2304411771 -0.09998421246
0 1 -0.2304411771 -0.09998421246
0 1 -0.229834174 -0.09448928534
0 1 -0.229834174 -0.09448928534
0 1 -0.229834174 -0.09448928534
0 1 -0.2290714768 -0.08778883156
0 1 -0.2290714768 -0.08778883156
0 1 -0.2290714768 -0.08778883156
0 1 -0.2271796777 -0.08221099496
0 1 -0.2271796777 -0.08221099496
0 1 -0.2271796777 -0.08221099496
0 1 -0.2263763983 -0.07667176914
0 1 -0.2263763983 -0.07667176914
0 1 -0.2263763983 -0.07667176914
0 1 -0.2263763983 -0.07667176914
0 1 -0.2246123857 -0.06997054422
0 1 -0.2246123857 -0.06997054422
0 1 -0.2246123857 -0.06997054422
0 1 -0.223501358 -0.06441561097
0 1 -0.223501358 -0.06441561097
0 1 -0.223501358 -0.06441561097
0 1 -0.2225426958 -0.05772201027
0 1 -0.2225426958 -0.05772201027
0 1 -0.2225426958 -0.05772201027
0 1 -0.2204087696 -0.05213175642
0 1 -0.2204087696 -0.05213175642
0 1 -0.2204087696 -0.05213175642
0 1 -0.2204087696 -0.05213175642
0 1 -0.2194321101 -0.04657331242
0 1 -0.2194321101 -0.04657331242
0 1 -0.2194321101 -0.04657331242
0 1 -0.2184367132 -0.04099576458
0 1 -0.2184367132 -0.04099576458
0 1 -0.2184367132 -0.04099576458
0 1 -0.2172982129 -0.03428712296
0 1 -0.2172982129 -0.03428712296
0 1 -0.2172982129 -0.03428712296
0 1 -0.2151813237 -0.02872900537
0 1 -0.2151813237 -0.02872900537
0 1 -0.2151813237 -0.02872900537
0 1 -0.2151813237 -0.02872900537
0 1 -0.2140578217 -0.02314253186
0 1 -0.2140578217 -0.02314253186
0 1 -0.2140578217 -0.02314253186
0 1 -0.2129652803 -0.01757287926
0 1 -0.2129652803 -0.01757287926
0 1 -0.2129652803 -0.01757287926
0 1 -0.2119060682 -0.01199227962
0 1 -0.2119060682 -0.01199227962
0 1 -0.2119060682 -0.01199227962
0 1 -0.210760346 -0.006427328307
0 1 -0.210760346 -0.006427328307
0 1 -0.210760346 -0.006427328307
0 1 -0.210760346 -0.006427328307
0 1 -0.2096540507 -0.0008635266855
0 1 -0.2096540507 -0.0008635266855
0 1 -0.2096540507 -0.0008635266855
0 1 -0.2085261885 0.004694671323
0 1 -0.2085261885 0.004694671323
0 1 -0.2085261885 0.004694671323
0 1 -0.2062892182 0.01026173467
0 1 -0.2062892182 0.01026173467
0 1 -0.2062892182 0.01026173467
0 1 -0.2051589819 0.01581903085
0 1 -0.2051589819 0.01581903085
0 1 -0.2051589819 0.01581903085
0 1 -0.2040623901 0.02029094058
0 1 -0.2040623901 0.02029094058
0 1 -0.2040623901 0.02029094058
0 1 -0.2029033599 0.02586598286
0 1 -0.2029033599 0.02586598286
0 1 -0.2029033599 0.02586598286
0 1 -0.2029033599 0.02586598286
0 1 -0.2017851391 0.03144703365
0 1 -0.2017851391 0.03144703365
0 1 -0.2017851391 0.03144703365
0 1 -0.2017851391 0.03144703365
0 1 -0.2006592293 0.03702792241
0 1 -0.2006592293 0.03702792241
0 1 -0.2006592293 0.03702792241
0 1 -0.1995285611 0.04148190763
0 1 -0.1995285611 0.04148190763
0 1 -0.1995285611 0.04148190763
0 1 -0.1984124729 0.04705289503
0 1 -0.1984124729 0.04705289503
0 1 -0.1984124729 0.04705289503
0 1 -0.1972839317 0.05264591463
0 1 -0.1972839317 0.05264591463
0 1 -0.1972839317 0.05264591463
0 1 -0.1960709962 0.05706896149
0 1 -0.1960709962 0.05706896149
0 1 -0.1960709962 0.05706896149
0 1 -0.1960709962 0.05706896149
0 1 -0.1949264872 0.06264892263
0 1 -0.1949264872 0.06264892263
0 1 -0.1949264872 0.06264892263
0 1 -0.1938675395 0.06823921204
0 1 -0.1938675395 0.06823921204
0 1 -0.1938675395 0.06823921204
0 1 -0.1927739063 0.07270336459
0 1 -0.1927739063 0.07270336459
0 1 -0.1927739063 0.07270336459
0 1 -0.1915852231 0.07822858269
0 1 -0.1915852231 0.07822858269
0 1 -0.1915852231 0.07822858269
0 1 -0.1905161745 0.08382717146
0 1 -0.1905161745 0.08382717146
0 1 -0.1905161745 0.08382717146
0 1 -0.1893590379 0.08824542405
0 1 -0.1893590379 0.08824542405
0 1 -0.1893590379 0.08824542405
0 1 -0.1893590379 0.08824542405
0 1 -0.1882922379 0.09385480052
0 1 -0.1882922379 0.09385480052
0 1 -0.1882922379 0.09385480052
0 1 -0.1882922379 0.09385480052
0 1 -0.1871866242 0.09831936285
0 1 -0.1871866242 0.09831936285
0 1 -0.1871866242 0.09831936285
0 1 -0.1860328106 0.103871855
0 1 -0.1860328106 0.103871855
0 1 -0.1848920801 0.1082929182
0 1 -0.1848920801 0.1082929182
0 1 -0.1848920801 0.1082929182
0 1 -0.1849383354 0.1139161809
0 1 -0.1849383354 0.1139161809
0 1 -0.1849383354 0.1139161809
0 1 -0.1849383354 0.1139161809
0 1 -0.1838456437 0.1184414325
0 1 -0.1838456437 0.1184414325
0 1 -0.1838456437 0.1184414325
0 1 -0.1825745262 0.1238864992
0 1 -0.1825745262 0.1238864992
0 1 -0.1825745262 0.1238864992
0 1 -0.1825745262 0.1238864992
0 1 -0.1811297782 0.1292177774
0 1 -0.1811297782 0.1292177774
0 1 -0.1808238283 0.1334774942
0 1 -0.1808238283 0.1334774942
0 1 -0.1808238283 0.1334774942
0 1 -0.1808238283 0.1334774942
0 1 -0.179291645 0.1387851778
0 1 -0.179291645 0.1387851778
0 1 -0.179291645 0.1387851778
0 1 -0.1788917868 0.1441256727
0 1 -0.1788917868 0.1441256727
0 1 -0.1788917868 0.1441256727
0 1 -0.1783871599 0.1493603011
0 1 -0.1783871599 0.1493603011
0 1 -0.1783871599 0.1493603011
0 1 -0.1783871599 0.1493603011
0 1 -0.1768870128 0.1547180579
0 1 -0.1768870128 0.1547180579
0 1 -0.1768870128 0.1547180579
0 1 -0.1764821372 0.1600702394
0 1 -0.1764821372 0.1600702394
0 1 -0.1764821372 0.1600702394
0 1 -0.175012412 0.1643096134
0 1 -0.175012412 0.1643096134
0 1 -0.175012412 0.1643096134
0 1 -0.1746132926 0.1696857622
0 1 -0.1746132926 0.1696857622
0 1 -0.1746132926 0.1696857622
0 1 -0.1721146731 0.1740219588
0 1 -0.1721146731 0.1740219588
0 1 -0.1721146731 0.1740219588
0 1 -0.1707079303 0.1783437784
0 1 -0.1707079303 0.1783437784
0 1 -0.1707079303 0.1783437784
0 1 -0.1693485785 0.1826696396
0 1 -0.1693485785 0.1826696396
0 1 -0.1693485785 0.1826696396
0 1 -0.1693485785 0.1826696396
0 1 -0.1669602231 0.1869587706
0 1 -0.1669602231 0.1869587706
0 1 -0.1669602231 0.1869587706
0 1 -0.1646110916 0.191237831
0 1 -0.1646110916 0.191237831
0 1 -0.1646110916 0.191237831
0 1 -0.1622513495 0.1945181044
0 1 -0.1622513495 0.1945181044
0 1 -0.1622513495 0.1945181044
0 1 -0.1599790675 0.1977180314
0 1 -0.1599790675 0.1977180314
0 1 -0.1599790675 0.1977180314
0 1 -0.1566996295 0.2008978804
0 1 -0.1566996295 0.2008978804
0 1 -0.1566996295 0.2008978804
0 1 -0.1566996295 0.2008978804
0 1 -0.1534387871 0.2040832794
0 1 -0.1534387871 0.2040832794
0 1 -0.1534387871 0.2040832794
0 1 -0.15023974 0.2062198035
0 1 -0.15023974 0.2062198035
0 1 -0.15023974 0.2062198035
0 1 -0.1460393038 0.2083392002
0 1 -0.1460393038 0.2083392002
0 1 -0.1460393038 0.2083392002
0 1 -0.1428596323 0.2094305969
0 1 -0.1428596323 0.2094305969
0 1 -0.1428596323 0.2094305969
0 1 -0.1386645902 0.211550501
0 1 -0.1386645902 0.211550501
0 1 -0.1386645902 0.211550501
0 1 -0.1386645902 0.211550501
0 1 -0.1344779048 0.2126775495
0 1 -0.1344779048 0.2126775495
0 1 -0.1344779048 0.2126775495
0 1 -0.1302656632 0.2138156741
0 1 -0.1302656632 0.2138156741
0 1 -0.1302656632 0.2138156741
0 1 -0.1260849495 0.2149543906
0 1 -0.1260849495 0.2149543906
0 1 -0.1260849495 0.2149543906
0 1 -0.1260849495 0.2149543906
0 1 -0.1208130652 0.2151054566
0 1 -0.1208130652 0.2151054566
0 1 -0.1208130652 0.2151054566
0 1 -0.1166589155 0.2151945524
0 1 -0.1166589155 0.2151945524
0 1 -0.1166589155 0.2151945524
0 1 -0.1113790609 0.2153932515
0 1 -0.1113790609 0.2153932515
0 1 -0.1113790609 0.2153932515
0 1 -0.1071767955 0.215495256
0 1 -0.1071767955 0.215495256
0 1 -0.1071767955 0.215495256
0 1 -0.1071767955 0.215495256
0 1 -0.1018961376 0.2156939537
0 1 -0.1018961376 0.2156939537
0 1 -0.1018961376 0.2156939537
0 1 -0.09659765573 0.2148067032
0 1 -0.09659765573 0.2148067032
0 1 -0.09659765573 0.2148067032
0 1 -0.09126096885 0.2150191074
0 1 -0.09126096885 0.2150191074
0 1 -0.09126096885 0.2150191074
0 1 -0.0858868783 0.2141833655
0 1 -0.0858868783 0.2141833655
0 1 -0.0858868783 0.2141833655
0 1 -0.08050639997 0.2132891277
0 1 -0.08050639997 0.2132891277
0 1 -0.08050639997 0.2132891277
0 1 -0.07508423332 0.2135190078
0 1 -0.07508423332 0.2135190078
0 1 -0.07508423332 0.2135190078
0 1 -0.07508423332 0.2135190078
0 1 -0.06963245572 0.2126455651
0 1 -0.06963245572 0.2126455651
0 1 -0.06963245572 0.2126455651
0 1 -0.06415697364 0.2118208055
0 1 -0.06415697364 0.2118208055
0 1 -0.06415697364 0.2118208055
0 1 -0.05865638949 0.2109446204
0 1 -0.05865638949 0.2109446204
0 1 -0.05865638949 0.2109446204
0 1 -0.05312196778 0.2100519678
0 1 -0.05312196778 0.2100519678
0 1 -0.05312196778 0.2100519678
0 1 -0.05312196778 0.2100519678
0 1 -0.0464395711 0.2091464429
0 1 -0.0464395711 0.2091464429
0 1 -0.0464395711 0.2091464429
0 1 -0.04200053634 0.2082065067
0 1 -0.04200053634 0.2082065067
0 1 -0.04200053634 0.2082065067
0 1 -0.04200053634 0.2082065067
0 1 -0.03532383249 0.20722363
0 1 -0.03532383249 0.20722363
0 1 -0.03532383249 0.20722363
0 1 -0.02965995013 0.2062913617
0 1 -0.02965995013 0.2062913617
0 1 -0.02965995013 0.2062913617
0 1 -0.02411625084 0.2052696524
0 1 -0.02411625084 0.2052696524
0 1 -0.02411625084 0.2052696524
0 1 -0.01841131942 0.2042493016
0 1 -0.01841131942 0.2042493016
0 1 -0.01841131942 0.2042493016
0 1 -0.01280842365 0.2043200196
0 1 -0.01280842365 0.2043200196
0 1 -0.01280842365 0.2043200196
0 1 -0.007235855002 0.2032750636
0 1 -0.007235855002 0.2032750636
0 1 -0.007235855002 0.2032750636
0 1 -0.007235855002 0.2032750636
0 1 -0.001582969965 0.2021664301
0 1 -0.001582969965 0.2021664301
0 1 -0.001582969965 0.2021664301
0 1 0.003980104094 0.2021763079
0 1 0.003980104094 0.2021763079
0 1 0.003980104094 0.2021763079
0 1 0.009653997848 0.2010564389
0 1 0.009653997848 0.2010564389
0 1 0.009653997848 0.2010564389
0 1 0.009653997848 0.2010564389
0 1 0.01527557811 0.201043873
0 1 0.01527557811 0.201043873
0 1 0.01527557811 0.201043873
0 1 0.02085824857 0.1999257124
0 1 0.02085824857 0.1999257124
0 1 0.02085824857 0.1999257124
0 1 0.02535263708 0.1988014231
0 1 0.02535263708 0.1988014231
0 1 0.02535263708 0.1988014231
0 1 0.03096338358 0.1987769036
0 1 0.03096338358 0.1987769036
0 1 0.03096338358 0.1987769036
0 1 0.03096338358 0.1987769036
0 1 0.03652955693 0.1987479899
0 1 0.03652955693 0.1987479899
0 1 0.03652955693 0.1987479899
0 1 0.04213131366 0.197622618
0 1 0.04213131366 0.197622618
0 1 0.04213131366 0.197622618
0 1 0.04774241352 0.1975874195
0 1 0.04774241352 0.1975874195
0 1 0.04774241352 0.1975874195
0 1 0.05331788277 0.1964398305
0 1 0.05331788277 0.1964398305
0 1 0.05331788277 0.1964398305
0 1 0.0588875071 0.1964302926
0 1 0.0588875071 0.1964302926
0 1 0.0588875071 0.1964302926
0 1 0.0588875071 0.1964302926
0 1 0.06449001278 0.196378337
0 1 0.06449001278 0.196378337
0 1 0.06449001278 0.196378337
0 1 0.06897952098 0.1963160735
0 1 0.06897952098 0.1963160735
0 1 0.06897952098 0.1963160735
0 1 0.07459415877 0.1951348145
0 1 0.07459415877 0.1951348145
0 1 0.07459415877 0.1951348145
0 1 0.08016936937 0.1950852794
0 1 0.08016936937 0.1950852794
0 1 0.08016936937 0.1950852794
0 1 0.08572339564 0.1950477231
0 1 0.08572339564 0.1950477231
0 1 0.08572339564 0.1950477231
0 1 0.09129755217 0.195011841
0 1 0.09129755217 0.195011841
0 1 0.09129755217 0.195011841
0 1 0.09129755217 0.195011841
0 1 0.0968647182 0.1938595425
0 1 0.0968647182 0.1938595425
0 1 0.0968647182 0.1938595425
0 1 0.1013306798 0.1938236141
0 1 0.1013306798 0.1938236141
0 1 0.1013306798 0.1938236141
0 1 0.1069200832 0.1938080888
0 1 0.1069200832 0.1938080888
0 1 0.1069200832 0.1938080888
0 1 0.1124880453 0.1938006308
0 1 0.1124880453 0.1938006308
0 1 0.1124880453 0.1938006308
0 1 0.1124880453 0.1938006308
0 1 0.1169508948 0.1937617742
0 1 0.1169508948 0.1937617742
0 1 0.1169508948 0.1937617742
0 1 0.1225206244 0.1937420833
0 1 0.1225206244 0.1937420833
0 1 0.1225206244 0.1937420833
0 1 0.1280568939 0.1926180715
0 1 0.1280568939 0.1926180715
0 1 0.1280568939 0.1926180715
0 1 0.1280568939 0.1926180715
0 1 0.1324996833 0.1926113244
0 1 0.1324996833 0.1926113244
0 1 0.1324996833 0.1926113244
0 1 0.1380421944 0.1925620393
0 1 0.1380421944 0.1925620393
0 1 0.1380421944 0.1925620393
0 1 0.1425018624 0.192538642
0 1 0.1425018624 0.192538642
0 1 0.1425018624 0.192538642
0 1 0.1480717323 0.1925241666
0 1 0.1480717323 0.1925241666
0 1 0.1480717323 0.1925241666
0 1 0.1524344928 0.1923237452
0 1 0.1524344928 0.1923237452
0 1 0.1524344928 0.1923237452
0 1 0.1524344928 0.1923237452
0 1 0.1578104447 0.1918983049
0 1 0.1578104447 0.1918983049
0 1 0.1578104447 0.1918983049
0 1 0.1630407286 0.1915347536
0 1 0.1630407286 0.1915347536
0 1 0.1630407286 0.1915347536
0 1 0.168125475 0.1920710496
0 1 0.168125475 0.1920710496
0 1 0.168125475 0.1920710496
0 1 0.1732298876 0.1916101456
0 1 0.1732298876 0.1916101456
0 1 0.1732298876 0.1916101456
0 1 0.1786605071 0.1926409489
0 1 0.1786605071 0.1926409489
0 1 0.1786605071 0.1926409489
0 1 0.1786605071 0.1926409489
0 1 0.1835460875 0.1931895863
0 1 0.1835460875 0.1931895863
0 1 0.1835460875 0.1931895863
0 1 0.1835460875 0.1931895863
0 1 0.1879494945 0.1925273484
0 1 0.1879494945 0.1925273484
0 1 0.1879494945 0.1925273484
0 1 0.1927927688 0.1932954295
0 1 0.1927927688 0.1932954295
0 1 0.1927927688 0.1932954295
0 1 0.1965020646 0.1931861702
0 1 0.1965020646 0.1931861702
0 1 0.1965020646 0.1931861702
0 1 0.2017466957 0.1931084446
0 1 0.2017466957 0.1931084446
0 1 0.2017466957 0.1931084446
0 1 0.2054416649 0.1931313841
0 1 0.2054416649 0.1931313841
0 1 0.2054416649 0.1931313841
0 1 0.2102147721 0.1931094442
0 1 0.2102147721 0.1931094442
0 1 0.2102147721 0.1931094442
0 1 0.2102147721 0.1931094442
0 1 0.2125621517 0.193470291
0 1 0.2125621517 0.193470291
0 1 0.2125621517 0.193470291
0 1 0.2163578586 0.1925858761
0 1 0.2163578586 0.1925858761
0 1 0.2163578586 0.1925858761
0 1 0.2194673438 0.1915226301
0 1 0.2194673438 0.1915226301
0 1 0.2194673438 0.1915226301
0 1 0.222273897 0.1906757809
0 1 0.222273897 0.1906757809
0 1 0.222273897 0.1906757809
0 1 0.2250826848 0.1898169833
0 1 0.2250826848 0.1898169833
0 1 0.2250826848 0.1898169833
0 1 0.2281278034 0.1868808532
0 1 0.2281278034 0.1868808532
0 1 0.2281278034 0.1868808532
0 1 0.2281278034 0.1868808532
0 1 0.2301526359 0.1850151228
0 1 0.2301526359 0.1850151228
0 1 0.2301526359 0.1850151228
0 1 0.2312510796 0.1829540356
0 1 0.2312510796 0.1829540356
0 1 0.2312510796 0.1829540356
0 1 0.2312510796 0.1829540356
0 1 0.2334080208 0.1798494754
0 1 0.2334080208 0.1798494754
0 1 0.2334080208 0.1798494754
0 1 0.2346280567 0.1777351188
0 1 0.2346280567 0.1777351188
0 1 0.2346280567 0.1777351188
0 1 0.2360079757 0.1735147113
0 1 0.2360079757 0.1735147113
0 1 0.2360079757 0.1735147113
0 1 0.2373460673 0.1702834989
0 1 0.2373460673 0.1702834989
0 1 0.2373460673 0.1702834989
0 1 0.2373460673 0.1702834989
0 1 0.2380672285 0.1659607641
0 1 0.2380672285 0.1659607641
0 1 0.2380672285 0.1659607641
0 1 0.2381742552 0.1628320089
0 1 0.2381742552 0.1628320089
0 1 0.2381742552 0.1628320089
0 1 0.238672172 0.1574808057
0 1 0.238672172 0.1574808057
0 1 0.238672172 0.1574808057
0 1 0.2391724617 0.1531231204
0 1 0.2391724617 0.1531231204
0 1 0.2391724617 0.1531231204
0 1 0.2386308785 0.1487669712
0 1 0.2386308785 0.1487669712
0 1 0.2386308785 0.1487669712
0 1 0.2386308785 0.1487669712
0 1 0.2391461203 0.1433435707
0 1 0.2391461203 0.1433435707
0 1 0.2391461203 0.1433435707
0 1 0.2391461203 0.1433435707
0 1 0.2386408125 0.1378208811
0 1 0.2386408125 0.1378208811
0 1 0.2386408125 0.1378208811
0 1 0.2380890373 0.1333792527
0 1 0.2380890373 0.1333792527
0 1 0.2380890373 0.1333792527
0 1 0.2376296578 0.1268285799
0 1 0.2376296578 0.1268285799
0 1 0.2376296578 0.1268285799
0 1 0.2370114373 0.1212870459
0 1 0.2370114373 0.1212870459
0 1 0.2370114373 0.1212870459
0 1 0.2364539232 0.115725016
0 1 0.2364539232 0.115725016
0 1 0.2364539232 0.115725016
0 1 0.234702137 0.1101464375
0 1 0.234702137 0.1101464375
0 1 0.234702137 0.1101464375
0 1 0.234702137 0.1101464375
0 1 0.2344148755 0.1034413351
0 1 0.2344148755 0.1034413351
0 1 0.2344148755 0.1034413351
0 1 0.2323083132 0.09798824084
0 1 0.2323083132 0.09798824084
0 1 0.2323083132 0.09798824084
0 1 0.231592993 0.09131595355
0 1 0.231592993 0.09131595355
0 1 0.231592993 0.09131595355
0 1 0.2298772462 0.085794387
0 1 0.2298772462 0.085794387
0 1 0.2298772462 0.085794387
0 1 0.2290096003 0.080158751
0 1 0.2290096003 0.080158751
0 1 0.2290096003 0.080158751
0 1 0.2290096003 0.080158751
0 1 0.2271868789 0.07347991761
0 1 0.2271868789 0.07347991761
0 1 0.2271868789 0.07347991761
0 1 0.2262788798 0.06677530564
0 1 0.2262788798 0.06677530564
0 1 0.2262788798 0.06677530564
0 1 0.2262788798 0.06677530564
0 1 0.2253710406 0.06117420864
0 1 0.2253710406 0.06117420864
0 1 0.2253710406 0.06117420864
0 1 0.2232904693 0.05444165234
0 1 0.2232904693 0.05444165234
0 1 0.2232904693 0.05444165234
0 1 0.2223659026 0.04886977409
0 1 0.2223659026 0.04886977409
0 1 0.2223659026 0.04886977409
0 1 0.2203459953 0.04217013993
0 1 0.2203459953 0.04217013993
0 1 0.2203459953 0.04217013993
0 1 0.2192405577 0.03655804945
0 1 0.2192405577 0.03655804945
0 1 0.2192405577 0.03655804945
0 1 0.2192405577 0.03655804945
0 1 0.2171560681 0.02987783701
0 1 0.2171560681 0.02987783701
0 1 0.2171560681 0.02987783701
0 1 0.216043099 0.02428505757
0 1 0.216043099 0.02428505757
0 1 0.216043099 0.02428505757
0 1 0.2150122755 0.01760164519
0 1 0.2150122755 0.01760164519
0 1 0.2150122755 0.01760164519
0 1 0.2128172983 0.01202620642
0 1 0.2128172983 0.01202620642
0 1 0.2128172983 0.01202620642
0 1 0.2117389315 0.006437006237
0 1 0.2117389315 0.006437006237
0 1 0.2117389315 0.006437006237
0 1 0.2106171073 0.0008548989149
0 1 0.2106171073 0.0008548989149
0 1 0.2106171073 0.0008548989149
0 1 0.2106171073 0.0008548989149
0 1 0.20843031 -0.0058332101
0 1 0.20843031 -0.0058332101
0 1 0.20843031 -0.0058332101
0 1 0.2073284321 -0.01141080678
0 1 0.2073284321 -0.01141080678
0 1 0.2073284321 -0.01141080678
0 1 0.2061528983 -0.01698467971
0 1 0.2061528983 -0.01698467971
0 1 0.2061528983 -0.01698467971
0 1 0.2050565766 -0.02257492011
0 1 0.2050565766 -0.02257492011
0 1 0.2050565766 -0.02257492011
0 1 0.2027950917 -0.02814884947
0 1 0.2027950917 -0.02814884947
0 1 0.2027950917 -0.02814884947
0 1 0.2016771889 -0.03373927539
0 1 0.2016771889 -0.03373927539
0 1 0.2016771889 -0.03373927539
0 1 0.2016771889 -0.03373927539
0 1 0.2005109643 -0.03930692366
0 1 0.2005109643 -0.03930692366
0 1 0.2005109643 -0.03930692366
0 1 0.1994020086 -0.04487957178
0 1 0.1994020086 -0.04487957178
0 1 0.1994020086 -0.04487957178
0 1 0.1971406237 -0.05155201381
0 1 0.1971406237 -0.05155201381
0 1 0.1971406237 -0.05155201381
0 1 0.1961049777 -0.05714650882
0 1 0.1961049777 -0.05714650882
0 1 0.1961049777 -0.05714650882
0 1 0.1949438789 -0.06160413035
0 1 0.1949438789 -0.06160413035
0 1 0.1949438789 -0.06160413035
0 1 0.193830225 -0.06719073204
0 1 0.193830225 -0.06719073204
0 1 0.193830225 -0.06719073204
0 1 0.193830225 -0.06719073204
0 1 0.1926781292 -0.07273658867
0 1 0.1926781292 -0.07273658867
0 1 0.1926781292 -0.07273658867
0 1 0.1915418934 -0.07829741166
0 1 0.1915418934 -0.07829741166
0 1 0.1915418934 -0.07829741166
0 1 0.1915418934 -0.07829741166
0 1 0.1904349139 -0.08387479439
0 1 0.1904349139 -0.08387479439
0 1 0.1904349139 -0.08387479439
0 1 0.1893114267 -0.08943911798
0 1 0.1893114267 -0.08943911798
0 1 0.1893114267 -0.08943911798
0 1 0.1881992315 -0.09501192202
0 1 0.1881992315 -0.09501192202
0 1 0.1881992315 -0.09501192202
0 1 0.1870512584 -0.1005568799
0 1 0.1870512584 -0.1005568799
0 1 0.1870512584 -0.1005568799
0 1 0.1859156393 -0.105002745
0 1 0.1859156393 -0.105002745
0 1 0.1859156393 -0.105002745
0 1 0.1859156393 -0.105002745
0 1 0.1847583424 -0.1105271681
0 2 0.1760147951 -0.04120288023
0 2 0.1748912121 -0.04343531905
0 2 0.1748928107 -0.04566662799
0 2 0.1748928107 -0.04566662799
0 2 0.1737860845 -0.04789217391
0 2 0.1737860845 -0.04789217391
0 2 0.1726715834 -0.05013944796
0 2 0.1726896186 -0.05349981055
0 2 0.1726896186 -0.05349981055
0 2 0.1715593397 -0.05571366443
0 2 0.171560978 -0.05794554614
0 2 0.171560978 -0.05794554614
0 2 0.170452133 -0.0601877076
0 2 0.170452133 -0.0601877076
0 2 0.1693279521 -0.06241308923
0 2 0.1693279521 -0.06241308923
0 2 0.1693299875 -0.0657598869
0 2 0.1681958996 -0.06796750168
0 2 0.1681958996 -0.06796750168
0 2 0.1681958524 -0.07021047252
0 2 0.1671116706 -0.07247125163
0 2 0.1671116706 -0.07247125163
0 2 0.1671131908 -0.07470383152
0 2 0.1671131908 -0.07470383152
0 2 0.1659871667 -0.07804599888
0 2 0.1648311284 -0.08023641229
0 2 0.1648311284 -0.08023641229
0 2 0.1648385115 -0.08250431175
0 2 0.1636951463 -0.08472543682
0 2 0.1636951463 -0.08472543682
0 2 0.1636957171 -0.08695603806
0 2 0.1636893441 -0.09030668614
0 2 0.1636893441 -0.09030668614
0 2 0.1625441792 -0.09249937387
0 2 0.1625441792 -0.09249937387
0 2 0.1625441792 -0.09249937387
0 2 0.1625441792 -0.09249937387
0 2 0.1625179869 -0.09473061042
0 2 0.1614021495 -0.09695972594
0 2 0.161412687 -0.1003351725
0 2 0.160248402 -0.1024946611
0 2 0.160248402 -0.1024946611
0 2 0.160248402 -0.1024946611
0 2 0.1602591729 -0.1047537991
0 2 0.159127485 -0.1092276344
0 2 0.159127485 -0.1092276344
0 2 0.158010639 -0.1125693294
0 2 0.158010639 -0.1125693294
0 2 0.1579478411 -0.1148584306
0 2 0.1568296621 -0.1170846499
0 2 0.1568174093 -0.1193292677
0 2 0.1568174093 -0.1193292677
0 2 0.1556087116 -0.1215568343
0 2 0.1556087116 -0.1215568343
0 2 0.1555336305 -0.1238051966
0 2 0.1543184207 -0.1270964102
0 2 0.1543184207 -0.1270964102
0 2 0.1542461754 -0.1293288593
0 2 0.153097665 -0.1315682884
0 2 0.153097665 -0.1315682884
0 2 0.1530315515 -0.1337732624
0 2 0.1530315515 -0.1337732624
0 2 0.1518931337 -0.1348882141
0 2 0.1518829213 -0.1370839234
0 2 0.1518829213 -0.1370839234
0 2 0.1507438241 -0.1392163321
0 2 0.1507438241 -0.1392163321
0 2 0.1507329737 -0.1414501776
0 2 0.149651067 -0.1436531318
0 2 0.149651067 -0.1436531318
0 2 0.1496580826 -0.1447842095
0 2 0.1485437297 -0.1469645143
0 2 0.1485437297 -0.1469645143
0 2 0.1485319775 -0.149155566
0 2 0.1485319775 -0.149155566
0 2 0.1474278143 -0.1502502785
0 2 0.1463284663 -0.1524480645
0 2 0.1463284663 -0.1524480645
0 2 0.1463431073 -0.1535744074
0 2 0.1452468133 -0.1546247895
0 2 0.1452468133 -0.1546247895
0 2 0.1452633096 -0.1568345894
0 2 0.1452633096 -0.1568345894
0 2 0.1441430917 -0.1579312717
0 2 0.1430416253 -0.1590172585
0 2 0.1430416253 -0.1590172585
0 2 0.1430720446 -0.1612508944
0 2 0.1419665482 -0.1623122641
0 2 0.1419665482 -0.1623122641
0 2 0.1408725888 -0.1634419147
0 2 0.1408725888 -0.1634419147
0 2 0.1397557348 -0.1645439305
0 2 0.1397531588 -0.1656260659
0 2 0.1397531588 -0.1656260659
0 2 0.1386624889 -0.1667468806
0 2 0.1386624889 -0.1667468806
0 2 0.1375452859 -0.16786554
0 2 0.1364342909 -0.168929996
0 2 0.1364342909 -0.168929996
0 2 0.1364240376 -0.1700339594
0 2 0.1364240376 -0.1700339594
0 2 0.1353272363 -0.171160295
0 2 0.1342401681 -0.1722317295
0 2 0.1342401681 -0.1722317295
0 2 0.13312753 -0.1733459885
0 2 0.1320309394 -0.1744177
0 2 0.1320309394 -0.1744177
0 2 0.1309313335 -0.1744643151
0 2 0.1298137082 -0.1755400648
0 2 0.1298137082 -0.1755400648
0 2 0.1286997265 -0.1766476288
0 2 0.1286997265 -0.1766476288
0 2 0.1275800268 -0.1777413496
0 2 0.1275800268 -0.1777413496
0 2 0.1264753361 -0.1777617779
0 2 0.1253831582 -0.178866584
0 2 0.1253831582 -0.178866584
0 2 0.1242701584 -0.1800023299
0 2 0.1231553435 -0.1800107483
0 2 0.1231553435 -0.1800107483
0 2 0.1209276862 -0.1810933476
0 2 0.1209276862 -0.1810933476
0 2 0.1198227118 -0.1811028669
0 2 0.1187198226 -0.1822451501
0 2 0.1187198226 -0.1822451501
0 2 0.1176037676 -0.1822219922
0 2 0.1154037988 -0.183316986
0 2 0.1154037988 -0.183316986
0 2 0.1142961569 -0.1833247541
0 2 0.1142961569 -0.1833247541
0 2 0.1131917844 -0.1833552405
0 2 0.1120748006 -0.1844841255
0 2 0.1120748006 -0.1844841255
0 2 0.1098544144 -0.1844866183
0 2 0.1098544144 -0.1844866183
0 2 0.1087498046 -0.1844728973
0 2 0.1065198609 -0.1856037394
0 2 0.1065198609 -0.1856037394
0 2 0.1054174438 -0.1856011798
0 2 0.1054174438 -0.1856011798
0 2 0.1031956695 -0.1856297415
0 2 0.1020840255 -0.1856324627
0 2 0.1020840255 -0.1856324627
0 2 0.099872785 -0.1867527927
0 2 0.09875266493 -0.186760869
0 2 0.09875266493 -0.186760869
0 2 0.09655800182 -0.1867796029
0 2 0.09655800182 -0.1867796029
0 2 0.09543714197 -0.1867995855
0 2 0.09543714197 -0.1867995855
0 2 0.09320513451 -0.1867889549
0 2 0.09210817824 -0.1867861206
0 2 0.09210817824 -0.1867861206
0 2 0.08987211728 -0.1868156088
0 2 0.08766037621 -0.1868205627
0 2 0.08766037621 -0.1868205627
0 2 0.08656224289 -0.1868328514
0 2 0.08433519203 -0.1868354914
0 2 0.08433519203 -0.1868354914
0 2 0.08212091491 -0.1868616222
0 2 0.08212091491 -0.1868616222
0 2 0.0810328587 -0.1868445267
0 2 0.07879666537 -0.1868855964
0 2 0.07879666537 -0.1868855964
0 2 0.07657361538 -0.1869014073
0 2 0.0743346945 -0.1869348982
0 2 0.0743346945 -0.1869348982
0 2 0.07212787266 -0.1858317262
0 2 0.07212787266 -0.1858317262
0 2 0.06989094349 -0.1858756098
0 2 0.06876704906 -0.1858887459
0 2 0.06876704906 -0.1858887459
0 2 0.06655110988 -0.1859144949
0 2 0.06655110988 -0.1859144949
0 2 0.0643192806 -0.1859572126
0 2 0.06212981574 -0.1848562885
0 2 0.06212981574 -0.1848562885
0 2 0.05990115349 -0.1848716089
0 2 0.05990115349 -0.1848716089
0 2 0.05766321769 -0.1848740737
0 2 0.05545087558 -0.1848802965
0 2 0.05545087558 -0.1848802965
0 2 0.05321676942 -0.1837889494
0 2 0.05101895664 -0.1837963689
0 2 0.05101895664 -0.1837963689
0 2 0.04991408601 -0.1837944223
0 2 0.04991408601 -0.1837944223
0 2 0.04765359736 -0.1838125111
0 2 0.04765359736 -0.1838125111
0 2 0.04432035574 -0.1827214912
0 2 0.04318843764 -0.1827376527
0 2 0.04318843764 -0.1827376527
0 2 0.04095093916 -0.1827517167
0 2 0.03760837489 -0.1816435375
0 2 0.03760837489 -0.1816435375
0 2 0.03537801847 -0.1816456463
0 2 0.03314534339 -0.1816521029
0 2 0.03314534339 -0.1816521029
0 2 0.03090106744 -0.1805527474
0 2 0.03090106744 -0.1805527474
0 2 0.02867068807 -0.1805652135
0 2 0.026418767 -0.1805634022
0 2 0.026418767 -0.1805634022
0 2 0.02419383971 -0.179449641
0 2 0.02419383971 -0.179449641
0 2 0.02194859557 -0.1794863881
0 2 0.01968121777 -0.1794988376
0 2 0.01968121777 -0.1794988376
0 2 0.01745238616 -0.1783846704
0 2 0.01745238616 -0.1783846704
0 2 0.01522149186 -0.1783958334
0 2 0.01295264786 -0.1784010304
0 2 0.01295264786 -0.1784010304
0 2 0.009628427331 -0.1772920734
0 2 0.007379644259 -0.1773046536
0 2 0.007379644259 -0.1773046536
0 2 0.005167454074 -0.1761862118
0 2 0.005167454074 -0.1761862118
0 2 0.002907448823 -0.1761983713
0 2 0.002907448823 -0.1761983713
0 2 0.0006839207491 -0.1762061592
0 2 -0.001557808033 -0.175093701
0 2 -0.001557808033 -0.175093701
0 2 -0.003826879195 -0.1751111437
0 2 -0.006028001594 -0.1751137155
0 2 -0.006028001594 -0.1751137155
0 2 -0.008280597282 -0.174002142
0 2 -0.008280597282 -0.174002142
0 2 -0.01046551226 -0.1740115174
0 2 -0.01274883149 -0.1728876419
0 2 -0.01274883149 -0.1728876419
0 2 -0.01610872658 -0.1728891676
0 2 -0.01610872658 -0.1728891676
0 2 -0.01829753306 -0.1729014353
0 2 -0.02056463297 -0.1717876275
0 2 -0.02056463297 -0.1717876275
0 2 -0.02279601916 -0.171791347
0 2 -0.02279601916 -0.171791347
0 2 -0.02506268502 -0.171782975
0 2 -0.02732612148 -0.1706702543
0 2 -0.02732612148 -0.1706702543
0 2 -0.02953526962 -0.1706915834
0 2 -0.03179361463 -0.1695653072
0 2 -0.03179361463 -0.1695653072
0 2 -0.03400500057 -0.1695740007
0 2 -0.03735330075 -0.169572129
0 2 -0.03735330075 -0.169572129
0 2 -0.03961708948 -0.1684620379
0 2 -0.03961708948 -0.1684620379
0 2 -0.04185142976 -0.1684584489
0 2 -0.04408937022 -0.1684665882
0 2 -0.04408937022 -0.1684665882
0 2 -0.04632955824 -0.1673426523
0 2 -0.04856970083 -0.1673582917
0 2 -0.04856970083 -0.1673582917
0 2 -0.05081179755 -0.1662394328
0 2 -0.05081179755 -0.1662394328
0 2 -0.05304143044 -0.1662542699
0 2 -0.05304143044 -0.1662542699
0 2 -0.05528265812 -0.1662607471
0 2 -0.05751152203 -0.1651488826
0 2 -0.05751152203 -0.1651488826
0 2 -0.05974311816 -0.1651773688
0 2 -0.06198139296 -0.1651798392
0 2 -0.06198139296 -0.1651798392
0 2 -0.06424673739 -0.1640355085
0 2 -0.06424673739 -0.1640355085
0 2 -0.06647066205 -0.1640425566
0 2 -0.06984182208 -0.1640252749
0 2 -0.06984182208 -0.1640252749
0 2 -0.07206003913 -0.1629255063
0 2 -0.0742925178 -0.1629145374
0 2 -0.0742925178 -0.1629145374
0 2 -0.07652987564 -0.1629162122
0 2 -0.07652987564 -0.1629162122
0 2 -0.07878379185 -0.1629010748
0 2 -0.07878379185 -0.1629010748
0 2 -0.08103693914 -0.1617454063
0 2 -0.0832256756 -0.1618166608
0 2 -0.0832256756 -0.1618166608
0 2 -0.08547583544 -0.1617911709
0 2 -0.08771269595 -0.1606760469
0 2 -0.08771269595 -0.1606760469
0 2 -0.08994090218 -0.160657704
0 2 -0.09218463672 -0.1606330208
0 2 -0.09218463672 -0.1606330208
0 2 -0.09441042497 -0.1606325017
0 2 -0.09441042497 -0.1606325017
0 2 -0.0966456027 -0.1606073436
0 2 -0.09888315865 -0.1594946387
0 2 -0.09888315865 -0.1594946387
0 2 -0.1022333463 -0.1594763388
0 2 -0.1022333463 -0.1594763388
0 2 -0.1044632466 -0.1594828272
0 2 -0.1066947879 -0.1594447881
0 2 -0.1066947879 -0.1594447881
0 2 -0.1089119075 -0.1583600607
0 2 -0.1089119075 -0.1583600607
0 2 -0.1111080133 -0.1583412317
0 2 -0.1133415902 -0.1583413805
0 2 -0.1133415902 -0.1583413805
0 2 -0.1155695485 -0.1572091856
0 2 -0.1178014555 -0.157172605
0 2 -0.1178014555 -0.157172605
0 2 -0.120011985 -0.1571965907
0 2 -0.120011985 -0.1571965907
0 2 -0.1222407955 -0.1572346998
0 2 -0.1244751354 -0.1561216323
0 2 -0.1244751354 -0.1561216323
0 2 -0.1267017623 -0.1560729418
0 2 -0.1289180044 -0.1560654297
0 2 -0.1289180044 -0.1560654297
0 2 -0.1311338571 -0.1549329789
0 2 -0.1311338571 -0.1549329789
0 2 -0.13335181 -0.1549387498
0 2 -0.13335181 -0.1549387498
0 2 -0.1355642982 -0.1549008414
0 2 -0.1378004108 -0.1537660132
0 2 -0.1378004108 -0.1537660132
0 2 -0.138886587 -0.1537548029
0 2 -0.1411051262 -0.1526010414
0 2 -0.1411051262 -0.1526010414
0 2 -0.1433269973 -0.1526227341
0 2 -0.1455353769 -0.1525619014
0 2 -0.1455353769 -0.1525619014
0 2 -0.1477480345 -0.1514545213
0 2 -0.1477480345 -0.1514545213
0 2 -0.1499861387 -0.1514824784
0 2 -0.152183598 -0.1503080628
0 2 -0.152183598 -0.1503080628
0 2 -0.1544043613 -0.1503077537
0 2 -0.1544043613 -0.1503077537
0 2 -0.155501915 -0.1491540123
0 2 -0.1577149442 -0.1491855714
0 2 -0.1577149442 -0.1491855714
0 2 -0.159926451 -0.1480140805
0 2 -0.159926451 -0.1480140805
0 2 -0.1621382084 -0.1469283881
0 2 -0.1632519369 -0.1469372966
0 2 -0.1632519369 -0.1469372966
0 2 -0.1654742906 -0.14580333
0 2 -0.1665904434 -0.1447101012
0 2 -0.1665904434 -0.1447101012
0 2 -0.1687708127 -0.1435094614
0 2 -0.1687708127 -0.1435094614
0 2 -0.1699082595 -0.1424202173
0 2 -0.1721008773 -0.1424148383
0 2 -0.1721008773 -0.1424148383
0 2 -0.1732155194 -0.1412916683
0 2 -0.1732155194 -0.1412916683
0 2 -0.1754440517 -0.1401785222
0 2 -0.1765447845 -0.1390501391
0 2 -0.1765447845 -0.1390501391
0 2 -0.1776484368 -0.1379524477
0 2 -0.1776484368 -0.1379524477
0 2 -0.1798718368 -0.1368767723
0 2 -0.1809643695 -0.1357490623
0 2 -0.1809643695 -0.1357490623
0 2 -0.1821086711 -0.1346690225
0 2 -0.1843132671 -0.1335366369
0 2 -0.1843132671 -0.1335366369
0 2 -0.1854364923 -0.1313426456
0 2 -0.1865156207 -0.1301687957
0 2 -0.1865156207 -0.1301687957
0 2 -0.1876039448 -0.1290435158
0 2 -0.1876039448 -0.1290435158
0 2 -0.1886975989 -0.1278934679
0 2 -0.1886975989 -0.1278934679
0 2 -0.1909229811 -0.126795208
0 2 -0.1920056644 -0.1256472144
0 2 -0.1920056644 -0.1256472144
0 2 -0.1931292163 -0.1234543347
0 2 -0.1942170099 -0.1223164178
0 2 -0.1942170099 -0.1223164178
0 2 -0.1953091585 -0.1212336261
0 2 -0.1953091585 -0.1212336261
0 2 -0.1964245057 -0.1201097078
0 2 -0.1964599615 -0.1178896379
0 2 -0.1964599615 -0.1178896379
0 2 -0.1975778836 -0.1167930421
0 2 -0.1986452058 -0.1156573548
0 2 -0.1986452058 -0.1156573548
0 2 -0.1997596575 -0.113447113
0 2 -0.1997596575 -0.113447113
0 2 -0.2008698595 -0.1123316212
0 2 -0.2008698595 -0.1123316212
0 2 -0.2009165714 -0.1101451882
0 2 -0.2020220349 -0.1090219182
0 2 -0.2020220349 -0.1090219182
0 2 -0.2031556818 -0.1068347759
0 2 -0.2031251724 -0.1056926187
0 2 -0.2031251724 -0.1056926187
0 2 -0.2042519015 -0.1034793761
0 2 -0.2042519015 -0.1034793761
0 2 -0.2053549245 -0.102377056
0 2 -0.2053593896 -0.100158612
0 2 -0.2053593896 -0.100158612
0 2 -0.2064823987 -0.09905777508
0 2 -0.2064867842 -0.09684492234
0 2 -0.2064867842 -0.09684492234
0 2 -0.2064770523 -0.09460402661
0 2 -0.2064770523 -0.09460402661
0 2 -0.2076148513 -0.09353077212
0 2 -0.2076160216 -0.09131367694
0 2 -0.2076160216 -0.09131367694
0 2 -0.2076487373 -0.08910310749
0 2 -0.2076487373 -0.08910310749
0 2 -0.2088035963 -0.08799452668
0 2 -0.2088198739 -0.08579443574
0 2 -0.2088198739 -0.08579443574
0 2 -0.2088443513 -0.08358319474
0 2 -0.2088626679 -0.08247421187
0 2 -0.2088626679 -0.08247421187
0 2 -0.2099666021 -0.08024526087
0 2 -0.2099666021 -0.08024526087
0 2 -0.2099688612 -0.07802646834
0 2 -0.2099688612 -0.07802646834
0 2 -0.2099761491 -0.07579487217
0 2 -0.2099943806 -0.07468239624
0 2 -0.2099943806 -0.07468239624
0 2 -0.2099530338 -0.07244950576
0 2 -0.2099818224 -0.07024771558
0 2 -0.2099818224 -0.07024771558
0 2 -0.2099835597 -0.06802818467
0 2 -0.2099835597 -0.06802818467
0 2 -0.2099979662 -0.06581921281
0 2 -0.2100040625 -0.06359744388
0 2 -0.2100040625 -0.06359744388
0 2 -0.2099838367 -0.06137289144
0 2 -0.2100537469 -0.05915749269
0 2 -0.2100537469 -0.05915749269
0 2 -0.2100574652 -0.0569384245
0 2 -0.2100574652 -0.0569384245
0 2 -0.210015584 -0.05470260588
0 2 -0.210015584 -0.05470260588
0 2 -0.2100993302 -0.05248709169
0 2 -0.2101093221 -0.0502543711
0 2 -0.2101093221 -0.0502543711
0 2 -0.2101531855 -0.04803664011
0 2 -0.2101920926 -0.04581228123
0 2 -0.2101920926 -0.04581228123
0 2 -0.2089863087 -0.04355497311
0 2 -0.2089863087 -0.04355497311
0 2 -0.20900651 -0.04133252492
0 2 -0.2090580136 -0.0391088163
0 2 -0.2090580136 -0.0391088163
0 2 -0.2090604525 -0.03688583274
0 2 -0.2091013071 -0.03466919393
0 2 -0.2091013071 -0.03466919393
0 2 -0.2079862539 -0.03245760766
0 2 -0.2079862539 -0.03245760766
0 2 -0.2080141341 -0.02911466654
0 2 -0.2080141341 -0.02911466654
0 2 -0.2069303563 -0.02689506052
0 2 -0.2069221945 -0.02465225076
0 2 -0.2069221945 -0.02465225076
0 2 -0.20697864 -0.02243124099
0 2 -0.2058430968 -0.020195112
0 2 -0.2058430968 -0.020195112
0 2 -0.2058379425 -0.01685025472
0 2 -0.204805127 -0.0146204485
0 2 -0.204805127 -0.0146204485
0 2 -0.2047795583 -0.01239105332
0 2 -0.2047795583 -0.01239105332
0 2 -0.2036620356 -0.01015407177
0 2 -0.2037255403 -0.007931979773
0 2 -0.2037255403 -0.007931979773
0 2 -0.2026326404 -0.004564927491
0 2 -0.2026326404 -0.004564927491
0 2 -0.2027374601 -0.002323927556
0 2 -0.2015688286 -9.406440721e-05
0 2 -0.2015688286 -9.406440721e-05
0 2 -0.2015459909 0.003249328276
0 2 -0.2015459909 0.003249328276
0 2 -0.2004648293 0.005494581667
0 2 -0.2004275437 0.007711541936
0 2 -0.2004275437 0.007711541936
0 2 -0.1993508992 0.01106405219
0 2 -0.1993263699 0.01330174436
0 2 -0.1993263699 0.01330174436
0 2 -0.1982552968 0.01553441622
0 2 -0.197142161 0.01887834628
0 2 -0.197142161 0.01887834628
0 2 -0.1971593352 0.02114443664
0 2 -0.1971593352 0.02114443664
0 2 -0.1960821937 0.02338741475
0 2 -0.1960691771 0.02562403673
0 2 -0.1960691771 0.02562403673
0 2 -0.1949032208 0.02895330174
0 2 -0.1949032208 0.02895330174
0 2 -0.1937880194 0.03118254178
0 2 -0.193863687 0.03343928638
0 2 -0.193863687 0.03343928638
0 2 -0.1927453663 0.03678277025
0 2 -0.1927453663 0.03678277025
0 2 -0.191650371 0.03903806921
0 2 -0.1916076394 0.04124713191
0 2 -0.1916076394 0.04124713191
0 2 -0.1904909473 0.04347741092
0 2 -0.1894416543 0.04686295396
0 2 -0.1894416543 0.04686295396
0 2 -0.1893640683 0.04908848115
0 2 -0.1893640683 0.04908848115
0 2 -0.1882980557 0.05136879803
0 2 -0.1871798414 0.0535828002
0 2 -0.1871798414 0.0535828002
0 2 -0.187181624 0.05693784384
0 2 -0.187181624 0.05693784384
0 2 -0.1861035852 0.0591835476
0 2 -0.1849836031 0.06141522636
0 2 -0.1849836031 0.06141522636
0 2 -0.1849124034 0.0636036197
0 2 -0.1849124034 0.0636036197
0 2 -0.1837986815 0.06693568795
0 2 -0.1827009317 0.06918793712
0 2 -0.1827009317 0.06918793712
0 2 -0.1827003627 0.07141886248
0 2 -0.1815805325 0.07366660704
0 2 -0.1815805325 0.07366660704
0 2 -0.1804532326 0.07588461426
0 2 -0.1804708909 0.07926414115
0 2 -0.1804708909 0.07926414115
0 2 -0.1793333451 0.0815119876
0 2 -0.1793333451 0.0815119876
0 2 -0.1792952822 0.08370915449
0 2 -0.1781759595 0.08593862209
0 2 -0.1781759595 0.08593862209
0 2 -0.177060066 0.08816945624
0 2 -0.177060066 0.08816945624
0 2 -0.1770325147 0.09038655473
0 2 -0.1759289354 0.09373633857
0 2 -0.1759289354 0.09373633857
0 2 -0.1747854393 0.09594983533
0 2 -0.1747854393 0.09594983533
0 2 -0.1747836083 0.098178416
0 2 -0.1736858599 0.1004212333
0 2 -0.1736858599 0.1004212333
0 2 -0.1725355286 0.102615404
0 2 -0.1725455236 0.1048455531
0 2 -0.1725455236 0.1048455531
0 2 -0.1714030999 0.1070439775
0 2 -0.1714030999 0.1070439775
0 2 -0.1702795268 0.109266584
0 2 -0.1702695631 0.1114810894
0 2 -0.1702695631 0.1114810894
0 2 -0.1691177547 0.1148101832
0 2 -0.1680027344 0.1170461582
0 2 -0.1680027344 0.1170461582
0 2 -0.1679918141 0.1192625154
0 2 -0.1679918141 0.1192625154
0 2 -0.1668764426 0.1215247407
0 2 -0.1668764426 0.1215247407
0 2 -0.1657324902 0.1237163026
0 2 -0.165705052 0.1259715405
0 2 -0.165705052 0.1259715405
0 2 -0.1645759382 0.1281843094
0 2 -0.1634278108 0.1303866862
0 2 -0.1634278108 0.1303866862
0 2 -0.1623095845 0.1326218644
0 2 -0.1622940725 0.1348107178
0 2 -0.1622940725 0.1348107178
0 2 -0.1611467908 0.1370081946
0 2 -0.1611467908 0.1370081946
0 2 -0.1600538773 0.1381391259
0 2 -0.1589179576 0.1403569422
0 2 -0.1589179576 0.1403569422
0 2 -0.1588992205 0.1425372316
0 2 -0.1588992205 0.1425372316
0 2 -0.1577848977 0.1447422322
0 2 -0.15667194 0.1469709344
0 2 -0.15667194 0.1469709344
0 2 -0.1555265629 0.1491685197
0 2 -0.1555265629 0.1491685197
0 2 -0.1544137832 0.1502944132
0 2 -0.1532985723 0.1525136916
0 2 -0.1532985723 0.1525136916
0 2 -0.1532979569 0.1547590425
0 2 -0.1521828825 0.1569635
0 2 -0.1521828825 0.1569635
0 2 -0.1510345135 0.1591346987
0 2 -0.1510345135 0.1591346987
0 2 -0.1498914001 0.1602717895
0 2 -0.1487774728 0.1624912838
0 2 -0.1487774728 0.1624912838
0 2 -0.1476407582 0.1647389005
0 2 -0.1476407582 0.1647389005
0 2 -0.1464968466 0.1657871018
0 2 -0.1453441586 0.1680222407
0 2 -0.1453441586 0.1680222407
0 2 -0.1442147211 0.1691403292
0 2 -0.1442147211 0.1691403292
0 2 -0.1430813342 0.1713393521
0 2 -0.1419515104 0.1724446708
0 2 -0.1419515104 0.1724446708
0 2 -0.1408091067 0.1746496277
0 2 -0.1408091067 0.1746496277
0 2 -0.1396940501 0.1757303933
0 2 -0.1385591373 0.1779339739
0 2 -0.1385591373 0.1779339739
0 2 -0.1374581654 0.1789872521
0 2 -0.1374581654 0.1789872521
0 2 -0.1363477022 0.1801190705
0 2 -0.135220062 0.1823003357
0 2 -0.135220062 0.1823003357
0 2 -0.1340774334 0.1833853193
0 2 -0.1329841174 0.184486157
0 2 -0.1329841174 0.184486157
0 2 -0.1307670317 0.1855911773
0 2 -0.1296237041 0.1867109215
0 2 -0.1296237041 0.1867109215
0 2 -0.1285220262 0.1878165587
0 2 -0.1285220262 0.1878165587
0 2 -0.127421944 0.1889165641
0 2 -0.1251847814 0.1900542504
0 2 -0.1251847814 0.1900542504
0 2 -0.1240689193 0.1911893165
0 2 -0.1240689193 0.1911893165
0 2 -0.1229663585 0.1922601977
0 2 -0.1218457723 0.193421295
0 2 -0.1218457723 0.193421295
0 2 -0.1196348938 0.1945091842
0 2 -0.1196348938 0.1945091842
0 2 -0.1185063292 0.1955880912
0 2 -0.1174036501 0.1967515924
0 2 -0.1174036501 0.1967515924
0 2 -0.1151868116 0.1967126593
0 2 -0.1140872368 0.1978055472
0 2 -0.1140872368 0.1978055472
0 2 -0.1118384271 0.1989362338
0 2 -0.1118384271 0.1989362338
0 2 -0.110723717 0.200025029
0 2 -0.1096098115 0.200046385
0 2 -0.1096098115 0.200046385
0 2 -0.107378269 0.201218172
0 2 -0.107378269 0.201218172
0 2 -0.106268642 0.2022662237
0 2 -0.1040542809 0.2022394731
0 2 -0.1040542809 0.2022394731
0 2 -0.1029515829 0.2033806476
0 2 -0.1029515829 0.2033806476
0 2 -0.1007172251 0.2033552072
0 2 -0.09963106254 0.2033625016
0 2 -0.09963106254 0.2033625016
0 2 -0.09741657362 0.2045025595
0 2 -0.09630157839 0.20447497
0 2 -0.09630157839 0.20447497
0 2 -0.09410332001 0.2055493746
0 2 -0.09410332001 0.2055493746
0 2 -0.09187786636 0.2055640149
0 2 -0.09187786636 0.2055640149
0 2 -0.09076555314 0.2055861065
0 2 -0.08853500174 0.2056213392
0 2 -0.08853500174 0.2056213392
0 2 -0.08738041664 0.2067564917
0 2 -0.08515731013 0.2067707985
0 2 -0.08515731013 0.2067707985
0 2 -0.08294998267 0.2067429963
0 2 -0.08184247588 0.2067734263
0 2 -0.08184247588 0.2067734263
0 2 -0.07960360707 0.2067963031
0 2 -0.07960360707 0.2067963031
0 2 -0.07740119121 0.2068066012
0 2 -0.07629016157 0.206800055
0 2 -0.07629016157 0.206800055
0 2 -0.0740575269 0.2068416074
0 2 -0.0740575269 0.2068416074
0 2 -0.07184800489 0.206804847
0 2 -0.07075162426 0.206810462
0 2 -0.07075162426 0.206810462
0 2 -0.0685219551 0.2068701292
0 2 -0.0685219551 0.2068701292
0 2 -0.06633056184 0.2057220835
0 2 -0.06410916521 0.2057062809
0 2 -0.06410916521 0.2057062809
0 2 -0.06297495203 0.2057323606
0 2 -0.06297495203 0.2057323606
0 2 -0.0607824609 0.2057000812
0 2 -0.05856778533 0.205710937
0 2 -0.05856778533 0.205710937
0 2 -0.05636137328 0.2046262259
0 2 -0.05636137328 0.2046262259
0 2 -0.05523429351 0.2046182309
0 2 -0.05302446374 0.2046270989
0 2 -0.05302446374 0.2046270989
0 2 -0.05077506918 0.2035705775
0 2 -0.04858210849 0.203579266
0 2 -0.04858210849 0.203579266
0 2 -0.04634064452 0.2024784798
0 2 -0.04634064452 0.2024784798
0 2 -0.04411404829 0.2025141582
0 2 -0.04411404829 0.2025141582
0 2 -0.04191197166 0.2014233502
0 2 -0.03963685311 0.2014621881
0 2 -0.03963685311 0.2014621881
0 2 -0.03856049887 0.2003849852
0 2 -0.03632150819 0.2004100054
0 2 -0.03632150819 0.2004100054
0 2 -0.03409851155 0.1993270675
0 2 -0.03409851155 0.1993270675
0 2 -0.03187613695 0.1993421981
0 2 -0.02962888365 0.1982506799
0 2 -0.02962888365 0.1982506799
0 2 -0.02741661161 0.197161409
0 2 -0.0251953814 0.1971733424
0 2 -0.0251953814 0.1971733424
0 2 -0.02295130562 0.1960785632
0 2 -0.02295130562 0.1960785632
0 2 -0.02072196577 0.1949822862
0 2 -0.02072196577 0.1949822862
0 2 -0.0185060675 0.1949832413
0 2 -0.01627668571 0.1939018173
0 2 -0.01627668571 0.1939018173
0 2 -0.01402723515 0.1939059443
0 2 -0.01177165767 0.1928061605
0 2 -0.01177165767 0.1928061605
0 2 -0.009548772988 0.1917120511
0 2 -0.007352894247 0.1917139051
0 2 -0.007352894247 0.1917139051
0 2 -0.005096441391 0.1905952064
0 2 -0.005096441391 0.1905952064
0 2 -0.00286396214 0.189510782
0 2 -0.0006075136625 0.1883992776
0 2 -0.0006075136625 0.1883992776
0 2 0.001600982345 0.1884007111
0 2 0.001600982345 0.1884007111
0 2 0.003823943185 0.1872870716
0 2 0.006056990305 0.1861756311
0 2 0.006056990305 0.1861756311
0 2 0.008293076898 0.1862023526
0 2 0.01051539486 0.1851015693
0 2 0.01051539486 0.1851015693
0 2 0.01387796206 0.1839997389
0 2 0.01387796206 0.1839997389
0 2 0.01500900108 0.1840003359
0 2 0.01836056281 0.1828883099
0 2 0.01836056281 0.1828883099
0 2 0.02059713019 0.1817747435
0 2 0.02059713019 0.1817747435
0 2 0.02279505247 0.1817840746
0 2 0.02502286562 0.1806711355
0 2 0.02502286562 0.1806711355
0 2 0.02726511633 0.1795592758
0 2 0.02726511633 0.1795592758
0 2 0.02949995062 0.1795618616
0 2 0.03172056186 0.1784472818
0 2 0.03172056186 0.1784472818
0 2 0.03506785722 0.1773401839
0 2 0.03506785722 0.1773401839
0 2 0.03729888857 0.177349348
0 2 0.03954556052 0.1762418593
0 2 0.03954556052 0.1762418593
0 2 0.0417811812 0.1751297081
0 2 0.04402457404 0.1751173375
0 2 0.04402457404 0.1751173375
0 2 0.04737743666 0.1740196517
0 2 0.04964399563 0.1728751262
0 2 0.04964399563 0.1728751262
0 2 0.05187271463 0.1728954911
0 2 0.05187271463 0.1728954911
0 2 0.05410829085 0.1717824102
0 2 0.05410829085 0.1717824102
0 2 0.05634560023 0.170676329
0 2 0.05969542064 0.1706855964
0 2 0.05969542064 0.1706855964
0 2 0.06193154247 0.1695724233
0 2 0.06420149111 0.1684352421
0 2 0.06420149111 0.1684352421
0 2 0.06754805268 0.1684574594
0 2 0.06754805268 0.1684574594
0 2 0.06978420929 0.1673434674
0 2 0.06978420929 0.1673434674
0 2 0.07202724625 0.1662162133
0 2 0.07426313615 0.1662175858
0 2 0.07426313615 0.1662175858
0 2 0.07762322024 0.1650966613
0 2 0.07986824 0.1639502431
0 2 0.07986824 0.1639502431
0 2 0.08212989107 0.1639266503
0 2 0.08212989107 0.1639266503
0 2 0.08546778401 0.1628033388
0 2 0.08770182431 0.1616882579
0 2 0.08770182431 0.1616882579
0 2 0.08995219073 0.1616823315
0 2 0.09330246693 0.1605643456
0 2 0.09330246693 0.1605643456
0 2 0.0955443231 0.1605453904
0 2 0.0955443231 0.1605453904
0 2 0.09778903473 0.159399965
0 2 0.1011277003 0.1582707204
0 2 0.1011277003 0.1582707204
0 2 0.1033635523 0.1582584336
0 2 0.1067038794 0.1571244478
0 2 0.1067038794 0.1571244478
0 2 0.1089328447 0.1560148671
0 2 0.1089328447 0.1560148671
0 2 0.1111592568 0.1560132651
0 2 0.1133936267 0.1548889272
0 2 0.1133936267 0.1548889272
0 2 0.1167470989 0.1537589425
0 2 0.1167470989 0.1537589425
0 2 0.1189764753 0.1537345757
0 2 0.1212064178 0.1526143033
0 2 0.1212064178 0.1526143033
0 2 0.1245594118 0.1526603375
0 2 0.12680003 0.15144677
0 2 0.12680003 0.15144677
0 2 0.129009224 0.150366456
0 2 0.129009224 0.150366456
0 2 0.1312386193 0.150372341
0 2 0.1312386193 0.150372341
0 2 0.1345773497 0.1491932662
0 2 0.1367974821 0.1492015868
0 2 0.1367974821 0.1492015868
0 2 0.1390223222 0.1480874443
0 2 0.1412227276 0.1469156948
0 2 0.1412227276 0.1469156948
0 2 0.1434455025 0.1469431678
0 2 0.1434455025 0.1469431678
0 2 0.1456466156 0.1457856131
0 2 0.1489780331 0.1446602792
0 2 0.1489780331 0.1446602792
0 2 0.1511864759 0.1446561471
0 2 0.1534314613 0.143579434
0 2 0.1534314613 0.143579434
0 2 0.1556037449 0.1423981997
0 2 0.1556037449 0.1423981997
0 2 0.1578214881 0.1423551923
0 2 0.1600275049 0.1412359425
0 2 0.1600275049 0.1412359425
0 2 0.1622572297 0.1412485571
0 2 0.1622572297 0.1412485571
0 2 0.1644724693 0.1401226382
0 2 0.1666797748 0.1389612089
0 2 0.1666797748 0.1389612089
0 2 0.1688896993 0.1389566667
0 2 0.1688896993 0.1389566667
0 2 0.1699829429 0.13783137
0 2 0.1721982935 0.1366966029
0 2 0.1721982935 0.1366966029
0 2 0.1744095349 0.1367200959
0 2 0.1744095349 0.1367200959
0 2 0.1766027902 0.1355657603
0 2 0.1787933265 0.1343989461
0 2 0.1787933265 0.1343989461
0 2 0.1799035444 0.1333330828
0 2 0.1799035444 0.1333330828
0 2 0.1820986234 0.1321961003
0 2 0.1842660138 0.1321681195
0 2 0.1842660138 0.1321681195
0 2 0.1853516953 0.1310488045
0 2 0.1876287874 0.1300182808
0 2 0.1876287874 0.1300182808
0 2 0.1886785358 0.1288424127
0 2 0.190872691 0.1277064185
0 2 0.190872691 0.1277064185
0 2 0.191970441 0.1265860205
0 2 0.191970441 0.1265860205
0 2 0.1941695337 0.1265690986
0 2 0.1941695337 0.1265690986
0 2 0.1952289136 0.1254103662
0 2 0.1963684688 0.124353957
0 2 0.1963684688 0.124353957
0 2 0.1974212301 0.1231682442
0 2 0.1996444825 0.1220742358
0 2 0.1996444825 0.1220742358
0 2 0.2007034311 0.1209279988
0 2 0.2007034311 0.1209279988
0 2 0.2017851533 0.119821869
0 2 0.2029222632 0.1187170766
0 2 0.2029222632 0.1187170766
0 2 0.2040312139 0.1176177649
0 2 0.2040312139 0.1176177649
0 2 0.205147139 0.1165044028
0 2 0.2062245896 0.1142934698
0 2 0.2062245896 0.1142934698
0 2 0.2073110406 0.1131668054
0 2 0.2073110406 0.1131668054
0 2 0.208458955 0.1120817307
0 2 0.2084124867 0.1109685935
0 2 0.2084124867 0.1109685935
0 2 0.2095562403 0.1098633399
0 2 0.2106228058 0.1087296844
0 2 0.2106228058 0.1087296844
0 2 0.2106378519 0.1065489305
0 2 0.2106378519 0.1065489305
0 2 0.2117969071 0.1054784492
0 2 0.2128570421 0.1043402267
0 2 0.2128570421 0.1043402267
0 2 0.2128891036 0.1032709588
0 2 0.2128972406 0.1010699755
0 2 0.2128972406 0.1010699755
0 2 0.2139529391 0.0999263144
0 2 0.2139529391 0.0999263144
0 2 0.2139883843 0.09882999472
0 2 0.2139883843 0.09882999472
0 2 0.2140343381 0.09662364347
0 2 0.215162711 0.09553654832
0 2 0.215162711 0.09553654832
0 2 0.2151770118 0.09331301486
0 2 0.2151987734 0.09222322099
0 2 0.2151987734 0.09222322099
0 2 0.2152001726 0.09001422461
0 2 0.2151916814 0.0888844467
0 2 0.2151916814 0.0888844467
0 2 0.2151523917 0.08666720801
0 2 0.2151523917 0.08666720801
0 2 0.215205243 0.0855876484
0 2 0.2152452227 0.08448074427
0 2 0.2152452227 0.08448074427
0 2 0.2152367444 0.08228388434
0 2 0.2152367444 0.08228388434
0 2 0.2152130062 0.0800500969
0 2 0.2141720643 0.07895753
0 2 0.2141720643 0.07895753
0 2 0.214243644 0.07678140134
0 2 0.214243644 0.07678140134
0 2 0.2142249792 0.07567247534
0 2 0.2142910487 0.07348569038
0 2 0.2142910487 0.07348569038
0 2 0.2131575657 0.07125348599
0 2 0.2131575657 0.07125348599
0 2 0.2132052604 0.07015732263
0 2 0.2121173073 0.06795048284
0 2 0.2121173073 0.06795048284
0 2 0.2121632229 0.06686257022
0 2 0.2121632229 0.06686257022
0 2 0.2110806557 0.06463815145
0 2 0.2110987173 0.06243592845
0 2 0.2110987173 0.06243592845
0 2 0.2100295629 0.06023503874
0 2 0.2100091762 0.05911613667
0 2 0.2100091762 0.05911613667
0 2 0.2089236689 0.05693117231
0 2 0.2089236689 0.05693117231
0 2 0.2089906624 0.05471587412
0 2 0.2078442698 0.05246839804
0 2 0.2078442698 0.05246839804
0 2 0.2067975331 0.05138765095
0 2 0.2067975331 0.05138765095
0 2 0.2067894564 0.04913810168
0 2 0.2057270538 0.0469370441
0 2 0.2057270538 0.0469370441
0 2 0.2046316747 0.04469841036
0 2 0.2046316747 0.04469841036
0 2 0.2046291121 0.04248743525
0 2 0.2035419025 0.04138474837
0 2 0.2035419025 0.04138474837
0 2 0.2024813965 0.03916219732
0 2 0.2013607501 0.03693053611
0 2 0.2013607501 0.03693053611
0 2 0.20141319 0.0347036127
0 2 0.20141319 0.0347036127
0 2 0.2002956875 0.03249636004
0 2 0.2002956875 0.03249636004
0 2 0.1991881577 0.03026001583
0 2 0.1981163363 0.02804626267
0 2 0.1981163363 0.02804626267
0 2 0.1970470151 0.02582686927
0 2 0.1970305476 0.02358720203
0 2 0.1970305476 0.02358720203
0 2 0.1959200264 0.02246661956
0 2 0.1948624605 0.02025961216
0 2 0.1948624605 0.02025961216
0 2 0.1937632214 0.01802115757
0 2 0.1937632214 0.01802115757
0 2 0.1926158741 0.01579119091
0 2 0.1926224538 0.01355955712
0 2 0.1926224538 0.01355955712
0 2 0.1915853478 0.01134001607
0 2 0.1915853478 0.01134001607
0 2 0.1903955622 0.009117712286
0 2 0.1893231807 0.006889833893
0 2 0.1893231807 0.006889833893
0 2 0.1893286334 0.004664098009
0 2 0.1893286334 0.004664098009
0 2 0.1881706151 0.002437397614
0 2 0.187095497 -0.0009095209403
0 2 0.187095497 -0.0009095209403
0 2 0.1859844982 -0.003139018011
0 2 0.1848821166 -0.005367652911
0 2 0.1848821166 -0.005367652911
0 2 0.1848960243 -0.007606366815
0 2 0.1848960243 -0.007606366815
0 2 0.1837933671 -0.00984338565
0 2 0.1837933671 -0.00984338565
0 2 0.1826486551 -0.01206542429
0 2 0.181565654 -0.01431089414
0 2 0.181565654 -0.01431089414
0 2 0.1815701827 -0.01654160063
0 2 0.1804762731 -0.01988778746
0 2 0.1804762731 -0.01988778746
0 2 0.1793488365 -0.02212687512
0 2 0.1793488365 -0.02212687512
0 2 0.178253693 -0.02436389872
0 2 0.1771862526 -0.02662084414
0 2 0.1771862526 -0.02662084414
0 2 0.1771903948 -0.02885382883
0 2 0.1760563429 -0.03218829825
0 2 0.1760563429 -0.03218829825
0 2 0.1749639356 -0.03444011535
0 2 0.1749639356 -0.03444011535
0 2 0.1738388191 -0.03667126148
0 2 0.1738388191 -0.03667126148
0 2 0.1738489733 -0.03890437594
0 2 0.1727526481 -0.04226854943
0 2 0.1727526481 -0.04226854943
0 2 0.1716090016 -0.04448101892
0 2 0.1716129103 -0.04671435085
0 2 0.1716129103 -0.04671435085
0 2 0.1705218545 -0.05008674884
0 2 0.1705218545 -0.05008674884
0 2 0.1694067816 -0.05230863251
0 2 0.1693978848 -0.05456198031
0 2 0.1693978848 -0.05456198031
0 2 0.168244774 -0.05790938557
0 2 0.168244774 -0.05790938557
0 2 0.1671293171 -0.06014228895
0 2 0.1671230883 -0.06240167089
0 2 0.1671230883 -0.06240167089
0 2 0.1660253758 -0.06577918199
0 2 0.1648977616 -0.06802926345
0 2 0.1648977616 -0.06802926345
0 2 0.1648628443 -0.07026164594
0 2 0.1648628443 -0.07026164594
0 2 0.1637457938 -0.07360983425
0 2 0.1637140962 -0.07582355532
0 2 0.1637140962 -0.07582355532
0 2 0.162598176 -0.07806939729
0 2 0.162598176 -0.07806939729
0 2 0.161479274 -0.08144232104
0 2 0.1614699875 -0.08365938898
0 2 0.1614699875 -0.08365938898
0 2 0.1603632255 -0.08700561558
0 2 0.1603632255 -0.08700561558
0 2 0.1603260569 -0.08918300594
0 2 0.1592096251 -0.09143274628
0 2 0.1592096251 -0.09143274628
0 2 0.1591915848 -0.09479130327
0 2 0.1580803705 -0.09700958894
0 2 0.1580803705 -0.09700958894
0 2 0.1580396428 -0.1003294182
0 2 0.1580396428 -0.1003294182
0 2 0.1569310545 -0.1025958152
0 2 0.156914357 -0.1047994091
0 2 0.156914357 -0.1047994091
0 2 0.1557775858 -0.1081293469
0 2 0.1557775858 -0.1081293469
0 2 0.1557498117 -0.11033483
0 2 0.1546596046 -0.1125886878
0 2 0.1546596046 -0.1125886878
0 2 0.1546241912 -0.1147741655
0 2 0.1546241912 -0.1147741655
0 2 0.1535059176 -0.1181168117
0 2 0.1534982008 -0.120344635
0 2 0.1534982008 -0.120344635
0 2 0.1523641229 -0.1225375652
0 2 0.1512410629 -0.125876271
0 2 0.1512410629 -0.125876271
0 2 0.1512316167 -0.128087566
0 2 0.1501053576 -0.1303496216
0 2 0.1501053576 -0.1303496216
0 2 0.1500683611 -0.1325598314
0 2 0.1500683611 -0.1325598314
0 2 0.1489218292 -0.1347851639
0 2 0.1489218292 -0.1347851639
0 2 0.148891892 -0.1381252479
0 2 0.1477806628 -0.1403433034
0 2 0.1477806628 -0.1403433034
0 2 0.1466456316 -0.1425631161
0 2 0.146628479 -0.1447629889
0 2 0.146628479 -0.1447629889
0 2 0.1455019253 -0.1469935615
0 2 0.1455019253 -0.1469935615
0 2 0.1443740126 -0.149178042
0 2 0.1443740126 -0.149178042
0 2 0.1443808089 -0.1514117582
0 2 0.1432459629 -0.1535800352
0 2 0.1432459629 -0.1535800352
0 2 0.143247822 -0.1557847385
0 2 0.1421252815 -0.1579833401
0 2 0.1421252815 -0.1579833401
0 2 0.1410091912 -0.160210668
0 2 0.1410091912 -0.160210668
0 2 0.1398955837 -0.1624525009
0 2 0.1398682662 -0.1646351313
0 2 0.1398682662 -0.1646351313
0 2 0.1387350134 -0.166826259
0 2 0.137627122 -0.1690855193
0 2 0.137627122 -0.1690855193
0 2 0.1364936233 -0.1701756361
0 2 0.1364936233 -0.1701756361
0 2 0.1364645496 -0.1723880075
0 2 0.1353235441 -0.1745472707
0 2 0.1353235441 -0.1745472707
0 2 0.1341969614 -0.1768176198
0 2 0.1341969614 -0.1768176198
0 2 0.1330586719 -0.1778953463
0 2 0.1319319525 -0.1801261948
0 2 0.1319319525 -0.1801261948
0 2 0.1308156584 -0.1823011002
0 2 0.1308156584 -0.1823011002
0 2 0.1296853513 -0.1833946432
0 2 0.1296718504 -0.1855834553
0 2 0.1296718504 -0.1855834553
0 2 0.1285314017 -0.1866688329
0 2 0.1274195067 -0.1888852493
0 2 0.1274195067 -0.1888852493
0 2 0.1262947406 -0.1899954337
0 2 0.1251736415 -0.1921953154
0 2 0.1251736415 -0.1921953154
0 2 0.1240470964 -0.1932672229
0 2 0.1240470964 -0.1932672229
0 2 0.1229207806 -0.1943444096
0 2 0.1229207806 -0.1943444096
0 2 0.1218167634 -0.1965228011
0 2 0.1206853619 -0.1976091151
0 2 0.1206853619 -0.1976091151
0 2 0.1184497193 -0.1987579696
0 2 0.1173165115 -0.1998297433
0 2 0.1173165115 -0.1998297433
0 2 0.1162218816 -0.200921854
0 2 0.1162218816 -0.200921854
0 2 0.1151248249 -0.20201854
0 2 0.1140259682 -0.2031359082
0 2 0.1140259682 -0.2031359082
0 2 0.1129050712 -0.2042509973
0 2 0.1129050712 -0.2042509973
0 2 0.1107032975 -0.2053454085
0 2 0.1095668889 -0.2065420164
0 2 0.1095668889 -0.2065420164
0 2 0.1084836147 -0.2075664729
0 2 0.1084836147 -0.2075664729
0 2 0.1062782623 -0.207585552
0 2 0.1051591117 -0.2086653914
0 2 0.1051591117 -0.2086653914
0 2 0.1040395339 -0.2097477285
0 2 0.1017982384 -0.2098140334
0 2 0.1017982384 -0.2098140334
0 2 0.1007021774 -0.2108653505
0 2 0.1007021774 -0.2108653505
0 2 0.09958757636 -0.211986333
0 2 0.09736218249 -0.2119954033
0 2 0.09736218249 -0.2119954033
0 2 0.09626140324 -0.2120189072
0 2 0.09626140324 -0.2120189072
0 2 0.09403049082 -0.2131670273
0 2 0.09294945736 -0.2131650276
0 2 0.09294945736 -0.2131650276
0 2 0.09074842443 -0.2131824467
0 2 0.09074842443 -0.2131824467
0 2 0.08962754934 -0.2143092676
0 2 0.08741496167 -0.2143447019
0 2 0.08741496167 -0.2143447019
0 2 0.08521658902 -0.2143461037
0 2 0.08413598265 -0.2143515631
0 2 0.08413598265 -0.2143515631
0 2 0.08188211708 -0.2144265798
0 2 0.08188211708 -0.2144265798
0 2 0.07970265405 -0.2144042035
0 2 0.07857330882 -0.2144070844
0 2 0.07857330882 -0.2144070844
0 2 0.07636443768 -0.2144497654
0 2 0.07636443768 -0.2144497654
0 2 0.07413855594 -0.2144917236
0 2 0.07304894179 -0.2144712134
0 2 0.07304894179 -0.2144712134
0 2 0.07081677629 -0.2145344005
0 2 0.06860038727 -0.2145376629
0 2 0.06860038727 -0.2145376629
0 2 0.06748501641 -0.2134415177
0 2 0.06748501641 -0.2134415177
0 2 0.06527219824 -0.2134495733
0 2 0.06305314222 -0.2134750184
0 2 0.06305314222 -0.2134750184
0 2 0.06083470777 -0.2134777541
0 2 0.06083470777 -0.2134777541
0 2 0.05861683392 -0.2124028958
0 2 0.05751312365 -0.2124019057
0 2 0.05751312365 -0.2124019057
0 2 0.05527189914 -0.2124368077
0 2 0.05527189914 -0.2124368077
0 2 0.05305677915 -0.2113551409
0 2 0.050846861 -0.211347046
0 2 0.050846861 -0.211347046
0 2 0.04859986126 -0.2113686675
0 2 0.04640456083 -0.2102814528
0 2 0.04640456083 -0.2102814528
0 2 0.04418578916 -0.2102875634
0 2 0.04418578916 -0.2102875634
0 2 0.04304020559 -0.2092192224
0 2 0.04304020559 -0.2092192224
0 2 0.0408344082 -0.2092059199
0 2 0.03860225824 -0.2081326624
0 2 0.03860225824 -0.2081326624
0 2 0.03641575419 -0.2081510916
0 2 0.03417940054 -0.2070709475
0 2 0.03417940054 -0.2070709475
0 2 0.03195007659 -0.2059585752
0 2 0.03195007659 -0.2059585752
0 2 0.02971745507 -0.2059875321
0 2 0.02750424336 -0.2048807893
0 2 0.02750424336 -0.2048807893
0 2 0.02526225998 -0.2037875409
0 2 0.02305275504 -0.2038012709
0 2 0.02305275504 -0.2038012709
0 2 0.02081228239 -0.2027191232
0 2 0.02081228239 -0.2027191232
0 2 0.01964818995 -0.20164004
0 2 0.01964818995 -0.20164004
0 2 0.01744238734 -0.2016572697
0 2 0.01521984664 -0.2005556607
0 2 0.01521984664 -0.2005556607
0 2 0.0129506321 -0.1994552996
0 2 0.01077549785 -0.1983520578
0 2 0.01077549785 -0.1983520578
0 2 0.008535632821 -0.1983797481
0 2 0.008535632821 -0.1983797481
0 2 0.006303558904 -0.1972711988
0 2 0.004071094395 -0.1961723066
0 2 0.004071094395 -0.1961723066
0 2 0.001832607199 -0.195060925
0 2 0.001832607199 -0.195060925
0 2 -0.0004127965187 -0.1939579451
0 2 -0.002650780801 -0.1939803978
0 2 -0.002650780801 -0.1939803978
0 2 -0.004884082376 -0.1928703305
0 2 -0.007082297074 -0.191776212
0 2 -0.007082297074 -0.191776212
0 2 -0.009330291265 -0.1906826772
0 2 -0.009330291265 -0.1906826772
0 2 -0.01154820077 -0.190694895
0 2 -0.01380869101 -0.189587304
0 2 -0.01380869101 -0.189587304
0 2 -0.01604345637 -0.1884765299
0 2 -0.01604345637 -0.1884765299
0 2 -0.0182765771 -0.1873747647
0 2 -0.02049468081 -0.186264055
0 2 -0.02049468081 -0.186264055
0 2 -0.02384944468 -0.1862750383
0 2 -0.02384944468 -0.1862750383
0 2 -0.02608917871 -0.1851733695
0 2 -0.02832504728 -0.1840623746
0 2 -0.02832504728 -0.1840623746
0 2 -0.03058636629 -0.1829449325
0 2 -0.03282796789 -0.1818311382
0 2 -0.03282796789 -0.1818311382
0 2 -0.03509901738 -0.1818302472
0 2 -0.03509901738 -0.1818302472
0 2 -0.03733149826 -0.1807323044
0 2 -0.03958024791 -0.1796200842
0 2 -0.03958024791 -0.1796200842
0 2 -0.04181654056 -0.1785066103
0 2 -0.04181654056 -0.1785066103
0 2 -0.04401278965 -0.1774034474
0 2 -0.04624361034 -0.177421744
0 2 -0.04624361034 -0.177421744
0 2 -0.04848413259 -0.1763139733
0 2 -0.04848413259 -0.1763139733
0 2 -0.05070380769 -0.1752159325
0 2 -0.05293808305 -0.1740960844
0 2 -0.05293808305 -0.1740960844
0 2 -0.05628683497 -0.1741152109
0 2 -0.05854250766 -0.172996025
0 2 -0.05854250766 -0.172996025
0 2 -0.06077007864 -0.1719011521
0 2 -0.06077007864 -0.1719011521
0 2 -0.06302746156 -0.1707760363
0 2 -0.06302746156 -0.1707760363
0 2 -0.0652947838 -0.1707413793
0 2 -0.06752263075 -0.1696448722
0 2 -0.06752263075 -0.1696448722
0 2 -0.06976160577 -0.1685326218
0 2 -0.07199471809 -0.1674052735
0 2 -0.07199471809 -0.1674052735
0 2 -0.07536844371 -0.167409782
0 2 -0.07761829234 -0.166267927
0 2 -0.07761829234 -0.166267927
0 2 -0.07985182225 -0.1651704911
0 2 -0.07985182225 -0.1651704911
0 2 -0.08209844767 -0.1640497098
0 2 -0.08432919892 -0.1640611155
0 2 -0.08432919892 -0.1640611155
0 2 -0.08660140369 -0.1629190157
0 2 -0.08660140369 -0.1629190157
0 2 -0.08883027058 -0.1617916213
0 2 -0.09217990323 -0.1617982455
0 2 -0.09217990323 -0.1617982455
0 2 -0.09441397025 -0.1606843984
0 2 -0.09441397025 -0.1606843984
0 2 -0.09663441633 -0.1595632163
0 2 -0.09887431264 -0.1595401639
0 2 -0.09887431264 -0.1595401639
0 2 -0.1022366999 -0.1583980957
0 2 -0.1044544976 -0.1573117965
0 2 -0.1044544976 -0.1573117965
0 2 -0.106692591 -0.1561756362
0 2 -0.106692591 -0.1561756362
0 2 -0.1089377795 -0.1561698338
0 2 -0.1089377795 -0.1561698338
0 2 -0.1111830756 -0.155047339
0 2 -0.1134253678 -0.1539097469
0 2 -0.1134253678 -0.1539097469
0 2 -0.1167665462 -0.1539335876
0 2 -0.1189870266 -0.1527841471
0 2 -0.1189870266 -0.1527841471
0 2 -0.1212158111 -0.1516844045
0 2 -0.1212158111 -0.1516844045
0 2 -0.1234490119 -0.1516559094
0 2 -0.1256817526 -0.1505311721
0 2 -0.1256817526 -0.1505311721
0 2 -0.1279246372 -0.1494217452
0 2 -0.1301608228 -0.149369727
0 2 -0.1301608228 -0.149369727
0 2 -0.1323856084 -0.1482582579
0 2 -0.1323856084 -0.1482582579
0 2 -0.1357347091 -0.1471161866
0 2 -0.1357347091 -0.1471161866
0 2 -0.1379433495 -0.1471044118
0 2 -0.1401650187 -0.145931573
0 2 -0.1401650187 -0.145931573
0 2 -0.142385882 -0.1447914578
0 2 -0.1446105768 -0.1437091483
0 2 -0.1446105768 -0.1437091483
0 2 -0.1468228585 -0.1436651705
0 2 -0.1490536525 -0.1425645945
0 2 -0.1490536525 -0.1425645945
0 2 -0.1512710229 -0.1414134831
0 2 -0.1512710229 -0.1414134831
0 2 -0.1534793935 -0.1413961613
0 2 -0.1556900969 -0.1402473198
0 2 -0.1556900969 -0.1402473198
0 2 -0.1579086202 -0.1390900465
0 2 -0.1579086202 -0.1390900465
0 2 -0.1600902523 -0.1390677571
0 2 -0.1612075755 -0.1379481209
0 2 -0.1612075755 -0.1379481209
0 2 -0.1634315302 -0.1368156858
0 2 -0.1634315302 -0.1368156858
0 2 -0.165652856 -0.1357062141
0 2 -0.1678524635 -0.1356810312
0 2 -0.1678524635 -0.1356810312
0 2 -0.1700588333 -0.1345290803
0 2 -0.1700588333 -0.1345290803
0 2 -0.1711558917 -0.1334114163
0 2 -0.1733450929 -0.1322861278
0 2 -0.1733450929 -0.1322861278
0 2 -0.1755358057 -0.1311582269
0 2 -0.1755358057 -0.1311582269
0 2 -0.1766420394 -0.1311644276
0 2 -0.1788242997 -0.1300217823
0 2 -0.1788242997 -0.1300217823
0 2 -0.179939517 -0.1289293001
0 2 -0.182145187 -0.1277815506
0 2 -0.182145187 -0.1277815506
0 2 -0.1832353157 -0.1266682714
0 2 -0.1832353157 -0.1266682714
0 2 -0.1854372543 -0.1255521763
0 2 -0.1865236916 -0.1255361803
0 2 -0.1865236916 -0.1255361803
0 2 -0.1876367827 -0.1244225895
0 2 -0.1876367827 -0.1244225895
0 2 -0.1898696269 -0.1233420677
0 2 -0.1909380099 -0.1222122182
0 2 -0.1909380099 -0.1222122182
0 2 -0.1920352321 -0.1210872493
0 2 -0.1920352321 -0.1210872493
0 2 -0.1931373637 -0.1200039783
0 2 -0.1942142221 -0.1188539872
0 2 -0.1942142221 -0.1188539872
0 2 -0.1964540195 -0.117767925
0 2 -0.1975545694 -0.1166478672
0 2 -0.1975545694 -0.1166478672
0 2 -0.1975975402 -0.1155739946
0 2 -0.1975975402 -0.1155739946
0 2 -0.1986827983 -0.1144336151
0 2 -0.199764139 -0.1133055901
0 2 -0.199764139 -0.1133055901
0 2 -0.2009243692 -0.1122738869
0 2 -0.2009243692 -0.1122738869
0 2 -0.202022691 -0.1111600597
0 2 -0.2031628656 -0.1089727466
0 2 -0.2031628656 -0.1089727466
0 2 -0.2031025352 -0.1078149118
0 2 -0.2042276115 -0.1067076636
0 2 -0.2042276115 -0.1067076636
0 2 -0.2053144537 -0.1055955088
0 2 -0.2053144537 -0.1055955088
0 2 -0.2064139172 -0.1044606656
0 2 -0.2064232107 -0.1033638121
0 2 -0.2064232107 -0.1033638121
0 2 -0.2075393142 -0.1022571436
0 2 -0.2075393142 -0.1022571436
0 2 -0.207552435 -0.1000395752
0 2 -0.2086804391 -0.09894666261
0 2 -0.2086804391 -0.09894666261
0 2 -0.2086431271 -0.09781619197
0 2 -0.2086431271 -0.09781619197
0 2 -0.2097687254 -0.09672112651
0 2 -0.20977051 -0.09448358454
0 2 -0.20977051 -0.09448358454
0 2 -0.2097705421 -0.09338970383
0 2 -0.2098038372 -0.0923115874
0 2 -0.2098038372 -0.0923115874
0 2 -0.2109124648 -0.09122091702
0 2 -0.2109124648 -0.09122091702
0 2 -0.2109333632 -0.08901186466
0 2 -0.2109333632 -0.08901186466
0 2 -0.2109624315 -0.08792949746
0 2 -0.2109740476 -0.08682776306
0 2 -0.2109740476 -0.08682776306
0 2 -0.2109670974 -0.08459442675
0 2 -0.2109854646 -0.08350133396
0 2 -0.2109854646 -0.08350133396
0 2 -0.2109641022 -0.08126222308
0 2 -0.2109641022 -0.08126222308
0 2 -0.2109944888 -0.08016425033
0 2 -0.2110348285 -0.07909540725
0 2 -0.2110348285 -0.07909540725
0 2 -0.2110432411 -0.07685857541
0 2 -0.2111242618 -0.07578930581
0 2 -0.2111242618 -0.07578930581
0 2 -0.2110960892 -0.07355332957
0 2 -0.2110960892 -0.07355332957
0 2 -0.2110785428 -0.07242724026
0 2 -0.2110785428 -0.07242724026
0 2 -0.2110901381 -0.07022303879
0 2 -0.2111151143 -0.06912277489
0 2 -0.2111151143 -0.06912277489
0 2 -0.2111132895 -0.06690860867
0 2 -0.2111669425 -0.06580219629
0 2 -0.2111669425 -0.06580219629
0 2 -0.2111694957 -0.06358203175
0 2 -0.2100315943 -0.06247077816
0 2 -0.2100315943 -0.06247077816
0 2 -0.2100707952 -0.06025367576
0 2 -0.2100707952 -0.06025367576
0 2 -0.2100195741 -0.0580134542
0 2 -0.2100195741 -0.0580134542
0 2 -0.2100619867 -0.05691643322
0 2 -0.2089456816 -0.05469208845
0 2 -0.2089456816 -0.05469208845
0 2 -0.2089518639 -0.05247173138
0 2 -0.2090275442 -0.05137030743
0 2 -0.2090275442 -0.05137030743
0 2 -0.2079130515 -0.04915983464
0 2 -0.2079130515 -0.04915983464
0 2 -0.2079068037 -0.04693675785
0 2 -0.2079228488 -0.04582861097
0 2 -0.2079228488 -0.04582861097
0 2 -0.2068172537 -0.04249861267
0 2 -0.2068190525 -0.04136647979
0 2 -0.2068190525 -0.04136647979
0 2 -0.2058088245 -0.03916633278
0 2 -0.2058088245 -0.03916633278
0 2 -0.2057945723 -0.03694339563
0 2 -0.2057945723 -0.03694339563
0 2 -0.2047331037 -0.03471170079
0 2 -0.2047157812 -0.03359251583
0 2 -0.2047157812 -0.03359251583
0 2 -0.2036138718 -0.03135391834
0 2 -0.2037000344 -0.02914458975
0 2 -0.2037000344 -0.02914458975
0 2 -0.202590671 -0.02691814094
0 2 -0.202590671 -0.02691814094
0 2 -0.2026230264 -0.02469593303
0 2 -0.2014991779 -0.02247690437
0 2 -0.2014991779 -0.02247690437
0 2 -0.2014406559 -0.02025218353
0 2 -0.2014406559 -0.02025218353
0 2 -0.2003630155 -0.01802087239
0 2 -0.2003898752 -0.01579349429
0 2 -0.2003898752 -0.01579349429
0 2 -0.1992803781 -0.01356617839
0 2 -0.1992803781 -0.01356617839
0 2 -0.1981746763 -0.01135462096
0 2 -0.198163123 -0.009127175354
0 2 -0.198163123 -0.009127175354
0 2 -0.1971187542 -0.006903615023
0 2 -0.1971082924 -0.004684952866
0 2 -0.1971082924 -0.004684952866
0 2 -0.1959985653 -0.002456158355
0 2 -0.1959985653 -0.002456158355
0 2 -0.1948899173 -0.0002225235088
0 2 -0.1949235069 0.002019151672
0 2 -0.1949235069 0.002019151672
0 2 -0.1937976069 0.004260968308
0 2 -0.1937976069 0.004260968308
0 2 -0.1927685831 0.007618295431
0 2 -0.1916558902 0.009849653898
0 2 -0.1916558902 0.009849653898
0 2 -0.191628491 0.01207244247
0 2 -0.1905655577 0.01431237945
0 2 -0.1905655577 0.01431237945
0 2 -0.1905968146 0.01657299962
0 2 -0.1905968146 0.01657299962
0 2 -0.1895100388 0.01880770573
0 2 -0.1883975918 0.02215770118
0 2 -0.1883975918 0.02215770118
0 2 -0.1883333136 0.02435873582
0 2 -0.1883333136 0.02435873582
0 2 -0.1872504203 0.02660846616
0 2 -0.1861347049 0.028829526
0 2 -0.1861347049 0.028829526
0 2 -0.1850494403 0.03218830022
0 2 -0.1850494403 0.03218830022
0 2 -0.1850543769 0.03442212621
0 2 -0.1839492793 0.03665232698
0 2 -0.1839492793 0.03665232698
0 2 -0.1827944742 0.03997955817
0 2 -0.182804064 0.04222156908
0 2 -0.182804064 0.04222156908
0 2 -0.1816694368 0.04445026477
0 2 -0.1816694368 0.04445026477
0 2 -0.180532434 0.04780139086
0 2 -0.180532434 0.04780139086
0 2 -0.1805367794 0.05003416518
0 2 -0.1794648277 0.05229274356
0 2 -0.1794648277 0.05229274356
0 2 -0.1783816787 0.05566415863
0 2 -0.1783584759 0.05789249036
0 2 -0.1783584759 0.05789249036
0 2 -0.1772489398 0.06127777085
0 2 -0.1772489398 0.06127777085
0 2 -0.1760790278 0.06350223291
0 2 -0.176068951 0.06687800573
0 2 -0.176068951 0.06687800573
0 2 -0.1749639023 0.06913369863
0 2 -0.1738347272 0.07249203164
0 2 -0.1738347272 0.07249203164
0 2 -0.1738169049 0.07472009997
0 2 -0.1726898656 0.07694276969
0 2 -0.1726898656 0.07694276969
0 2 -0.1716021628 0.08034898161
0 2 -0.1716021628 0.08034898161
0 2 -0.1715441569 0.08254549909
0 2 -0.1715441569 0.08254549909
0 2 -0.1704024685 0.08590309535
0 2 -0.170418791 0.08815953478
0 2 -0.170418791 0.08815953478
0 2 -0.1692595838 0.09146866337
0 2 -0.1681747441 0.09373026551
0 2 -0.1681747441 0.09373026551
0 2 -0.1670088389 0.0970011889
0 2 -0.1670088389 0.0970011889
0 2 -0.1670316893 0.09927100775
0 2 -0.1658856828 0.1014653931
0 2 -0.1658856828 0.1014653931
0 2 -0.1658852369 0.104827643
0 2 -0.1658852369 0.104827643
0 2 -0.1647583422 0.1070684077
0 2 -0.1636209658 0.110390713
0 2 -0.1636209658 0.110390713
0 2 -0.1636383839 0.1126566778
0 2 -0.1636383839 0.1126566778
0 2 -0.1624945366 0.1148691096
0 2 -0.1613272065 0.1181592587
0 2 -0.1613272065 0.1181592587
0 2 -0.1613052107 0.1203974627
0 2 -0.1601758663 0.1237238204
0 2 -0.1601758663 0.1237238204
0 2 -0.1590299714 0.1259155976
0 2 -0.1590299714 0.1259155976
0 2 -0.1579011955 0.128150767
0 2 -0.1578411714 0.1314901423
0 2 -0.1578411714 0.1314901423
0 2 -0.1567221489 0.1337392739
0 2 -0.1567221489 0.1337392739
0 2 -0.1555636953 0.1359358156
0 2 -0.1555145786 0.1393128194
0 2 -0.1555145786 0.1393128194
0 2 -0.1543553106 0.1414689953
0 2 -0.1543553106 0.1414689953
0 2 -0.1532142685 0.1437266422
0 2 -0.1520803669 0.1469952971
0 2 -0.1520803669 0.1469952971
0 2 -0.1520495343 0.1492022364
0 2 -0.1509311488 0.1514313218
0 2 -0.1509311488 0.1514313218
0 2 -0.1497599773 0.1535547844
0 2 -0.1486584228 0.1558243491
0 2 -0.1486584228 0.1558243491
0 2 -0.1475308329 0.1579829934
0 2 -0.1475308329 0.1579829934
0 2 -0.1463772938 0.1601951694
0 2 -0.1463772938 0.1601951694
0 2 -0.1452414303 0.1624317051
0 2 -0.1452236495 0.1646595475
0 2 -0.1452236495 0.1646595475
0 2 -0.1441035017 0.1669367016
0 2 -0.1429649232 0.1690715474
0 2 -0.1429649232 0.1690715474
0 2 -0.1418351109 0.1712536075
0 2 -0.1418351109 0.1712536075
0 2 -0.140714824 0.1734646824
0 2 -0.1395944484 0.1745301922
0 2 -0.1395944484 0.1745301922
0 2 -0.1384682133 0.1767724254
0 2 -0.1373330734 0.1789706661
0 2 -0.1373330734 0.1789706661
0 2 -0.1362365408 0.1800678008
0 2 -0.1362365408 0.1800678008
0 2 -0.1351117371 0.1822945464
0 2 -0.1351117371 0.1822945464
0 2 -0.1339955981 0.1833463211
0 2 -0.1328619496 0.1855997204
0 2 -0.1328619496 0.1855997204
0 2 -0.131743679 0.1867376193
0 2 -0.1295056208 0.1888753433
0 2 -0.1295056208 0.1888753433
0 2 -0.1283897663 0.1900254468
0 2 -0.1283897663 0.1900254468
0 2 -0.1272561807 0.1922138893
0 2 -0.1261451248 0.1933414738
0 2 -0.1261451248 0.1933414738
0 2 -0.1250144979 0.194467788
0 2 -0.1250144979 0.194467788
0 2 -0.1227983895 0.1955691357
0 2 -0.1216630433 0.196701073
0 2 -0.1216630433 0.196701073
0 2 -0.120565002 0.1977573058
0 2 -0.120565002 0.1977573058
0 2 -0.1194325322 0.1988322309
0 2 -0.117226719 0.1999743974
0 2 -0.117226719 0.1999743974
0 2 -0.1161020684 0.2011109674
0 2 -0.1150125159 0.2022134273
0 2 -0.1150125159 0.2022134273
0 2 -0.1128010862 0.2032725251
0 2 -0.1128010862 0.2032725251
0 2 -0.1116822787 0.2043575814
0 2 -0.1105661968 0.2054850872
0 2 -0.1105661968 0.2054850872
0 2 -0.1083514601 0.206568546
0 2 -0.1083514601 0.206568546
0 2 -0.1072572198 0.2065273789
0 2 -0.1061285106 0.2076730602
0 2 -0.1061285106 0.2076730602
0 2 -0.1039147358 0.2076864575
0 2 -0.1028165281 0.2087634659
0 2 -0.1028165281 0.2087634659
0 2 -0.1005787934 0.2088150273
0 2 -0.1005787934 0.2088150273
0 2 -0.0994622968 0.209930764
0 2 -0.09838614468 0.2099230078
0 2 -0.09838614468 0.2099230078
0 2 -0.09616897304 0.2110635256
0 2 -0.09616897304 0.2110635256
0 2 -0.0950805091 0.2110335835
0 2 -0.09285310504 0.2110802815
0 2 -0.09285310504 0.2110802815
0 2 -0.09174643163 0.2121310018
0 2 -0.09174643163 0.2121310018
0 2 -0.08955410705 0.2121413271
0 2 -0.08841074471 0.212186135
0 2 -0.08841074471 0.212186135
0 2 -0.08620523836 0.2121884801
0 2 -0.08511919876 0.2121713548
0 2 -0.08511919876 0.2121713548
0 2 -0.08285300054 0.212225606
0 2 -0.08285300054 0.212225606
0 2 -0.08177592058 0.2122013181
0 2 -0.08177592058 0.2122013181
0 2 -0.0795721738 0.2122255903
0 2 -0.0773583268 0.2122526661
0 2 -0.0773583268 0.2122526661
0 2 -0.07626936429 0.2122317369
0 2 -0.07405856834 0.2122258625
0 2 -0.07405856834 0.2122258625
0 2 -0.0729330045 0.2122798137
0 2 -0.0729330045 0.2122798137
0 2 -0.07071843723 0.2122991907
0 2 -0.0685043932 0.2122844017
0 2 -0.0685043932 0.2122844017
0 2 -0.06741950476 0.2111973756
0 2 -0.06520676764 0.2111936511
0 2 -0.06520676764 0.2111936511
0 2 -0.06298198162 0.2112143617
0 2 -0.06298198162 0.2112143617
0 2 -0.06188147099 0.2101210362
0 2 -0.06188147099 0.2101210362
0 2 -0.0596716905 0.210165347
0 2 -0.05745289969 0.2101729644
0 2 -0.05745289969 0.2101729644
0 2 -0.05635176527 0.2090803215
0 2 -0.05413969509 0.2090987139
0 2 -0.05413969509 0.2090987139
0 2 -0.05191572156 0.208038411
0 2 -0.05191572156 0.208038411
0 2 -0.04969400363 0.2080512304
0 2 -0.04748449528 0.2069396928
0 2 -0.04748449528 0.2069396928
0 2 -0.04638812996 0.206979856
0 2 -0.04638812996 0.206979856
0 2 -0.04417596144 0.2059045818
0 2 -0.04192693921 0.2048150789
0 2 -0.04192693921 0.2048150789
0 2 -0.03975465281 0.2048317181
0 2 -0.03752761372 0.2037273306
0 2 -0.03752761372 0.2037273306
0 2 -0.03529612801 0.2026668765
0 2 -0.03529612801 0.2026668765
0 2 -0.03417431116 0.2026681146
0 2 -0.03195980083 0.201586882
0 2 -0.03195980083 0.201586882
0 2 -0.02973045622 0.2015916717
0 2 -0.02749329662 0.2004995323
0 2 -0.02749329662 0.2004995323
0 2 -0.02530649278 0.1994012048
0 2 -0.02530649278 0.1994012048
0 2 -0.02307242557 0.198284332
0 2 -0.02307242557 0.198284332
0 2 -0.02082565916 0.1983083106
0 2 -0.0186156926 0.197202863
0 2 -0.0186156926 0.197202863
0 2 -0.01638501918 0.1960962358
0 2 -0.0141549374 0.1961121352
0 2 -0.0141549374 0.1961121352
0 2 -0.01189932941 0.1950140453
0 2 -0.01189932941 0.1950140453
0 2 -0.009659927053 0.1939219635
0 2 -0.007436794711 0.192838387
0 2 -0.007436794711 0.192838387
0 2 -0.005204095746 0.192843038
0 2 -0.005204095746 0.192843038
0 2 -0.002953122219 0.1917272547
0 2 -0.0006938258999 0.1906397919
0 2 -0.0006938258999 0.1906397919
0 2 0.002661033514 0.1895373622
0 2 0.002661033514 0.1895373622
0 2 0.004941966375 0.1895371912
0 2 0.00717550558 0.1884253062
0 2 0.00717550558 0.1884253062
0 2 0.009355436837 0.1873420779
0 2 0.01158194086 0.1873444103
0 2 0.01158194086 0.1873444103
0 2 0.01384612007 0.1862385953
0 2 0.01384612007 0.1862385953
0 2 0.01720645404 0.1851080821
0 2 0.01945535065 0.1840073677
0 2 0.01945535065 0.1840073677
0 2 0.02169279689 0.1840137682
0 2 0.02169279689 0.1840137682
0 2 0.02392969767 0.1829045252
0 2 0.02620087285 0.1817762521
0 2 0.02620087285 0.1817762521
0 2 0.02953688582 0.1806747846
0 2 0.03177305983 0.1806760878
0 2 0.03177305983 0.1806760878
0 2 0.03401270576 0.1795777261
0 2 0.03401270576 0.1795777261
0 2 0.03623793068 0.1784784027
0 2 0.03961089824 0.1773618965
0 2 0.03961089824 0.1773618965
0 2 0.04185457275 0.1773754835
0 2 0.04185457275 0.1773754835
0 2 0.04408982193 0.1762509232
0 2 0.04742146534 0.1751535566
0 2 0.04742146534 0.1751535566
0 2 0.04966161316 0.175170418
0 2 0.04966161316 0.175170418
0 2 0.0519105635 0.1740377665
0 2 0.05527319712 0.1729228482
0 2 0.05527319712 0.1729228482
0 2 0.05753237091 0.1728946459
0 2 0.05974753358 0.1718152218
0 2 0.05974753358 0.1718152218
0 2 0.06308838868 0.1707148046
0 2 0.06308838868 0.1707148046
0 2 0.06531490147 0.1706922579
0 2 0.06757850232 0.1695694214
0 2 0.06757850232 0.1695694214
0 2 0.07093213817 0.1684600776
0 2 0.07093213817 0.1684600776
0 2 0.07315329374 0.1684804246
0 2 0.0754016185 0.1673351324
0 2 0.0754016185 0.1673351324
0 2 0.07876684802 0.1662279499
0 2 0.07876684802 0.1662279499
0 2 0.08097853253 0.1662558303
0 2 0.08322889952 0.1650971789
0 2 0.08322889952 0.1650971789
0 2 0.086585286 0.1650776238
0 2 0.0888268164 0.1639488783
0 2 0.0888268164 0.1639488783
0 2 0.0910870588 0.1639199851
0 2 0.0910870588 0.1639199851
0 2 0.09444161703 0.1627946875
0 2 0.09667476493 0.162775491
0 2 0.09667476493 0.162775491
0 2 0.1000342206 0.1616253689
0 2 0.1000342206 0.1616253689
0 2 0.1022624104 0.1604934247
0 2 0.1056003605 0.1604900113
0 2 0.1056003605 0.1604900113
0 2 0.1078460322 0.1593537098
0 2 0.110065061 0.1593510222
0 2 0.110065061 0.1593510222
0 2 0.1134302867 0.1581700744
0 2 0.1134302867 0.1581700744
0 2 0.1156520077 0.1581851998
0 2 0.1156520077 0.1581851998
0 2 0.1189847149 0.1570329621
0 2 0.1211984093 0.1569732241
0 2 0.1211984093 0.1569732241
0 2 0.1234345544 0.1558410954
0 2 0.1256517832 0.1558212307
0 2 0.1256517832 0.1558212307
0 2 0.1289783152 0.1547203951
0 2 0.1289783152 0.1547203951
0 2 0.1311986207 0.1536155404
0 2 0.133402522 0.1535506264
0 2 0.133402522 0.1535506264
0 2 0.1356257446 0.1524350054
0 2 0.1356257446 0.1524350054
0 2 0.1389649862 0.152402747
0 2 0.1411833161 0.1512324356
0 2 0.1411833161 0.1512324356
0 2 0.143402841 0.1512394179
0 2 0.143402841 0.1512394179
0 2 0.1456153638 0.1501122626
0 2 0.1478366389 0.1489599591
0 2 0.1478366389 0.1489599591
0 2 0.1500357485 0.1489073926
0 2 0.1522359383 0.1477714316
0 2 0.1522359383 0.1477714316
0 2 0.1544435155 0.1478028681
0 2 0.1544435155 0.1478028681
0 2 0.1566488221 0.1466611285
0 2 0.1588616337 0.1455206389
0 2 0.1588616337 0.1455206389
0 2 0.1610820497 0.1455683782
0 2 0.1610820497 0.1455683782
0 2 0.1621633135 0.1444182684
0 2 0.1643665929 0.1432670991
0 2 0.1643665929 0.1432670991
0 2 0.166572647 0.1432861893
0 2 0.166572647 0.1432861893
0 2 0.1687650645 0.1421462614
0 2 0.16987075 0.1410719892
0 2 0.16987075 0.1410719892
0 2 0.1720660133 0.1410741679
0 2 0.1742855394 0.139964873
0 2 0.1742855394 0.139964873
0 2 0.1753508514 0.1388215387
0 2 0.1753508514 0.1388215387
0 2 0.1775626993 0.1377310119
0 2 0.1786352232 0.1365761621
0 2 0.1786352232 0.1365761621
0 2 0.1808515057 0.1365551046
0 2 0.1808515057 0.1365551046
0 2 0.1819536557 0.1354510522
0 2 0.1830483617 0.1342932256
0 2 0.1830483617 0.1342932256
0 2 0.1852629752 0.1332366187
0 2 0.186335671 0.132069683
0 2 0.186335671 0.132069683
0 2 0.1874347424 0.1309546127
0 2 0.1874347424 0.1309546127
0 2 0.1885360402 0.1298547396
0 2 0.1896476431 0.1287306682
0 2 0.1896476431 0.1287306682
0 2 0.1918401561 0.1276115702
0 2 0.1918401561 0.1276115702
0 2 0.1929486478 0.1265105508
0 2 0.1929529248 0.1253933782
0 2 0.1929529248 0.1253933782
0 2 0.1940604749 0.1242966039
0 2 0.1940604749 0.1242966039
0 2 0.1951467401 0.123144793
0 2 0.1962624394 0.1220553518
0 2 0.1962624394 0.1220553518
0 2 0.197354773 0.1209383485
0 2 0.1984943099 0.1198523859
0 2 0.1984943099 0.1198523859
0 2 0.1986187312 0.1177123014
0 2 0.1986187312 0.1177123014
0 2 0.1996393372 0.1165650091
0 2 0.2007294502 0.1154379304
0 2 0.2007294502 0.1154379304
0 2 0.2007238294 0.1143467056
0 2 0.2018097024 0.1132238065
0 2 0.2018097024 0.1132238065
0 2 0.2018183006 0.1110028404
0 2 0.2018183006 0.1110028404
0 2 0.2029241788 0.1098944917
0 2 0.2029241788 0.1098944917
0 2 0.2029682257 0.1088416783
0 2 0.2029693349 0.1066242615
0 2 0.2029693349 0.1066242615
0 2 0.204082604 0.1055065253
0 2 0.2040744347 0.104401918
0 2 0.2040744347 0.104401918
0 2 0.2040775529 0.1021922223
0 2 0.2040589238 0.1010634437
0 2 0.2040589238 0.1010634437
0 2 0.2052090515 0.09999192361
0 2 0.2052090515 0.09999192361
0 2 0.2051820326 0.0977670014
0 2 0.2051820326 0.0977670014
0 2 0.2052403746 0.09669248344
0 2 0.205242332 0.09447125475
0 2 0.205242332 0.09447125475
0 2 0.2052607412 0.09338522583
0 2 0.205265276 0.09228409623
0 2 0.205265276 0.09228409623
0 2 0.204187278 0.09007653426
0 2 0.204187278 0.09007653426
0 2 0.2041971709 0.08787513384
0 2 0.2041851888 0.08674052878
0 2 0.2041851888 0.08674052878
0 2 0.2042325758 0.08457260729
0 2 0.2042325758 0.08457260729
0 2 0.2042970128 0.08351901103
0 2 0.2032103635 0.08132214274
0 2 0.2032103635 0.08132214274
0 2 0.2032781377 0.08027103967
0 2 0.2032781377 0.08027103967
0 2 0.2032793117 0.07803166403
0 2 0.2021788173 0.07582885246
0 2 0.2021788173 0.07582885246
0 2 0.2022416575 0.073628163
0 2 0.2011210653 0.07250310276
0 2 0.2011210653 0.07250310276
0 2 0.2011280159 0.07028369988
0 2 0.2011280159 0.07028369988
0 2 0.1999889279 0.06804195026
0 2 0.1999889279 0.06804195026
0 2 0.2000435957 0.06696574987
0 2 0.2000505741 0.06474561155
0 2 0.2000505741 0.06474561155
0 2 0.1989780428 0.06252788033
0 2 0.1989847303 0.06030676357
0 2 0.1989847303 0.06030676357
0 2 0.1979110868 0.05810983633
0 2 0.1979110868 0.05810983633
0 2 0.1978834306 0.05698387741
0 2 0.1968329043 0.05477727393
0 2 0.1968329043 0.05477727393
0 2 0.1957273251 0.05255485136
0 2 0.1957686368 0.05033963359
0 2 0.1957686368 0.05033963359
0 2 0.1946286046 0.04810332718
0 2 0.1946286046 0.04810332718
0 2 0.1946814221 0.04589097287
0 2 0.1935582826 0.04366401605
0 2 0.1935582826 0.04366401605
0 2 0.1935646684 0.04143971613
0 2 0.1935646684 0.04143971613
0 2 0.1924953809 0.03921094352
0 2 0.1914244394 0.03700684178
0 2 0.1914244394 0.03700684178
0 2 0.1914071395 0.03477244935
0 2 0.1903085141 0.03255040729
0 2 0.1903085141 0.03255040729
0 2 0.190313864 0.03033441089
0 2 0.190313864 0.03033441089
0 2 0.189190871 0.02809857866
0 2 0.188120898 0.02587283231
0 2 0.188120898 0.02587283231
0 2 0.1881442627 0.02365306969
0 2 0.1881442627 0.02365306969
0 2 0.1870146089 0.02141534478
0 2 0.1859224192 0.01919046128
0 2 0.1859224192 0.01919046128
0 2 0.1859216447 0.01696125345
0 2 0.1859216447 0.01696125345
0 2 0.1848321698 0.01474372973
0 2 0.1837224803 0.01140771793
0 2 0.1837224803 0.01140771793
0 2 0.1837416757 0.009160872677
0 2 0.1826245519 0.006936090122
0 2 0.1826245519 0.006936090122
0 2 0.1826300236 0.00470792969
0 2 0.1826300236 0.00470792969
0 2 0.181502322 0.002469778272
0 2 0.1804328389 -0.0008808126516
0 2 0.1804328389 -0.0008808126516
0 2 0.1804258072 -0.00312604874
0 2 0.1804258072 -0.00312604874
0 2 0.1793137224 -0.005343832726
0 2 0.178218004 -0.007572757815
0 2 0.178218004 -0.007572757815
0 2 0.1782395755 -0.01093451227
0 2 0.1782395755 -0.01093451227
0 2 0.1771310014 -0.01317503708
0 2 0.1771418457 -0.01540926956
0 2 0.1771418457 -0.01540926956
0 2 0.1760113071 -0.01874483142
0 2 0.1760113071 -0.01874483142
0 2 0.1748858406 -0.02098067537
0 2 0.1748970962 -0.02320481232
0 2 0.1748970962 -0.02320481232
0 2 0.1738038036 -0.02656061752
0 2 0.1738038036 -0.02656061752
0 2 0.1737498338 -0.0287660088
0 2 0.1726834205 -0.03214269913
0 2 0.1726834205 -0.03214269913
0 2 0.172675859 -0.0343796351
0 2 0.1715711826 -0.03661485453
0 2 0.1715711826 -0.03661485453
0 2 0.1716039451 -0.03997865336
0 3 0.15 -0.15
0 3 0.144 -0.15
0 3 0.138 -0.15
0 3 0.132 -0.15
0 3 0.126 -0.15
0 3 0.12 -0.15
0 3 0.114 -0.15
0 3 0.108 -0.15
0 3 0.102 -0.15
0 3 0.096 -0.15
0 3 0.09 -0.15
0 3 0.084 -0.15
0 3 0.078 -0.15
0 3 0.072 -0.15
0 3 0.066 -0.15
0 3 0.06 -0.15
0 3 0.054 -0.15
0 3 0.048 -0.15
0 3 0.042 -0.15
0 3 0.036 -0.15
0 3 0.03 -0.15
0 3 0.024 -0.15
0 3 0.018 -0.15
0 3 0.012 -0.15
0 3 0.006 -0.15
0 3 0 -0.15
0 3 -0.006 -0.15
0 3 -0.012 -0.15
0 3 -0.018 -0.15
0 3 -0.024 -0.15
0 3 -0.03 -0.15
0 3 -0.036 -0.15
0 3 -0.042 -0.15
0 3 -0.048 -0.15
0 3 -0.054 -0.15
0 3 -0.06 -0.15
0 3 -0.066 -0.15
0 3 -0.072 -0.15
0 3 -0.078 -0.15
0 3 -0.084 -0.15
0 3 -0.09 -0.15
0 3 -0.096 -0.15
0 3 -0.102 -0.15
0 3 -0.108 -0.15
0 3 -0.114 -0.15
0 3 -0.12 -0.15
0 3 -0.126 -0.15
0 3 -0.132 -0.15
0 3 -0.138 -0.15
0 3 -0.144 -0.15
0 3 -0.15 -0.15
0 3 -0.15 -0.144
0 3 -0.15 -0.138
0 3 -0.15 -0.132
0 3 -0.15 -0.126
0 3 -0.15 -0.12
0 3 -0.15 -0.114
0 3 -0.15 -0.108
0 3 -0.15 -0.102
0 3 -0.15 -0.096
0 3 -0.15 -0.09
0 3 -0.15 -0.084
0 3 -0.15 -0.078
0 3 -0.15 -0.072
0 3 -0.15 -0.066
0 3 -0.15 -0.06
0 3 -0.15 -0.054
0 3 -0.15 -0.048
0 3 -0.15 -0.042
0 3 -0.15 -0.036
0 3 -0.15 -0.03
0 3 -0.15 -0.024
0 3 -0.15 -0.018
0 3 -0.15 -0.012
0 3 -0.15 -0.006
0 3 -0.15 0
0 3 -0.15 0.006
0 3 -0.15 0.012
0 3 -0.15 0.018
0 3 -0.15 0.024
0 3 -0.15 0.03
0 3 -0.15 0.036
0 3 -0.15 0.042
0 3 -0.15 0.048
0 3 -0.15 0.054
0 3 -0.15 0.06
0 3 -0.15 0.066
0 3 -0.15 0.072
0 3 -0.15 0.078
0 3 -0.15 0.084
0 3 -0.15 0.09
0 3 -0.15 0.096
0 3 -0.15 0.102
0 3 -0.15 0.108
0 3 -0.15 0.114
0 3 -0.15 0.12
0 3 -0.15 0.126
0 3 -0.15 0.132
0 3 -0.15 0.138
0 3 -0.15 0.144
0 3 -0.15 0.15
0 3 -0.144 0.15
0 3 -0.138 0.15
0 3 -0.132 0.15
0 3 -0.126 0.15
0 3 -0.12 0.15
0 3 -0.114 0.15
0 3 -0.108 0.15
0 3 -0.102 0.15
0 3 -0.096 0.15
0 3 -0.09 0.15
0 3 -0.084 0.15
0 3 -0.078 0.15
0 3 -0.072 0.15
0 3 -0.066 0.15
0 3 -0.06 0.15
0 3 -0.054 0.15
0 3 -0.048 0.15
0 3 -0.042 0.15
0 3 -0.036 0.15
0 3 -0.03 0.15
0 3 -0.024 0.15
0 3 -0.018 0.15
0 3 -0.012 0.15
0 3 -0.006 0.15
0 3 0 0.15
0 3 0.006 0.15
0 3 0.012 0.15
0 3 0.018 0.15
0 3 0.024 0.15
0 3 0.03 0.15
0 3 0.036 0.15
0 3 0.042 0.15
0 3 0.048 0.15
0 3 0.054 0.15
0 3 0.06 0.15
0 3 0.066 0.15
0 3 0.072 0.15
0 3 0.078 0.15
0 3 0.084 0.15
0 3 0.09 0.15
0 3 0.096 0.15
0 3 0.102 0.15
0 3 0.108 0.15
0 3 0.114 0.15
0 3 0.12 0.15
0 3 0.126 0.15
0 3 0.132 0.15
0 3 0.138 0.15
0 3 0.144 0.15
0 3 0.15 0.15
0 3 0.15 0.144
0 3 0.15 0.138
0 3 0.15 0.132
0 3 0.15 0.126
0 3 0.15 0.12
0 3 0.15 0.114
0 3 0.15 0.108
0 3 0.15 0.102
0 3 0.15 0.096
0 3 0.15 0.09
0 3 0.15 0.084
0 3 0.15 0.078
0 3 0.15 0.072
0 3 0.15 0.066
0 3 0.15 0.06
0 3 0.15 0.054
0 3 0.15 0.048
0 3 0.15 0.042
0 3 0.15 0.036
0 3 0.15 0.03
0 3 0.15 0.024
0 3 0.15 0.018
0 3 0.15 0.012
0 3 0.15 0.006
0 3 0.15 0
0 3 0.15 -0.006
0 3 0.15 -0.012
0 3 0.15 -0.018
0 3 0.15 -0.024
0 3 0.15 -0.03
0 3 0.15 -0.036
0 3 0.15 -0.042
0 3 0.15 -0.048
0 3 0.15 -0.054
0 3 0.15 -0.06
0 3 0.15 -0.066
0 3 0.15 -0.072
0 3 0.15 -0.078
0 3 0.15 -0.084
0 3 0.15 -0.09
0 3 0.15 -0.096
0 3 0.15 -0.102
0 3 0.15 -0.108
0 3 0.15 -0.114
0 3 0.15 -0.12
0 3 0.15 -0.126
0 3 0.15 -0.132
0 3 0.15 -0.138
0 3 0.15 -0.144
0 3 0.15 -0.15
0 3 0.144 -0.15
0 3 0.138 -0.15
0 3 0.132 -0.15
0 3 0.126 -0.15


==> Figures/cost/costcircle.dat <==
axis_id series_id x y
0 0 0 126.6968126
0 0 1 60.05292061
0 0 2 46.96000311
0 0 3 47.63831651
0 0 4 47.14191581
0 0 5 44.32525875
0 0 6 39.13606969
0 0 7 43.4932639
0 0 8 35.18625514
0 0 9 37.40360049
0 0 10 35.84485238
0 0 11 36.3487322
0 0 12 28.03823735
0 0 13 30.41304009
0 0 14 28.88926978
0 0 15 28.88409685
0 0 16 34.27929562
0 0 17 31.64493326
0 0 18 31.45630693
0 0 19 26.82938844
0 1 5 44.32525875
0 1 9 37.40360049
0 2 12 28.03823735


==> Figures/cost/costsquare.dat <==
axis_id series_id x y
0 0 0 112.4286318
0 0 1 53.23597444
0 0 2 49.84831514
0 0 3 47.04685385
0 0 4 41.25258363
0 0 5 35.28417066
0 0 6 42.61716909
0 0 7 39.81152418
0 0 8 38.93163492
0 0 9 41.6116946
0 0 10 36.56511178
0 0 11 34.06275277
0 0 12 33.510892
0 0 13 36.9559938
0 0 14 31.15960734
0 0 15 35.58003922
0 0 16 32.20836206
0 0 17 32.99601269
0 0 18 33.39777132
0 0 19 26.95373548
0 1 5 35.28417066
0 2 19 26.95373548


==> Figures/cost/xycircle.dat <==
axis_id series_id x y
0 0 0.2202354558 -0.02635818077
0 0 0.2213322618 -0.0163856791
0 0 0.2213209581 -0.01194715669
0 0 0.2213341583 -0.00201625644
0 0 0.2213701065 0.00239285452
0 0 0.221341951 0.0112216783
0 0 0.221330885 0.0156329596
0 0 0.2202171484 0.02556626267
0 0 0.2202510784 0.0299884783
0 0 0.2191069873 0.03878988197
0 0 0.2179763721 0.043214984
0 0 0.2157438156 0.05208155168
0 0 0.2146275492 0.0564787811
0 0 0.212368958 0.06532612288
0 0 0.2112491017 0.06975141332
0 0 0.2079564888 0.07749414991
0 0 0.2068384074 0.08192166242
0 0 0.2024204156 0.09076814773
0 0 0.1991218534 0.09850544791
0 0 0.1968987962 0.1029200743
0 0 0.1946917437 0.1062623178
0 0 0.1902470413 0.1140063622
0 0 0.1847204884 0.1218014115
0 0 0.1824642223 0.1262077299
0 0 0.1791666587 0.1295750318
0 0 0.1736596185 0.1373357033
0 0 0.1681612715 0.1439742009
0 0 0.1648382507 0.1473254129
0 0 0.1582103272 0.1540183708
0 0 0.1548976355 0.1573779344
0 0 0.1482413738 0.1640525502
0 0 0.1449172192 0.1662703533
0 0 0.1371250999 0.172955292
0 0 0.1337904243 0.1751890788
0 0 0.1260021713 0.1806905272
0 0 0.1226671985 0.1840254304
0 0 0.1148805265 0.1895548613
0 0 0.1115443872 0.1918004815
0 0 0.1037872557 0.196225735
0 0 0.09932801247 0.1984570452
0 0 0.09151993543 0.2028539706
0 0 0.0870729038 0.2050673069
0 0 0.07928547954 0.2094471269
0 0 0.07044780312 0.2126986643
0 0 0.06599076667 0.2148899157
0 0 0.06266592946 0.215970691
0 0 0.05381085421 0.2192536057
0 0 0.04494268852 0.2214609812
0 0 0.04050954856 0.223630701
0 0 0.03610246454 0.2247105585
0 0 0.02722685843 0.2258402096
0 0 0.01951830956 0.2280283356
0 0 0.01503242634 0.2280113445
0 0 0.006161455466 0.229116478
0 0 0.001749942326 0.2302092917
0 0 -0.007124498283 0.2302020172
0 0 -0.01157551911 0.230210796
0 0 -0.02043884679 0.2302030788
0 0 -0.02485645865 0.2301816862
0 0 -0.03373601387 0.2290679071
0 0 -0.0370765739 0.2290347139
0 0 -0.04593749179 0.2279041254
0 0 -0.0503355523 0.2268272249
0 0 -0.05808287997 0.2256897222
0 0 -0.06249875339 0.2245876893
0 0 -0.07130236125 0.2223911441
0 0 -0.07463516775 0.2202036762
0 0 -0.08236254376 0.2180014921
0 0 -0.08675353782 0.2158175473
0 0 -0.09448116041 0.2125221912
0 0 -0.10111578 0.2092040055
0 0 -0.1055506292 0.2069904267
0 0 -0.1088610352 0.2048017855
0 0 -0.1166043615 0.2004278417
0 0 -0.1232975001 0.1959654796
0 0 -0.1266373086 0.1926849597
0 0 -0.1299700894 0.1904599259
0 0 -0.1366310879 0.1849070025
0 0 -0.1432883018 0.1783087895
0 0 -0.1466304694 0.1750362839
0 0 -0.1521923876 0.169506295
0 0 -0.1555033305 0.1661933702
0 0 -0.1610532339 0.1584824796
0 0 -0.1633035652 0.1552212908
0 0 -0.1688678271 0.1475160741
0 0 -0.1710841111 0.1441838575
0 0 -0.1766506823 0.1364721556
0 0 -0.1788972024 0.1321034792
0 0 -0.1823034448 0.1244075375
0 0 -0.1845325137 0.1199893416
0 0 -0.1890165694 0.111186264
0 0 -0.1901706798 0.1067749258
0 0 -0.1935667671 0.09793195263
0 0 -0.1957746293 0.09349769993
0 0 -0.1991744808 0.08352333324
0 0 -0.2003302842 0.07908199722
0 0 -0.2026159719 0.06909981981
0 0 -0.2037554829 0.06463135267
0 0 -0.206037963 0.05458556596
0 0 -0.2071230372 0.05009881401
0 0 -0.2093927195 0.0400555807
0 0 -0.2093944233 0.03447352682
0 0 -0.21157992 0.02443061453
0 0 -0.2116353469 0.01997639053
0 0 -0.2127120259 0.008867088159
0 0 -0.2127043309 -0.001136123317
0 0 -0.2126942418 -0.005590343838
0 0 -0.2126603564 -0.01557768907
0 0 -0.2126331804 -0.02109084699
0 0 -0.2115178859 -0.03106594073
0 0 -0.211485817 -0.03549236832
0 0 -0.2103600086 -0.04545542418
0 0 -0.2092304096 -0.05099144221
0 0 -0.2069979533 -0.05984865042
0 0 -0.206959726 -0.06539653772
0 0 -0.2047165439 -0.07426289598
0 0 -0.2024698623 -0.07867510323
0 0 -0.2001992788 -0.08864851865
0 0 -0.1979935125 -0.09309187637
0 0 -0.1946133677 -0.1019532357
0 0 -0.1934238912 -0.1063684038
0 0 -0.1889261297 -0.1152395325
0 0 -0.1844654216 -0.1230174794
0 0 -0.1822143513 -0.1274121907
0 0 -0.1799813019 -0.1318410389
0 0 -0.1744430625 -0.1395832543
0 0 -0.1688955397 -0.1473025985
0 0 -0.165569921 -0.1505783377
0 0 -0.1600508953 -0.1571996076
0 0 -0.156690031 -0.1616306566
0 0 -0.1500352142 -0.167190436
0 0 -0.1466829637 -0.1705303168
0 0 -0.1400213287 -0.1771592735
0 0 -0.1366932209 -0.179417103
0 0 -0.1289266115 -0.1849451473
0 0 -0.125593341 -0.1882556291
0 0 -0.1178352769 -0.192693896
0 0 -0.1145182688 -0.1949045982
0 0 -0.1067833269 -0.1993532983
0 0 -0.1023602247 -0.2015395052
0 0 -0.09460723814 -0.2048648178
0 0 -0.09017282768 -0.2070657878
0 0 -0.08243039211 -0.2092896851
0 0 -0.07802116644 -0.2114828992
0 0 -0.06920608597 -0.2136593262
0 0 -0.06475388047 -0.2147994065
0 0 -0.05705446354 -0.2169836464
0 0 -0.05260793182 -0.2170206496
0 0 -0.04374463366 -0.2192209715
0 0 -0.03933541108 -0.2192293468
0 0 -0.03046717961 -0.2203563728
0 0 -0.02601525858 -0.220390946
0 0 -0.01714605986 -0.2204028487
0 0 -0.009366833696 -0.2193249545
0 0 -0.004943976624 -0.2193268127
0 0 -0.0004668929146 -0.2193431725
0 0 0.008391764999 -0.2182339987
0 0 0.01725409652 -0.2160483294
0 0 0.02170226984 -0.2149647675
0 0 0.02941661019 -0.2127821972
0 0 0.03385902016 -0.2116786028
0 0 0.041619535 -0.20948201
0 0 0.0460407605 -0.2072905826
0 0 0.05381320032 -0.2039928407
0 0 0.05821991534 -0.2029103402
0 0 0.06599318738 -0.1985183146
0 0 0.07040680795 -0.1963568467
0 0 0.07818132242 -0.1919999676
0 0 0.08264703607 -0.1897815101
0 0 0.08932015577 -0.1854138284
0 0 0.09377479817 -0.1821073858
0 0 0.101595363 -0.1765742605
0 0 0.1049198027 -0.1743697565
0 0 0.1116334575 -0.1688366901
0 0 0.1161016837 -0.1655091614
0 0 0.1228146248 -0.1599448144
0 0 0.1272762645 -0.1566167117
0 0 0.133963264 -0.149979847
0 0 0.1373003879 -0.1466367179
0 0 0.1439657389 -0.1399716216
0 0 0.1473162157 -0.135543112
0 0 0.1528493735 -0.1288598119
0 0 0.1561664529 -0.1254903988
0 0 0.1617049341 -0.1188005507
0 0 0.1672759215 -0.1109982514
0 0 0.1706047702 -0.1065512302
0 0 0.1728289172 -0.1032124733
0 0 0.178379716 -0.09542102382
0 0 0.1828483613 -0.08657360391
0 0 0.1850815333 -0.08324183917
0 0 0.1895015088 -0.07437657383
0 0 0.1917258812 -0.06994976909
0 0 0.1950599729 -0.06220419474
0 0 0.1972506153 -0.05775462623
0 0 0.2005698972 -0.04889650127
0 0 0.2017014097 -0.04447336712
0 0 0.2049723115 -0.03668169161
0 0 0.2060907284 -0.03223623238
0 0 0.2083174862 -0.02334261611
0 0 0.2094090796 -0.01888300751
0 0 0.2116218827 -0.009991061569
0 0 0.2127082432 -0.005568921392
0 0 0.2137705602 0.003341133459
0 0 0.2138209662 0.007795312291
0 0 0.2148673583 0.01664349289
0 1 0.1907894193 -0.009987758553
0 1 0.1918763447 -0.002228150971
0 1 0.1929507124 0.002205556747
0 1 0.192932985 0.006626277777
0 1 0.1929163524 0.0144026872
0 1 0.1928885211 0.02214742052
0 1 0.1928892072 0.02547151074
0 1 0.1928713201 0.02991117742
0 1 0.1917420605 0.03770957161
0 1 0.1906203442 0.04548380327
0 1 0.1906129652 0.04992567127
0 1 0.1883848542 0.05770195688
0 1 0.1883577939 0.06098627636
0 1 0.1861481271 0.06872804556
0 1 0.1850414506 0.07205460609
0 1 0.1816988978 0.07979104055
0 1 0.1806030389 0.08310868541
0 1 0.177265606 0.08977471091
0 1 0.176140389 0.0941796836
0 1 0.17174661 0.100830264
0 1 0.170641932 0.1041435199
0 1 0.1662362562 0.1108084805
0 1 0.1629513613 0.1141720958
0 1 0.1585102486 0.1208601528
0 1 0.1562959079 0.1241315412
0 1 0.1507475367 0.1297002725
0 1 0.1485227825 0.1330086475
0 1 0.1429487084 0.1396932086
0 1 0.1396269999 0.1419516244
0 1 0.1340730186 0.1475098022
0 1 0.1274122483 0.1530698186
0 1 0.1240891771 0.1563776791
0 1 0.1207605383 0.1586396395
0 1 0.114108675 0.1641887211
0 1 0.1063317517 0.1686694507
0 1 0.1029838958 0.1709205193
0 1 0.0996541051 0.1731153772
0 1 0.09183459885 0.1775729958
0 1 0.08397142143 0.1820278354
0 1 0.08061822762 0.1831431885
0 1 0.07281375373 0.1875599687
0 1 0.06833354054 0.1886695743
0 1 0.06050478811 0.1920003906
0 1 0.05716236715 0.1942064319
0 1 0.04821768893 0.1964385766
0 1 0.0448908597 0.1975239593
0 1 0.03597799474 0.1997323025
0 1 0.03260441562 0.2008339948
0 1 0.0237178928 0.2030188471
0 1 0.02040266626 0.2040994093
0 1 0.01263115842 0.2051795714
0 1 0.008223055084 0.2051587654
0 1 0.0004903006095 0.2062277814
0 1 -0.003948973877 0.2062113385
0 1 -0.01165057681 0.2061791559
0 1 -0.01495643636 0.2061727825
0 1 -0.02272476598 0.2050535175
0 1 -0.02602660261 0.2050435662
0 1 -0.03384932138 0.2039165408
0 1 -0.0382714194 0.2028031121
0 1 -0.04491696543 0.2017098943
0 1 -0.04932336025 0.200618252
0 1 -0.05597898077 0.1984270571
0 1 -0.05928020817 0.1973591075
0 1 -0.06703766671 0.1940712635
0 1 -0.07035010611 0.1929727134
0 1 -0.07700310467 0.1896822086
0 1 -0.08035615582 0.1874925547
0 1 -0.08701591663 0.1831099585
0 1 -0.09036204118 0.1808959948
0 1 -0.09594938732 0.176497576
0 1 -0.09928183811 0.1743057348
0 1 -0.1059481331 0.1698973242
0 1 -0.1115079832 0.1644351511
0 1 -0.1137587497 0.1611111532
0 1 -0.1170873799 0.1589349301
0 1 -0.1226580194 0.1534147451
0 1 -0.1282561588 0.1467444964
0 1 -0.1304919628 0.1434820781
0 1 -0.1327334918 0.1401509879
0 1 -0.1383294899 0.1335173819
0 1 -0.1428104734 0.1268597661
0 1 -0.1450390557 0.1234785675
0 1 -0.1495407454 0.1157216978
0 1 -0.1517851145 0.1124216958
0 1 -0.156265839 0.1046519011
0 1 -0.1585195382 0.1013391403
0 1 -0.1619063974 0.09355662679
0 1 -0.1641497048 0.08907991877
0 1 -0.1675203636 0.08126926545
0 1 -0.1686820268 0.07684392595
0 1 -0.1720346794 0.06904063217
0 1 -0.1742642984 0.06456721926
0 1 -0.1765146182 0.05566532028
0 1 -0.1776263469 0.05231349506
0 1 -0.1798543832 0.04338319064
0 1 -0.1809782601 0.03892577757
0 1 -0.1831761017 0.03000091822
0 1 -0.184288197 0.02665361186
0 1 -0.185371842 0.0177697003
0 1 -0.1864960714 0.01332409726
0 1 -0.1875895504 0.00444446829
0 1 -0.1875668831 -9.031452822e-06
0 1 -0.1886586674 -0.007755271514
0 1 -0.1886213359 -0.01220041411
0 1 -0.1885769839 -0.02107753324
0 1 -0.1885795268 -0.02443782696
0 1 -0.1885263636 -0.03330002842
0 1 -0.1885064579 -0.03771192772
0 1 -0.1873891454 -0.04549894854
0 1 -0.1862507504 -0.04990317675
0 1 -0.1851515704 -0.05878420743
0 1 -0.1829172951 -0.06652349917
0 1 -0.1818008867 -0.06982916862
0 1 -0.1806806345 -0.07428028522
0 1 -0.1784250246 -0.08203005392
0 1 -0.1750851836 -0.08983557336
0 1 -0.1728646083 -0.09319653823
0 1 -0.1717309761 -0.09651753755
0 1 -0.1672850153 -0.1042899183
0 1 -0.163902343 -0.1120395743
0 1 -0.1616637808 -0.1153879786
0 1 -0.1572117575 -0.1220422885
0 1 -0.1549947857 -0.1253846343
0 1 -0.1494676462 -0.1320427409
0 1 -0.1472600729 -0.1342336293
0 1 -0.1416963541 -0.1409077784
0 1 -0.1383682096 -0.1442066989
0 1 -0.1328431737 -0.1497559162
0 1 -0.1295225847 -0.1519715103
0 1 -0.1228700185 -0.1575039895
0 1 -0.1195266496 -0.1597614859
0 1 -0.112885661 -0.1653019547
0 1 -0.1095567047 -0.1675268973
0 1 -0.1017693971 -0.1719765732
0 1 -0.09843747167 -0.1731020148
0 1 -0.09062045679 -0.1775741893
0 1 -0.08725761865 -0.179797255
0 1 -0.07943150872 -0.1831802417
0 1 -0.07609136512 -0.1842914825
0 1 -0.06714366307 -0.1876704587
0 1 -0.0593321595 -0.1909996428
0 1 -0.05598130703 -0.1921011884
0 1 -0.05158425349 -0.1931743543
0 1 -0.04376761904 -0.1954092075
0 1 -0.03595968308 -0.1965287925
0 1 -0.03153070516 -0.1976185784
0 1 -0.02375476899 -0.1987180544
0 1 -0.01934104623 -0.1987196967
0 1 -0.01159369541 -0.1998068292
0 1 -0.007178539713 -0.1997895046
0 1 0.0005947945979 -0.2008817944
0 1 0.003959675297 -0.2008742417
0 1 0.01173969097 -0.1997881193
0 1 0.01617780447 -0.1997707664
0 1 0.02397987293 -0.1986594622
0 1 0.02732593062 -0.1986390974
0 1 0.03507222389 -0.1975248964
0 1 0.03838146793 -0.1964377272
0 1 0.04617154517 -0.1942245924
0 1 0.04951805173 -0.1931035829
0 1 0.05725268732 -0.1909022653
0 1 0.06058539016 -0.1897892725
0 1 0.06727836292 -0.1864634054
0 1 0.07059552043 -0.1853575704
0 1 0.07723512659 -0.1820588474
0 1 0.08060014223 -0.1798434138
0 1 0.08725700137 -0.1754371145
0 1 0.09057426452 -0.1743296833
0 1 0.09610629319 -0.1688380229
0 1 0.09944577617 -0.1666277586
0 1 0.1050150555 -0.1622011978
0 1 0.1083208875 -0.1600323573
0 1 0.1139152728 -0.1544958941
0 1 0.1172973234 -0.1522625902
0 1 0.1228674777 -0.1456462519
0 1 0.1251036325 -0.1434489385
0 1 0.1307225722 -0.1367963408
0 1 0.1329929817 -0.1334639925
0 1 0.1375239634 -0.1276332274
0 1 0.1397433772 -0.1246399519
0 1 0.1457012914 -0.1166493737
0 1 0.1475777759 -0.1145034755
0 1 0.1520382191 -0.1077594288
0 1 0.1575746525 -0.09907964362
0 1 0.1586923506 -0.09764208295
0 1 0.1598179204 -0.09434800539
0 1 0.1642478973 -0.08646127579
0 1 0.1675681242 -0.07972085303
0 1 0.1686810845 -0.07533024876
0 1 0.1697941606 -0.0720174135
0 1 0.1731147617 -0.06431538127
0 1 0.1753584423 -0.05769192414
0 1 0.1764631202 -0.05325927084
0 1 0.1776092543 -0.04657853291
0 1 0.1787478959 -0.04215227341
0 1 0.179889177 -0.03435466203
0 1 0.1809631658 -0.03100404957
0 1 0.182061622 -0.02321182973
0 1 0.1821230352 -0.01991044172
0 1 0.1831509512 -0.0121258413
0 1 0.1831416002 -0.008783793917
0 1 0.1831034997 -0.001022688411
0 1 0.184179246 0.002293931183
0 1 0.183097461 0.01001394635
0 2 0.2 0
0 2 0.1999013121 0.006282151816
0 2 0.1996053457 0.01255810391
0 2 0.1991123929 0.01882166266
0 2 0.1984229403 0.02506664671
0 2 0.1975376681 0.03128689301
0 2 0.1964574501 0.03747626292
0 2 0.1951833524 0.04362864828
0 2 0.1937166322 0.04973797743
0 2 0.1920587371 0.05579822121
0 2 0.1902113033 0.06180339887
0 2 0.1881761538 0.06774758405
0 2 0.1859552972 0.07362491054
0 2 0.1835509251 0.07942957813
0 2 0.1809654105 0.08515585831
0 2 0.1782013048 0.09079809995
0 2 0.175261336 0.09635073482
0 2 0.1721484054 0.1018082832
0 2 0.1688655851 0.107165359
0 2 0.1654161149 0.1124166756
0 2 0.1618033989 0.1175570505
0 2 0.1580310025 0.1225814107
0 2 0.1541026486 0.1274847979
0 2 0.1500222139 0.1322623731
0 2 0.1457937255 0.1369094212
0 2 0.1414213562 0.1414213562
0 2 0.1369094212 0.1457937255
0 2 0.1322623731 0.1500222139
0 2 0.1274847979 0.1541026486
0 2 0.1225814107 0.1580310025
0 2 0.1175570505 0.1618033989
0 2 0.1124166756 0.1654161149
0 2 0.107165359 0.1688655851
0 2 0.1018082832 0.1721484054
0 2 0.09635073482 0.175261336
0 2 0.09079809995 0.1782013048
0 2 0.08515585831 0.1809654105
0 2 0.07942957813 0.1835509251
0 2 0.07362491054 0.1859552972
0 2 0.06774758405 0.1881761538
0 2 0.06180339887 0.1902113033
0 2 0.05579822121 0.1920587371
0 2 0.04973797743 0.1937166322
0 2 0.04362864828 0.1951833524
0 2 0.03747626292 0.1964574501
0 2 0.03128689301 0.1975376681
0 2 0.02506664671 0.1984229403
0 2 0.01882166266 0.1991123929
0 2 0.01255810391 0.1996053457
0 2 0.006282151816 0.1999013121
0 2 1.224646799e-17 0.2
0 2 -0.006282151816 0.1999013121
0 2 -0.01255810391 0.1996053457
0 2 -0.01882166266 0.1991123929
0 2 -0.02506664671 0.1984229403
0 2 -0.03128689301 0.1975376681
0 2 -0.03747626292 0.1964574501
0 2 -0.04362864828 0.1951833524
0 2 -0.04973797743 0.1937166322
0 2 -0.05579822121 0.1920587371
0 2 -0.06180339887 0.1902113033
0 2 -0.06774758405 0.1881761538
0 2 -0.07362491054 0.1859552972
0 2 -0.07942957813 0.1835509251
0 2 -0.08515585831 0.1809654105
0 2 -0.09079809995 0.1782013048
0 2 -0.09635073482 0.175261336
0 2 -0.1018082832 0.1721484054
0 2 -0.107165359 0.1688655851
0 2 -0.1124166756 0.1654161149
0 2 -0.1175570505 0.1618033989
0 2 -0.1225814107 0.1580310025
0 2 -0.1274847979 0.1541026486
0 2 -0.1322623731 0.1500222139
0 2 -0.1369094212 0.1457937255
0 2 -0.1414213562 0.1414213562
0 2 -0.1457937255 0.1369094212
0 2 -0.1500222139 0.1322623731
0 2 -0.1541026486 0.1274847979
0 2 -0.1580310025 0.1225814107
0 2 -0.1618033989 0.1175570505
0 2 -0.1654161149 0.1124166756
0 2 -0.1688655851 0.107165359
0 2 -0.1721484054 0.1018082832
0 2 -0.175261336 0.09635073482
0 2 -0.1782013048 0.09079809995
0 2 -0.1809654105 0.08515585831
0 2 -0.1835509251 0.07942957813
0 2 -0.1859552972 0.07362491054
0 2 -0.1881761538 0.06774758405
0 2 -0.1902113033 0.06180339887
0 2 -0.1920587371 0.05579822121
0 2 -0.1937166322 0.04973797743
0 2 -0.1951833524 0.04362864828
0 2 -0.1964574501 0.03747626292
0 2 -0.1975376681 0.03128689301
0 2 -0.1984229403 0.02506664671
0 2 -0.1991123929 0.01882166266
0 2 -0.1996053457 0.01255810391
0 2 -0.1999013121 0.006282151816
0 2 -0.2 2.449293598e-17
0 2 -0.1999013121 -0.006282151816
0 2 -0.1996053457 -0.01255810391
0 2 -0.1991123929 -0.01882166266
0 2 -0.1984229403 -0.02506664671
0 2 -0.1975376681 -0.03128689301
0 2 -0.1964574501 -0.03747626292
0 2 -0.1951833524 -0.04362864828
0 2 -0.1937166322 -0.04973797743
0 2 -0.1920587371 -0.05579822121
0 2 -0.1902113033 -0.06180339887
0 2 -0.1881761538 -0.06774758405
0 2 -0.1859552972 -0.07362491054
0 2 -0.1835509251 -0.07942957813
0 2 -0.1809654105 -0.08515585831
0 2 -0.1782013048 -0.09079809995
0 2 -0.175261336 -0.09635073482
0 2 -0.1721484054 -0.1018082832
0 2 -0.1688655851 -0.107165359
0 2 -0.1654161149 -0.1124166756
0 2 -0.1618033989 -0.1175570505
0 2 -0.1580310025 -0.1225814107
0 2 -0.1541026486 -0.1274847979
0 2 -0.1500222139 -0.1322623731
0 2 -0.1457937255 -0.1369094212
0 2 -0.1414213562 -0.1414213562
0 2 -0.1369094212 -0.1457937255
0 2 -0.1322623731 -0.1500222139
0 2 -0.1274847979 -0.1541026486
0 2 -0.1225814107 -0.1580310025
0 2 -0.1175570505 -0.1618033989
0 2 -0.1124166756 -0.1654161149
0 2 -0.107165359 -0.1688655851
0 2 -0.1018082832 -0.1721484054
0 2 -0.09635073482 -0.175261336
0 2 -0.09079809995 -0.1782013048
0 2 -0.08515585831 -0.1809654105
0 2 -0.07942957813 -0.1835509251
0 2 -0.07362491054 -0.1859552972
0 2 -0.06774758405 -0.1881761538
0 2 -0.06180339887 -0.1902113033
0 2 -0.05579822121 -0.1920587371
0 2 -0.04973797743 -0.1937166322
0 2 -0.04362864828 -0.1951833524
0 2 -0.03747626292 -0.1964574501
0 2 -0.03128689301 -0.1975376681
0 2 -0.02506664671 -0.1984229403
0 2 -0.01882166266 -0.1991123929
0 2 -0.01255810391 -0.1996053457
0 2 -0.006282151816 -0.1999013121
0 2 -3.673940397e-17 -0.2
0 2 0.006282151816 -0.1999013121
0 2 0.01255810391 -0.1996053457
0 2 0.01882166266 -0.1991123929
0 2 0.02506664671 -0.1984229403
0 2 0.03128689301 -0.1975376681
0 2 0.03747626292 -0.1964574501
0 2 0.04362864828 -0.1951833524
0 2 0.04973797743 -0.1937166322
0 2 0.05579822121 -0.1920587371
0 2 0.06180339887 -0.1902113033
0 2 0.06774758405 -0.1881761538
0 2 0.07362491054 -0.1859552972
0 2 0.07942957813 -0.1835509251
0 2 0.08515585831 -0.1809654105
0 2 0.09079809995 -0.1782013048
0 2 0.09635073482 -0.175261336
0 2 0.1018082832 -0.1721484054
0 2 0.107165359 -0.1688655851
0 2 0.1124166756 -0.1654161149
0 2 0.1175570505 -0.1618033989
0 2 0.1225814107 -0.1580310025
0 2 0.1274847979 -0.1541026486
0 2 0.1322623731 -0.1500222139
0 2 0.1369094212 -0.1457937255
0 2 0.1414213562 -0.1414213562
0 2 0.1457937255 -0.1369094212
0 2 0.1500222139 -0.1322623731
0 2 0.1541026486 -0.1274847979
0 2 0.1580310025 -0.1225814107
0 2 0.1618033989 -0.1175570505
0 2 0.1654161149 -0.1124166756
0 2 0.1688655851 -0.107165359
0 2 0.1721484054 -0.1018082832
0 2 0.175261336 -0.09635073482
0 2 0.1782013048 -0.09079809995
0 2 0.1809654105 -0.08515585831
0 2 0.1835509251 -0.07942957813
0 2 0.1859552972 -0.07362491054
0 2 0.1881761538 -0.06774758405
0 2 0.1902113033 -0.06180339887
0 2 0.1920587371 -0.05579822121
0 2 0.1937166322 -0.04973797743
0 2 0.1951833524 -0.04362864828
0 2 0.1964574501 -0.03747626292
0 2 0.1975376681 -0.03128689301
0 2 0.1984229403 -0.02506664671
0 2 0.1991123929 -0.01882166266
0 2 0.1996053457 -0.01255810391
0 2 0.1999013121 -0.006282151816
0 2 0.2 -4.898587197e-17
0 2 0.1999013121 0.006282151816
0 2 0.1996053457 0.01255810391
0 2 0.1991123929 0.01882166266
0 2 0.1984229403 0.02506664671


==> Figures/cost/xysquare.dat <==
axis_id series_id x y
0 0 0.1534498405 -0.1115276812
0 0 0.1511925623 -0.1180999726
0 0 0.1489851558 -0.1202614163
0 0 0.1456634022 -0.1257272999
0 0 0.143436613 -0.1290260075
0 0 0.1401433727 -0.1333748513
0 0 0.1379413134 -0.1355736269
0 0 0.1324511422 -0.1399823998
0 0 0.130251401 -0.1421524808
0 0 0.1258556907 -0.1454556521
0 0 0.1192779934 -0.1476834705
0 0 0.1170920399 -0.1498636296
0 0 0.1137985597 -0.1509775161
0 0 0.1083153487 -0.1531890996
0 0 0.1017525749 -0.1543093585
0 0 0.09845789467 -0.1554209847
0 0 0.09188243368 -0.1565421073
0 0 0.08856064187 -0.1576906749
0 0 0.08196330196 -0.1577467823
0 0 0.07873602762 -0.1577245932
0 0 0.07099512645 -0.1578118246
0 0 0.06659254833 -0.1578483358
0 0 0.05887497992 -0.1579040327
0 0 0.05555955488 -0.1579352888
0 0 0.04782363725 -0.1568857838
0 0 0.04336655714 -0.156933945
0 0 0.03446906216 -0.1558951296
0 0 0.03112363858 -0.1559247503
0 0 0.02217214729 -0.154894742
0 0 0.01885785887 -0.1549120216
0 0 0.009900063341 -0.1538688742
0 0 0.005394126268 -0.1527861717
0 0 -0.003619351404 -0.1517115016
0 0 -0.008077315443 -0.1517275089
0 0 -0.01704446651 -0.1506354307
0 0 -0.02609799713 -0.1506053994
0 0 -0.03066685778 -0.1494612404
0 0 -0.03517297519 -0.1494353274
0 0 -0.04423392236 -0.149331077
0 0 -0.05327991505 -0.1481067547
0 0 -0.05773526282 -0.1480747171
0 0 -0.06669682142 -0.1468636145
0 0 -0.07112985905 -0.1468347312
0 0 -0.07893677315 -0.1456381866
0 0 -0.08336212627 -0.1455726657
0 0 -0.09218048238 -0.1444133319
0 0 -0.09549606501 -0.1432696621
0 0 -0.1031946189 -0.1410372534
0 0 -0.106494314 -0.1409833217
0 0 -0.1141258241 -0.1387640911
0 0 -0.1174077631 -0.1376575307
0 0 -0.1228947252 -0.1343502496
0 0 -0.1261417698 -0.1332733333
0 0 -0.1327247895 -0.1299536084
0 0 -0.1349202701 -0.1288500147
0 0 -0.1404191137 -0.1255465866
0 0 -0.1426199077 -0.1233575621
0 0 -0.1470407924 -0.118950637
0 0 -0.149249976 -0.1167554237
0 0 -0.1525646382 -0.1123635621
0 0 -0.1547660321 -0.1090663893
0 0 -0.1581027303 -0.1046546796
0 0 -0.1592079622 -0.1013854173
0 0 -0.1625550383 -0.09590219373
0 0 -0.1636926351 -0.09262274326
0 0 -0.1659407329 -0.0871158774
0 0 -0.1671236031 -0.08050564031
0 0 -0.168278255 -0.07718152616
0 0 -0.1683331216 -0.07387037066
0 0 -0.169528014 -0.06718954818
0 0 -0.1707415231 -0.0594068777
0 0 -0.1707896349 -0.05606091515
0 0 -0.1708784965 -0.04825569968
0 0 -0.1709304022 -0.04491156796
0 0 -0.1710201493 -0.03602609354
0 0 -0.1710385259 -0.03268726701
0 0 -0.1700052197 -0.02492177142
0 0 -0.1700453045 -0.02047340134
0 0 -0.1689885525 -0.01267019211
0 0 -0.1690418625 -0.008195810839
0 0 -0.1679982955 0.0007067078299
0 0 -0.1680147796 0.005163671627
0 0 -0.1669555884 0.01410202207
0 0 -0.1658653147 0.01746872981
0 0 -0.1647739075 0.02642219413
0 0 -0.16474197 0.03089679557
0 0 -0.163587771 0.04103090459
0 0 -0.1624219057 0.04442802631
0 0 -0.161226087 0.05455696594
0 0 -0.1611459479 0.0590422127
0 0 -0.158830241 0.06803580525
0 0 -0.1587619747 0.07258008304
0 0 -0.156406031 0.08150997381
0 0 -0.1563386256 0.08487418814
0 0 -0.1539883615 0.09378235755
0 0 -0.1528267396 0.09822904227
0 0 -0.1504887409 0.1059590419
0 0 -0.1481784164 0.113678367
0 0 -0.1470241618 0.1180544651
0 0 -0.1436263673 0.1246693841
0 0 -0.1424452848 0.1279907864
0 0 -0.1390617836 0.1345623413
0 0 -0.1368159311 0.137845802
0 0 -0.1334386436 0.1433161426
0 0 -0.1312037935 0.1466081968
0 0 -0.1267839003 0.1520615009
0 0 -0.1245760841 0.1542409679
0 0 -0.1201644866 0.1586236041
0 0 -0.1179511 0.160819635
0 0 -0.1124544047 0.1641185754
0 0 -0.1102538182 0.1663135933
0 0 -0.1047289848 0.1696342857
0 0 -0.1014705128 0.1707185007
0 0 -0.09598402315 0.1729459638
0 0 -0.09268218217 0.1751405398
0 0 -0.08612342235 0.1762731544
0 0 -0.08282614871 0.1773909377
0 0 -0.07627211535 0.1785138879
0 0 -0.07293116501 0.1796609523
0 0 -0.06635025286 0.1797156613
0 0 -0.06192809073 0.1808524839
0 0 -0.05530213332 0.1809196427
0 0 -0.04758843137 0.1809925645
0 0 -0.04314143748 0.1810375604
0 0 -0.0398176757 0.1799813855
0 0 -0.03090578172 0.1800582553
0 0 -0.02316492256 0.179027492
0 0 -0.01875918166 0.1790584544
0 0 -0.01096789694 0.1780290898
0 0 -0.006493304533 0.1769657271
0 0 0.00247560498 0.1759753275
0 0 0.006968058688 0.1748956567
0 0 0.01488228046 0.1738390821
0 0 0.01938332881 0.1727532221
0 0 0.02846466308 0.1705142807
0 0 0.03302286074 0.1704818787
0 0 0.04203309478 0.1681532464
0 0 0.0465536139 0.1680990044
0 0 0.05555817261 0.1657604962
0 0 0.06004216485 0.164600023
0 0 0.06900744014 0.1633555998
0 0 0.07346307259 0.1621841897
0 0 0.08123013401 0.1598956428
0 0 0.08568717918 0.1587065976
0 0 0.09344255975 0.1574956344
0 0 0.09678964205 0.1563258232
0 0 0.1045146037 0.1529450439
0 0 0.1078456707 0.1517776963
0 0 0.1144361749 0.1495166912
0 0 0.1177333304 0.1483927296
0 0 0.1232557773 0.145015213
0 0 0.1265352621 0.1438872294
0 0 0.1319922022 0.1405856206
0 0 0.1341910503 0.1383769466
0 0 0.1385549777 0.1350597515
0 0 0.1406721198 0.1329173289
0 0 0.1450268216 0.129621007
0 0 0.1472207055 0.1273895412
0 0 0.1504663093 0.1230741818
0 0 0.1515620944 0.1209299656
0 0 0.154865731 0.116554325
0 0 0.1559657606 0.1143831329
0 0 0.158207108 0.1088956381
0 0 0.1593217372 0.1067241552
0 0 0.1604581211 0.1012482824
0 0 0.1615822993 0.09798513781
0 0 0.1627144223 0.0925424395
0 0 0.1627527535 0.08924201527
0 0 0.163921046 0.08267225055
0 0 0.1639728832 0.07720397881
0 0 0.1639908249 0.07389848579
0 0 0.1640382163 0.06948045842
0 0 0.1641098794 0.06286849584
0 0 0.1641661244 0.05622098552
0 0 0.1642255657 0.05182936338
0 0 0.1631522132 0.04850454206
0 0 0.1632318698 0.04070366961
0 0 0.1622139081 0.03290123851
0 0 0.1622698015 0.02954261363
0 0 0.16124094 0.02059676927
0 0 0.1601704796 0.01611903502
0 0 0.1591236907 0.008253392379
0 0 0.1591454932 0.003765293486
0 0 0.1580795667 -0.005211904934
0 0 0.1581042635 -0.009696313724
0 0 0.1570196729 -0.01872050363
0 0 0.1569987061 -0.0232175954
0 0 0.155811762 -0.03223430371
0 0 0.1557617482 -0.036735198
0 0 0.1545347575 -0.04577613111
0 0 0.1544924818 -0.05030000995
0 0 0.153261041 -0.05924558094
0 0 0.1531880231 -0.06375582034
0 0 0.150856509 -0.0726929334
0 0 0.1507988007 -0.07602967932
0 0 0.1495755394 -0.08492229906
0 0 0.1484149516 -0.08935327341
0 0 0.1461052277 -0.09710622212
0 0 0.1449718764 -0.1004206371
0 0 0.142680817 -0.1081236027
0 0 0.1393301076 -0.1147152078
0 0 0.1381911704 -0.1180209776
0 0 0.1359514615 -0.1213261081
0 0 0.1326225448 -0.1268041595
0 0 0.1292946587 -0.1322971915
0 1 0.1239214649 -0.1245895287
0 1 0.120594311 -0.1289830005
0 1 0.1194837862 -0.1311726951
0 1 0.1150976181 -0.134457921
0 1 0.1128829019 -0.1366613441
0 1 0.1084827457 -0.1388763549
0 1 0.1040869152 -0.141088623
0 1 0.1018729289 -0.1422077592
0 1 0.09857548427 -0.1433177309
0 1 0.09309667726 -0.1444353116
0 1 0.08761688019 -0.1455515071
0 1 0.08432836672 -0.1466577456
0 1 0.07879684717 -0.1467119685
0 1 0.07546681471 -0.1467496673
0 1 0.06883826063 -0.1468012869
0 1 0.06551323675 -0.1468285083
0 1 0.05880310328 -0.1469128244
0 1 0.05437141938 -0.1469326725
0 1 0.04769296695 -0.1458803354
0 1 0.04436828072 -0.1458983428
0 1 0.0365388874 -0.1448426235
0 1 0.03321237379 -0.1448568914
0 1 0.02541356992 -0.1437880917
0 1 0.02204465842 -0.1426972941
0 1 0.0141783086 -0.1416208432
0 1 0.01081888936 -0.1416241164
0 1 0.002989065729 -0.1405310691
0 1 -0.0004068438925 -0.1405438306
0 1 -0.008244981882 -0.1394456717
0 1 -0.01272512416 -0.1394548735
0 1 -0.01945648896 -0.1383517716
0 1 -0.02398487325 -0.1383470839
0 1 -0.03180657939 -0.1383650812
0 1 -0.03517693461 -0.1372492192
0 1 -0.04302918966 -0.1372494503
0 1 -0.04647559999 -0.1371934223
0 1 -0.05439855124 -0.1370896028
0 1 -0.05889993242 -0.137037345
0 1 -0.06565021659 -0.1369294846
0 1 -0.07343710578 -0.1368456538
0 1 -0.0767620787 -0.1368075916
0 1 -0.08117948095 -0.1367765613
0 1 -0.08774658598 -0.136764216
0 1 -0.09435381026 -0.1356161002
0 1 -0.09759793679 -0.1356378099
0 1 -0.1030731671 -0.1345210308
0 1 -0.1063655688 -0.1334092734
0 1 -0.1118133615 -0.1323124082
0 1 -0.1150725967 -0.1312346211
0 1 -0.1193902681 -0.129097777
0 1 -0.1215923819 -0.1279889519
0 1 -0.125971883 -0.1247163801
0 1 -0.1281681424 -0.1236163652
0 1 -0.1314818684 -0.1203243382
0 1 -0.1336953821 -0.1181278629
0 1 -0.1370374061 -0.1137265326
0 1 -0.1381641067 -0.1115210618
0 1 -0.1403917663 -0.1071441439
0 1 -0.1415361248 -0.1038332543
0 1 -0.143802841 -0.09831536826
0 1 -0.1438215464 -0.096133165
0 1 -0.1460964486 -0.0895101618
0 1 -0.1461408878 -0.08727969135
0 1 -0.1473461576 -0.08060940911
0 1 -0.1474038141 -0.07725866487
0 1 -0.1475126678 -0.06945881288
0 1 -0.1475516732 -0.06613530603
0 1 -0.1476456481 -0.05832574299
0 1 -0.1476903912 -0.05496335543
0 1 -0.146656355 -0.04713406195
0 1 -0.1466942752 -0.04378559063
0 1 -0.1456694951 -0.03591782494
0 1 -0.1456930114 -0.03142099547
0 1 -0.1446496923 -0.02353063659
0 1 -0.1446611598 -0.02014570469
0 1 -0.1435757671 -0.01116734196
0 1 -0.1424606827 -0.007784913447
0 1 -0.1424738078 7.685640249e-05
0 1 -0.1413544849 0.004565246499
0 1 -0.140225519 0.01240883658
0 1 -0.1402290205 0.01576298787
0 1 -0.1391033472 0.02356659252
0 1 -0.1391066487 0.03136037878
0 1 -0.139110254 0.03583980413
0 1 -0.1379940005 0.03919224919
0 1 -0.1379673176 0.04700997115
0 1 -0.1379252439 0.05484667313
0 1 -0.1367557707 0.05818602335
0 1 -0.1366739093 0.06266061663
0 1 -0.1365778218 0.06937513347
0 1 -0.1365099052 0.07715792569
0 1 -0.136458861 0.08052398926
0 1 -0.1351925277 0.08727994448
0 1 -0.1351352091 0.09062477186
0 1 -0.1339519207 0.09725568241
0 1 -0.1328237498 0.09946249809
0 1 -0.1316043069 0.1050382666
0 1 -0.1304807527 0.1083252925
0 1 -0.1282634006 0.1137754564
0 1 -0.1271651687 0.1159488035
0 1 -0.1238737842 0.120301977
0 1 -0.1227762718 0.1213931893
0 1 -0.1194866219 0.1257487531
0 1 -0.1172955969 0.1268455956
0 1 -0.113998153 0.1301277517
0 1 -0.1117941344 0.1312361231
0 1 -0.1063072621 0.1334439727
0 1 -0.104105519 0.1345500748
0 1 -0.09866533215 0.1367217079
0 1 -0.09649746489 0.1367141242
0 1 -0.09097107322 0.1378614992
0 1 -0.08766934206 0.1389752484
0 1 -0.082148897 0.1390132166
0 1 -0.07883364491 0.1390359126
0 1 -0.0722217965 0.1401694383
0 1 -0.06891215707 0.1401842084
0 1 -0.06225808125 0.1402294382
0 1 -0.05892229052 0.140254985
0 1 -0.05225866943 0.1402954877
0 1 -0.04776176747 0.1403360661
0 1 -0.04105972172 0.1392694918
0 1 -0.03771648998 0.1392840564
0 1 -0.02989022344 0.1393207009
0 1 -0.02651830397 0.1393401356
0 1 -0.01864124207 0.1393797334
0 1 -0.01412744174 0.1393942701
0 1 -0.007420243031 0.1394132367
0 1 -0.002944821155 0.1394205694
0 1 0.004856449448 0.1394319389
0 1 0.008223987493 0.1394380658
0 1 0.01611567338 0.1394384995
0 1 0.02396310722 0.1394404237
0 1 0.02846898544 0.1394335503
0 1 0.03630392468 0.1394361599
0 1 0.03968213405 0.1394291776
0 1 0.04862698691 0.1405289323
0 1 0.05200840072 0.1404887183
0 1 0.0598984649 0.1403842212
0 1 0.06437989775 0.1414388198
0 1 0.07216239588 0.1413610518
0 1 0.07660894718 0.1413147005
0 1 0.08326284705 0.142322273
0 1 0.08767323673 0.1422868328
0 1 0.09531470371 0.1422567
0 1 0.09860299248 0.1422321646
0 1 0.1051807039 0.1421746656
0 1 0.1084623629 0.1421436124
0 1 0.1150069889 0.1410144345
0 1 0.1182832825 0.1399061988
0 1 0.1237173099 0.1387974138
0 1 0.125854641 0.13774258
0 1 0.1312759822 0.1355708226
0 1 0.1334616628 0.1333972763
0 1 0.1378411582 0.1301173262
0 1 0.1400119877 0.1290387048
0 1 0.1433181755 0.1246870111
0 1 0.1444408946 0.1225046473
0 1 0.1477865501 0.1181155015
0 1 0.1489638512 0.1126328394
0 1 0.1500932263 0.1104418683
0 1 0.1523453575 0.1049741505
0 1 0.1524229499 0.1016507779
0 1 0.1536481679 0.0950285531
0 1 0.1537132767 0.09171888278
0 1 0.1538152332 0.08510094016
0 1 0.1538924045 0.08068916452
0 1 0.1540416113 0.07291927327
0 1 0.1541027092 0.06957482823
0 1 0.1531188449 0.06175911597
0 1 0.1532076313 0.05730883819
0 1 0.1522082733 0.04942188784
0 1 0.1522532573 0.0449481127
0 1 0.1512342177 0.03595943586
0 1 0.1512808393 0.03148045149
0 1 0.1502314609 0.02251617847
0 1 0.150268575 0.01803095668
0 1 0.1502910509 0.01465890697
0 1 0.149202001 0.005666348725
0 1 0.1481134539 -0.003316894687
0 1 0.1481310046 -0.007800309943
0 1 0.148113057 -0.01676105964
0 1 0.1481146484 -0.02124125819
0 1 0.1469721707 -0.03017490014
0 1 0.1469777894 -0.03466289617
0 1 0.1469574016 -0.03912912304
0 1 0.1468785895 -0.04808066283
0 1 0.1468323238 -0.05591733036
0 1 0.1478794883 -0.06039573432
0 1 0.1476278545 -0.06944507565
0 1 0.147532315 -0.07392095859
0 1 0.1474055432 -0.08173380678
0 1 0.1473054091 -0.08618176144
0 1 0.1470623109 -0.0940370573
0 1 0.1470222204 -0.09842166679
0 1 0.1468562135 -0.106151404
0 1 0.1456723704 -0.109485357
0 1 0.1444727398 -0.114974881
0 1 0.1444316281 -0.1182384865
0 1 0.1421608657 -0.1237064095
0 1 0.1410248543 -0.1269720192
0 1 0.1388199546 -0.1313017633
0 1 0.1355510857 -0.1356196035
0 1 0.1333637794 -0.1377909882
0 1 0.1312163933 -0.138858158
0 1 0.127939457 -0.142114878
0 2 0.15 -0.15
0 2 0.144 -0.15
0 2 0.138 -0.15
0 2 0.132 -0.15
0 2 0.126 -0.15
0 2 0.12 -0.15
0 2 0.114 -0.15
0 2 0.108 -0.15
0 2 0.102 -0.15
0 2 0.096 -0.15
0 2 0.09 -0.15
0 2 0.084 -0.15
0 2 0.078 -0.15
0 2 0.072 -0.15
0 2 0.066 -0.15
0 2 0.06 -0.15
0 2 0.054 -0.15
0 2 0.048 -0.15
0 2 0.042 -0.15
0 2 0.036 -0.15
0 2 0.03 -0.15
0 2 0.024 -0.15
0 2 0.018 -0.15
0 2 0.012 -0.15
0 2 0.006 -0.15
0 2 0 -0.15
0 2 -0.006 -0.15
0 2 -0.012 -0.15
0 2 -0.018 -0.15
0 2 -0.024 -0.15
0 2 -0.03 -0.15
0 2 -0.036 -0.15
0 2 -0.042 -0.15
0 2 -0.048 -0.15
0 2 -0.054 -0.15
0 2 -0.06 -0.15
0 2 -0.066 -0.15
0 2 -0.072 -0.15
0 2 -0.078 -0.15
0 2 -0.084 -0.15
0 2 -0.09 -0.15
0 2 -0.096 -0.15
0 2 -0.102 -0.15
0 2 -0.108 -0.15
0 2 -0.114 -0.15
0 2 -0.12 -0.15
0 2 -0.126 -0.15
0 2 -0.132 -0.15
0 2 -0.138 -0.15
0 2 -0.144 -0.15
0 2 -0.15 -0.15
0 2 -0.15 -0.144
0 2 -0.15 -0.138
0 2 -0.15 -0.132
0 2 -0.15 -0.126
0 2 -0.15 -0.12
0 2 -0.15 -0.114
0 2 -0.15 -0.108
0 2 -0.15 -0.102
0 2 -0.15 -0.096
0 2 -0.15 -0.09
0 2 -0.15 -0.084
0 2 -0.15 -0.078
0 2 -0.15 -0.072
0 2 -0.15 -0.066
0 2 -0.15 -0.06
0 2 -0.15 -0.054
0 2 -0.15 -0.048
0 2 -0.15 -0.042
0 2 -0.15 -0.036
0 2 -0.15 -0.03
0 2 -0.15 -0.024
0 2 -0.15 -0.018
0 2 -0.15 -0.012
0 2 -0.15 -0.006
0 2 -0.15 0
0 2 -0.15 0.006
0 2 -0.15 0.012
0 2 -0.15 0.018
0 2 -0.15 0.024
0 2 -0.15 0.03
0 2 -0.15 0.036
0 2 -0.15 0.042
0 2 -0.15 0.048
0 2 -0.15 0.054
0 2 -0.15 0.06
0 2 -0.15 0.066
0 2 -0.15 0.072
0 2 -0.15 0.078
0 2 -0.15 0.084
0 2 -0.15 0.09
0 2 -0.15 0.096
0 2 -0.15 0.102
0 2 -0.15 0.108
0 2 -0.15 0.114
0 2 -0.15 0.12
0 2 -0.15 0.126
0 2 -0.15 0.132
0 2 -0.15 0.138
0 2 -0.15 0.144
0 2 -0.15 0.15
0 2 -0.144 0.15
0 2 -0.138 0.15
0 2 -0.132 0.15
0 2 -0.126 0.15
0 2 -0.12 0.15
0 2 -0.114 0.15
0 2 -0.108 0.15
0 2 -0.102 0.15
0 2 -0.096 0.15
0 2 -0.09 0.15
0 2 -0.084 0.15
0 2 -0.078 0.15
0 2 -0.072 0.15
0 2 -0.066 0.15
0 2 -0.06 0.15
0 2 -0.054 0.15
0 2 -0.048 0.15
0 2 -0.042 0.15
0 2 -0.036 0.15
0 2 -0.03 0.15
0 2 -0.024 0.15
0 2 -0.018 0.15
0 2 -0.012 0.15
0 2 -0.006 0.15
0 2 0 0.15
0 2 0.006 0.15
0 2 0.012 0.15
0 2 0.018 0.15
0 2 0.024 0.15
0 2 0.03 0.15
0 2 0.036 0.15
0 2 0.042 0.15
0 2 0.048 0.15
0 2 0.054 0.15
0 2 0.06 0.15
0 2 0.066 0.15
0 2 0.072 0.15
0 2 0.078 0.15
0 2 0.084 0.15
0 2 0.09 0.15
0 2 0.096 0.15
0 2 0.102 0.15
0 2 0.108 0.15
0 2 0.114 0.15
0 2 0.12 0.15
0 2 0.126 0.15
0 2 0.132 0.15
0 2 0.138 0.15
0 2 0.144 0.15
0 2 0.15 0.15
0 2 0.15 0.144
0 2 0.15 0.138
0 2 0.15 0.132
0 2 0.15 0.126
0 2 0.15 0.12
0 2 0.15 0.114
0 2 0.15 0.108
0 2 0.15 0.102
0 2 0.15 0.096
0 2 0.15 0.09
0 2 0.15 0.084
0 2 0.15 0.078
0 2 0.15 0.072
0 2 0.15 0.066
0 2 0.15 0.06
0 2 0.15 0.054
0 2 0.15 0.048
0 2 0.15 0.042
0 2 0.15 0.036
0 2 0.15 0.03
0 2 0.15 0.024
0 2 0.15 0.018
0 2 0.15 0.012
0 2 0.15 0.006
0 2 0.15 0
0 2 0.15 -0.006
0 2 0.15 -0.012
0 2 0.15 -0.018
0 2 0.15 -0.024
0 2 0.15 -0.03
0 2 0.15 -0.036
0 2 0.15 -0.042
0 2 0.15 -0.048
0 2 0.15 -0.054
0 2 0.15 -0.06
0 2 0.15 -0.066
0 2 0.15 -0.072
0 2 0.15 -0.078
0 2 0.15 -0.084
0 2 0.15 -0.09
0 2 0.15 -0.096
0 2 0.15 -0.102
0 2 0.15 -0.108
0 2 0.15 -0.114
0 2 0.15 -0.12
0 2 0.15 -0.126
0 2 0.15 -0.132
0 2 0.15 -0.138
0 2 0.15 -0.144
0 2 0.15 -0.15
0 2 0.144 -0.15
0 2 0.138 -0.15
0 2 0.132 -0.15
0 2 0.126 -0.15


==> Figures/metatrained/METAcircle.dat <==
axis_id series_id x y
0 0 0 126.6968126
0 0 1 60.05292061
0 0 2 46.96000311
0 0 3 47.63831651
0 0 4 47.14191581
0 0 5 44.32525875
0 0 6 39.13606969
0 0 7 43.4932639
0 0 8 35.18625514
0 0 9 37.40360049
0 0 10 35.84485238
0 0 11 36.3487322
0 0 12 28.03823735
0 0 13 30.41304009
0 0 14 28.88926978
0 0 15 28.88409685
0 0 16 34.27929562
0 0 17 31.64493326
0 0 18 31.45630693
0 0 19 26.82938844
0 1 0 66.58504672
0 1 1 49.21400405
0 1 2 39.56966739
0 1 3 28.35002771
0 1 4 28.278091
0 1 5 30.13191555
0 1 6 25.70652243
0 1 7 23.18186992
0 1 8 20.35273055
0 1 9 16.97617812
0 1 10 19.5813226
0 1 11 18.52651601
0 1 12 21.1707365
0 1 13 15.30286892
0 1 14 21.57710597
0 1 15 17.74427084
0 1 16 18.18893273
0 1 17 19.85399711
0 1 18 19.98616651
0 1 19 12.94200621


==> Figures/metatrained/METAfigure8.dat <==
axis_id series_id x y
0 0 0 113.9293537
0 0 1 74.20000268
0 0 2 66.78725351
0 0 3 58.80486745
0 0 4 57.90803661
0 0 5 56.2730763
0 0 6 55.78340469
0 0 7 47.37665957
0 0 8 52.20028428
0 0 9 54.46713736
0 0 10 45.14321148
0 0 11 45.17465914
0 0 12 58.67525216
0 0 13 50.93602393
0 0 14 53.7056903
0 0 15 41.95035861
0 0 16 50.68488565
0 0 17 47.1423609
0 0 18 45.45653409
0 0 19 40.99127256
0 1 0 73.34037345
0 1 1 65.45773574
0 1 2 55.55996287
0 1 3 48.1111298
0 1 4 50.48040593
0 1 5 51.24555354
0 1 6 41.91080319
0 1 7 41.36343548
0 1 8 40.78945286
0 1 9 41.36901453
0 1 10 34.81366153
0 1 11 41.68286062
0 1 12 39.58982825
0 1 13 37.83326487
0 1 14 37.36391231
0 1 15 39.85477918
0 1 16 36.42762038
0 1 17 32.90090985
0 1 18 30.03941857
0 1 19 39.14338862


==> Figures/metatrained/METAsquare.dat <==
axis_id series_id x y
0 0 0 112.4286318
0 0 1 53.23597444
0 0 2 49.84831514
0 0 3 47.04685385
0 0 4 41.25258363
0 0 5 35.28417066
0 0 6 42.61716909
0 0 7 39.81152418
0 0 8 38.93163492
0 0 9 41.6116946
0 0 10 36.56511178
0 0 11 34.06275277
0 0 12 33.510892
0 0 13 36.9559938
0 0 14 31.15960734
0 0 15 35.58003922
0 0 16 32.20836206
0 0 17 32.99601269
0 0 18 33.39777132
0 0 19 26.95373548
0 1 0 85.75696017
0 1 1 31.91416617
0 1 2 37.93521525
0 1 3 38.77579055
0 1 4 34.40359506
0 1 5 36.21044363
0 1 6 30.63308722
0 1 7 33.96928526
0 1 8 41.67928611
0 1 9 34.89355692
0 1 10 31.6408345
0 1 11 36.16342132
0 1 12 39.42625368
0 1 13 33.92070028
0 1 14 33.91106096
0 1 15 28.246852
0 1 16 32.63307194
0 1 17 32.91334308
0 1 18 30.54749892
0 1 19 30.98540676


==> Figures/sys_id_comparison/SIcircle.dat <==
axis_id series_id x y
0 0 0 126.6968126
0 0 1 60.05292061
0 0 2 46.96000311
0 0 3 47.63831651
0 0 4 47.14191581
0 0 5 44.32525875
0 0 6 39.13606969
0 0 7 43.4932639
0 0 8 35.18625514
0 0 9 37.40360049
0 0 10 35.84485238
0 0 11 36.3487322
0 0 12 28.03823735
0 0 13 30.41304009
0 0 14 28.88926978
0 0 15 28.88409685
0 0 16 34.27929562
0 0 17 31.64493326
0 0 18 31.45630693
0 0 19 26.82938844
0 1 0 110.5369313
0 1 1 111.444147
0 1 2 95.31702166
0 1 3 90.1569237
0 1 4 84.82116146
0 1 5 78.43122135
0 1 6 81.95828335
0 1 7 73.28637994
0 1 8 76.39328595
0 1 9 61.35124388
0 1 10 57.62055715
0 1 11 61.47923693
0 1 12 57.35943971
0 1 13 55.08069715
0 1 14 54.36012247
0 1 15 51.51243124
0 1 16 50.17528497
0 1 17 47.8859276
0 1 18 44.96706774
0 1 19 48.1894846
0 2 0 53.05169185
0 2 1 27.49008235
0 2 2 29.96692515
0 2 3 35.65369843
0 2 4 35.15912528
0 2 5 37.43454595
0 2 6 36.05169947
0 2 7 35.07078139
0 2 8 31.6451135
0 2 9 35.56905703
0 2 10 29.07667858
0 2 11 29.74559726
0 2 12 29.14112203
0 2 13 30.91032962
0 2 14 30.10293495
0 2 15 30.55034463
0 2 16 33.71497577
0 2 17 27.91266227
0 2 18 23.28317881
0 2 19 27.05315943


==> Figures/sys_id_comparison/SIsquare.dat <==
axis_id series_id x y
0 0 0 112.4286318
0 0 1 53.23597444
0 0 2 49.84831514
0 0 3 47.04685385
0 0 4 41.25258363
0 0 5 35.28417066
0 0 6 42.61716909
0 0 7 39.81152418
0 0 8 38.93163492
0 0 9 41.6116946
0 0 10 36.56511178
0 0 11 34.06275277
0 0 12 33.510892
0 0 13 36.9559938
0 0 14 31.15960734
0 0 15 35.58003922
0 0 16 32.20836206
0 0 17 32.99601269
0 0 18 33.39777132
0 0 19 26.95373548
0 1 0 109.8853099
0 1 1 104.7006533
0 1 2 91.31133133
0 1 3 98.99922361
0 1 4 86.13974723
0 1 5 78.97737664
0 1 6 83.6146335
0 1 7 74.38202332
0 1 8 67.82155276
0 1 9 72.59448855
0 1 10 65.00739209
0 1 11 68.02452037
0 1 12 65.34269804
0 1 13 63.81513002
0 1 14 66.47348477
0 1 15 62.14142886
0 1 16 59.95539934
0 1 17 61.05557005
0 1 18 56.6886347
0 1 19 58.4152653
0 2 0 43.92769436
0 2 1 31.48968625
0 2 2 41.42296098
0 2 3 35.18374536
0 2 4 36.77971077
0 2 5 38.32899291
0 2 6 34.29927326
0 2 7 35.46582237
0 2 8 37.93853698
0 2 9 37.93975426
0 2 10 30.97169056
0 2 11 35.32399773
0 2 12 35.65378562
0 2 13 36.95799889
0 2 14 31.80007083
0 2 15 28.32842285
0 2 16 33.19622755
0 2 17 36.92629529
0 2 18 30.50816425
0 2 19 29.44335805


==> Figures/tracking_error/TEcircle.dat <==
axis_id series_id x y
0 0 0 0.037494182
0 0 1 0.02581102489
0 0 2 0.02282489044
0 0 3 0.02298936218
0 0 4 0.02286900465
0 0 5 0.02217439283
0 0 6 0.020836535
0 0 7 0.02196612067
0 0 8 0.01975683318
0 0 9 0.02036777463
0 0 10 0.01994079126
0 0 11 0.02008072754
0 0 12 0.01763567921
0 0 13 0.01836744274
0 0 14 0.01790134229
0 0 15 0.01789941561
0 0 16 0.01949918721
0 0 17 0.01873607121
0 0 18 0.01868027813
0 0 19 0.0172510731
0 0 20 0.01847887787
0 1 0 0.03413399558
0 1 0 0.03296602947
0 2 0 0.0352950544
0 2 0 0.03694580856
0 3 -0.0875 0.03296602947
0 3 0.0875 0.03296602947
0 4 -0.0875 0.03694580856
0 4 0.0875 0.03694580856
0 5 -0.175 0.03496890789
0 5 0.175 0.03496890789
0 6 20 0.01810532659
0 6 20 0.01722048305
0 7 20 0.01980213404
0 7 20 0.02153224683
0 8 19.9125 0.01722048305
0 8 20.0875 0.01722048305
0 9 19.9125 0.02153224683
0 9 20.0875 0.02153224683
0 10 19.825 0.01856296149
0 10 20.175 0.01856296149


==> Figures/tracking_error/TEsquare.dat <==
axis_id series_id x y
0 0 0 0.03530635366
0 0 1 0.02428655397
0 0 2 0.0235028856
0 0 3 0.02283207835
0 0 4 0.02137708572
0 0 5 0.01976681309
0 0 6 0.0217285249
0 0 7 0.02100084191
0 0 8 0.02076744492
0 0 9 0.02147117122
0 0 10 0.02012507225
0 0 11 0.01942347105
0 0 12 0.01926510315
0 0 13 0.0202331973
0 0 14 0.01857513034
0 0 15 0.01985217402
0 0 16 0.01888604195
0 0 17 0.0191172501
0 0 18 0.0192333933
0 0 19 0.01727496076
0 0 20 0.01975192955
0 1 0 0.03366066718
0 1 0 0.03283839811
0 2 0 0.03477647775
0 2 0 0.03599133566
0 3 -0.0875 0.03283839811
0 3 0.0875 0.03283839811
0 4 -0.0875 0.03599133566
0 4 0.0875 0.03599133566
0 5 -0.175 0.03448652583
0 5 0.175 0.03448652583
0 6 20 0.01858504247
0 6 20 0.01795747543
0 7 20 0.01954887549
0 7 20 0.02053949686
0 8 19.9125 0.01795747543
0 8 20.0875 0.01795747543
0 9 19.9125 0.02053949686
0 9 20.0875 0.02053949686
0 10 19.825 0.01909885442
0 10 20.175 0.01909885442


==> Figures/trajectory_plots/CCcircle.dat <==
axis_id series_id x y
0 0 0.1961342993 -0.01889284077
0 0 0.1972512231 -0.009972097649
0 0 0.1972595661 -0.0065761334
0 0 0.1983480869 0.002354467424
0 0 0.1983291855 0.006822626372
0 0 0.1983399512 0.01462954605
0 0 0.1972247302 0.0190527695
0 0 0.1961337843 0.02682479932
0 0 0.196092704 0.03124277967
0 0 0.1949948713 0.03901142384
0 0 0.1938906197 0.04231808161
0 0 0.1927429145 0.05122799767
0 0 0.1916302806 0.05457181043
0 0 0.189434436 0.06236257574
0 0 0.1872328274 0.0656915069
0 0 0.1849783876 0.07342192316
0 0 0.182766356 0.07671765916
0 0 0.1805401804 0.0844628736
0 0 0.1783326346 0.08777185126
0 0 0.1749896071 0.09440085847
0 0 0.1727929469 0.09771711673
0 0 0.1683675235 0.1043573625
0 0 0.1661548139 0.1076910504
0 0 0.1617140528 0.113199155
0 0 0.1595106884 0.1165214366
0 0 0.1539957801 0.1220585178
0 0 0.1484822382 0.1276141302
0 0 0.1462506688 0.1309263931
0 0 0.1429453663 0.1331580427
0 0 0.1374055433 0.138692928
0 0 0.1307438197 0.1431677227
0 0 0.1274138944 0.146493694
0 0 0.1240715876 0.1487663685
0 0 0.1174516113 0.1531886829
0 0 0.1107945241 0.1576521464
0 0 0.1074577839 0.1598657589
0 0 0.1041073673 0.1610186168
0 0 0.0963051877 0.1654908837
0 0 0.08960271783 0.1688431734
0 0 0.08516966118 0.1710675228
0 0 0.08184259314 0.1721787261
0 0 0.07405180089 0.1755336221
0 0 0.06622877468 0.1777980921
0 0 0.06178461096 0.1800019456
0 0 0.0539970114 0.1822369679
0 0 0.0506488314 0.1833659074
0 0 0.04285783525 0.1855853929
0 0 0.03839897396 0.1866779183
0 0 0.03060285852 0.1877810816
0 0 0.02615093789 0.1888802143
0 0 0.01838283857 0.1899684485
0 0 0.01393509217 0.1910683997
0 0 0.006129507785 0.1910618384
0 0 0.002781692825 0.1921356551
0 0 -0.006124164625 0.1921129268
0 0 -0.009460579461 0.1920940176
0 0 -0.01722500374 0.1920765425
0 0 -0.02166650637 0.1920619106
0 0 -0.02942308418 0.1909478189
0 0 -0.03275291629 0.1909294528
0 0 -0.04048889847 0.1898254092
0 0 -0.04493218304 0.1898059515
0 0 -0.05160003983 0.187602662
0 0 -0.05603436293 0.1864993501
0 0 -0.06379526969 0.1842884446
0 0 -0.06712811592 0.1831841862
0 0 -0.07378675555 0.1809552144
0 0 -0.07709882483 0.178764054
0 0 -0.08488454775 0.1754340142
0 0 -0.08822156159 0.1743007988
0 0 -0.09488396002 0.1698955852
0 0 -0.09709440121 0.1687837403
0 0 -0.1037650345 0.164399855
0 0 -0.1070918241 0.1622069484
0 0 -0.1137698049 0.156683048
0 0 -0.1159773907 0.1545187389
0 0 -0.1215243085 0.1490147439
0 0 -0.1248498402 0.1467993773
0 0 -0.1304539303 0.1412671299
0 0 -0.1327001353 0.1379297178
0 0 -0.1382980411 0.1323952459
0 0 -0.1428054106 0.1257654527
0 0 -0.1461577711 0.1224206536
0 0 -0.1484261952 0.11907921
0 0 -0.1529384398 0.1123843554
0 0 -0.157430057 0.1045834928
0 0 -0.1596892148 0.1012346634
0 0 -0.1619144079 0.0978214168
0 0 -0.1652878339 0.09003145264
0 0 -0.1686527323 0.08331084754
0 0 -0.1708912897 0.07883650495
0 0 -0.1720224311 0.07549535585
0 0 -0.1753686598 0.0676526689
0 0 -0.1786922975 0.05987408194
0 0 -0.1798065977 0.05542410411
0 0 -0.1820365687 0.04765651401
0 0 -0.183122553 0.04431069911
0 0 -0.1842132643 0.03657498806
0 0 -0.1853262053 0.03215948641
0 0 -0.1864258246 0.02439743959
0 0 -0.1875205032 0.02109866783
0 0 -0.1875338979 0.01336240637
0 0 -0.1886646395 0.008949455315
0 0 -0.1886316163 0.005618624611
0 0 -0.1886559009 -0.00322685473
0 0 -0.188667738 -0.009882053142
0 0 -0.1886224039 -0.01432427207
0 0 -0.1875336783 -0.02207270769
0 0 -0.1875591541 -0.02649340284
0 0 -0.1864594945 -0.03315322204
0 0 -0.1853510583 -0.0375909784
0 0 -0.1842478932 -0.04532379494
0 0 -0.1831426004 -0.04978158266
0 0 -0.1809339251 -0.05644893161
0 0 -0.1798324718 -0.06087374294
0 0 -0.1764318176 -0.0687100867
0 0 -0.174165998 -0.07544504877
0 0 -0.1707945103 -0.08328572114
0 0 -0.1685713701 -0.08662866377
0 0 -0.1651736056 -0.09441022981
0 0 -0.1607355614 -0.1010839904
0 0 -0.1584775178 -0.1055136713
0 0 -0.1538978489 -0.1113198327
0 0 -0.1516114901 -0.1147256445
0 0 -0.1460033019 -0.1214273694
0 0 -0.1437404906 -0.12471538
0 0 -0.138136187 -0.1302959807
0 0 -0.1359085739 -0.133598893
0 0 -0.1303789273 -0.1380007658
0 0 -0.1270604591 -0.1412941399
0 0 -0.1215355609 -0.1457530592
0 0 -0.1193145057 -0.1479536569
0 0 -0.112690359 -0.1523607448
0 0 -0.1093536415 -0.1545794798
0 0 -0.1038289183 -0.1578901165
0 0 -0.1005223572 -0.1589923017
0 0 -0.09388906503 -0.162298809
0 0 -0.09167047121 -0.1645071044
0 0 -0.08504764339 -0.1667178931
0 0 -0.07840730043 -0.1689393385
0 0 -0.07508054503 -0.1700606329
0 0 -0.07172511174 -0.1712188997
0 0 -0.0650752409 -0.1734262988
0 0 -0.05845538341 -0.1745382571
0 0 -0.05512731734 -0.1756440423
0 0 -0.05072236039 -0.1756582372
0 0 -0.04405087438 -0.1767899057
0 0 -0.03741131594 -0.1779014859
0 0 -0.03298509471 -0.1779124355
0 0 -0.02628460464 -0.1790508547
0 0 -0.02295510394 -0.1790606594
0 0 -0.01516184355 -0.1790869625
0 0 -0.0118066572 -0.1791041575
0 0 -0.004017130197 -0.1780146353
0 0 -0.0006967641236 -0.1780197977
0 0 0.006030522501 -0.1769162418
0 0 0.0104643298 -0.1769145353
0 0 0.01714327832 -0.1758062054
0 0 0.02158294963 -0.1747170928
0 0 0.02827083101 -0.1736085381
0 0 0.03271790499 -0.1736073655
0 0 0.03944427703 -0.1713912402
0 0 0.04276631719 -0.1702931079
0 0 0.05060157331 -0.1680599264
0 0 0.05399890884 -0.1669156129
0 0 0.06181692642 -0.1646773728
0 0 0.06516632396 -0.1635500036
0 0 0.07180098927 -0.1613515491
0 0 0.07627100631 -0.1591191001
0 0 0.08294808064 -0.1568792472
0 0 0.08627461271 -0.1546774196
0 0 0.09291657657 -0.151363247
0 0 0.09962059554 -0.1479872352
0 0 0.1029613143 -0.1457433301
0 0 0.1063148489 -0.1435113125
0 0 0.1129688856 -0.1390670687
0 0 0.1196113798 -0.1346334339
0 0 0.1229463557 -0.1323981936
0 0 0.128506683 -0.127946865
0 0 0.1318209181 -0.1257306502
0 0 0.1373803633 -0.12016779
0 0 0.139613918 -0.1179194847
0 0 0.1429333566 -0.1146067107
0 0 0.1484879251 -0.1090232098
0 0 0.1529136145 -0.1034202892
0 0 0.1551163669 -0.1001154073
0 0 0.1595383009 -0.09457534605
0 0 0.161767113 -0.09123067301
0 0 0.1662118031 -0.08458552708
0 0 0.1684335944 -0.08124407029
0 0 0.1717870748 -0.07455070169
0 0 0.1729229316 -0.07012272975
0 0 0.1762712829 -0.06340278852
0 0 0.1773902224 -0.06005715174
0 0 0.1807136294 -0.05225027679
0 0 0.181838841 -0.04891897287
0 0 0.1829989628 -0.04112311603
0 0 0.1841007628 -0.03778598091
0 0 0.1852477364 -0.03001118015
0 0 0.1863651792 -0.0255744824
0 0 0.1874970341 -0.01892883152
0 0 0.1875152478 -0.01450415007
0 0 0.1886126415 -0.006770094159
0 0 0.1886144484 -0.003433902282
0 0 0.1886064747 0.004328903407
0 0 0.1886309348 0.008796913523
0 0 0.1875120143 0.01663073467
0 0 0.1874630836 0.01995555153
0 0 0.1863489065 0.02774171899
0 0 0.1863414906 0.03223107626
0 0 0.1841381927 0.03894468862
0 0 0.1840862076 0.04335396291
0 0 0.1818719872 0.0510945041
0 0 0.1807711567 0.05444791104
0 0 0.1785565463 0.06220532377
0 0 0.177450281 0.06551727034
0 0 0.1741178283 0.07218463929
0 0 0.1718790503 0.07666184887
0 0 0.1685372302 0.08332017821
0 0 0.1651868147 0.08998191056
0 0 0.1629564003 0.09329843569
0 0 0.1607170205 0.09668599365
0 0 0.1573928934 0.1033291728
0 0 0.1518599391 0.1089139448
0 0 0.1496560949 0.1122285652
0 0 0.1452228798 0.1178005486
0 0 0.1418836184 0.1211515086
0 0 0.1374488918 0.12669441
0 0 0.1341323405 0.1289093431
0 0 0.1285859395 0.134466317
0 0 0.1263735999 0.1366752174
0 0 0.1197100409 0.1422314254
0 0 0.1174815425 0.1444773629
0 0 0.1108251398 0.1489087407
0 0 0.1074984894 0.1511345502
0 0 0.1008543409 0.155577612
0 0 0.09752666874 0.1577746817
0 0 0.09087580032 0.1622099661
0 0 0.08755384275 0.1644339687
0 0 0.0808761909 0.1677799669
0 0 0.07755247546 0.16997841
0 0 0.06972733243 0.1733248658
0 0 0.06638749874 0.174456272
0 0 0.058561621 0.1777694148
0 0 0.05520014607 0.1788810914
0 0 0.0484793886 0.1821773654
0 0 0.04404347532 0.1832720238
0 0 0.03620564655 0.1855019511
0 0 0.03289742065 0.1865991136
0 0 0.02508883159 0.1888118735
0 0 0.02070889093 0.1888012101
0 0 0.01287682141 0.1910201946
0 0 0.009524062499 0.1910207866
0 0 0.001768214047 0.1921164047
0 0 -0.005991745266 0.1932121707
0 0 -0.01044730526 0.1932085363
0 0 -0.01381986582 0.1931970499
0 0 -0.02159634323 0.1931903382
0 0 -0.02930331837 0.1921046479
0 0 -0.03374253366 0.1921079022
0 0 -0.03705420453 0.1920986923
0 0 -0.04480565421 0.1910130639
0 0 -0.05252885632 0.1888401604
0 0 -0.05592072151 0.1888075093
0 0 -0.06367032205 0.1866008751
0 0 -0.06809548047 0.1854769914
0 0 -0.07477277171 0.1832261281
0 0 -0.07916938472 0.1821492437
0 0 -0.08582796571 0.1788207658
0 0 -0.09026962403 0.1777007207
0 0 -0.09692776499 0.1743779869
0 0 -0.1002637107 0.1721796255
0 0 -0.1080464233 0.1677091908
0 0 -0.1113722344 0.1665987067
0 0 -0.1180162711 0.1621738515
0 0 -0.1213548983 0.1599614766
0 0 -0.1280189941 0.1544282915
0 0 -0.131323666 0.1522463325
0 0 -0.137999798 0.1467091043
0 0 -0.143553782 0.1400981531
0 0 -0.146879786 0.137873662
0 0 -0.1491213324 0.1345976757
0 0 -0.1546758536 0.1279398805
0 0 -0.1602353099 0.121274545
0 0 -0.1635680126 0.1168235443
0 0 -0.1657830245 0.1135048155
0 0 -0.1702779541 0.1057188565
0 0 -0.1747999027 0.09799598248
0 0 -0.1770315189 0.09460333948
0 0 -0.1815359337 0.08569052812
0 0 -0.182727191 0.08232494148
0 0 -0.1861146149 0.07335481097
0 0 -0.1883624117 0.06885066521
0 0 -0.1906284088 0.05987918703
0 0 -0.1917687314 0.05538171412
0 0 -0.194038827 0.0464283816
0 0 -0.1951336491 0.04193810785
0 0 -0.1973658493 0.0329946289
0 0 -0.1984840366 0.02963798378
0 0 -0.1995920495 0.02072677561
0 0 -0.199532442 0.01622644314
0 0 -0.2006345266 0.00731479232
0 0 -0.200626739 0.002860744622
0 0 -0.20055133 -0.004893661185
0 0 -0.2005349707 -0.009324848061
0 0 -0.2005129429 -0.01708111429
0 0 -0.200500385 -0.02150908076
0 0 -0.1993422693 -0.02923983
0 0 -0.1982583897 -0.03365706079
0 0 -0.1971177575 -0.0402877128
0 0 -0.1959773951 -0.04470164522
0 0 -0.1938081029 -0.0513226918
0 0 -0.1915788922 -0.05574738956
0 0 -0.1893728151 -0.06236033154
0 0 -0.1882389811 -0.06564257906
0 0 -0.1849464802 -0.0722250228
0 0 -0.1827795117 -0.07560438925
0 0 -0.17838235 -0.08222042487
0 0 -0.1772938911 -0.08556306045
0 0 -0.1728822208 -0.09106498545
0 0 -0.1707014719 -0.09439318196
0 0 -0.1651860478 -0.09996446834
0 0 -0.1607646983 -0.1054494351
0 0 -0.1574595469 -0.1088260593
0 0 -0.1552474722 -0.1110552589
0 0 -0.1486282013 -0.1166271657
0 0 -0.146404698 -0.1188542755
0 0 -0.1397586886 -0.1244985808
0 0 -0.1375272463 -0.1267905925
0 0 -0.1308810265 -0.1312392557
0 0 -0.1242274054 -0.1357154924
0 0 -0.1208774726 -0.1379534268
0 0 -0.1175565426 -0.1401913238
0 0 -0.1108969117 -0.1446131639
0 0 -0.1041989767 -0.1490974339
0 0 -0.1008576776 -0.1513278492
0 0 -0.09751752352 -0.1524521553
0 0 -0.08968723964 -0.1569248626
0 0 -0.08298549009 -0.1602595658
0 0 -0.07850150788 -0.1625061269
0 0 -0.07515385154 -0.1636077834
0 0 -0.06845081329 -0.1669327298
0 0 -0.06064446412 -0.1702531944
0 0 -0.05728982669 -0.1713527176
0 0 -0.04951186447 -0.1746554192
0 0 -0.04616536122 -0.1757604202
0 0 -0.03948072932 -0.1779769704
0 0 -0.03504793077 -0.1790772006
0 0 -0.02833137214 -0.1813074307
0 0 -0.02392339592 -0.1812894196
0 0 -0.01726269068 -0.1834896944
0 0 -0.01278639983 -0.1834872167
0 0 -0.006118113005 -0.1856763038
0 0 -0.001651629454 -0.1856686028
0 0 0.005058452641 -0.1867474818
0 0 0.008372432177 -0.1867362508
0 0 0.01615999596 -0.1867292984
0 0 0.01946798184 -0.1867189512
0 0 0.02610841826 -0.1866946624
0 0 0.03052379092 -0.1866847956
0 0 0.03717382555 -0.1866667069
0 0 0.04051333005 -0.1855509636
0 0 0.04826327058 -0.1855209825
0 0 0.05158878334 -0.1844136164
0 0 0.05821698966 -0.1832960847
0 0 0.0615693807 -0.1821916456
0 0 0.06821915861 -0.1799678055
0 0 0.07153876519 -0.1788652012
0 0 0.07930917727 -0.1766559257
0 0 0.08153136685 -0.1755476898
0 0 0.08929128886 -0.172237214
0 0 0.09153482465 -0.1700325807
0 0 0.09819357356 -0.1667114112
0 0 0.101493935 -0.1645121955
0 0 0.1081456782 -0.1611996081
0 0 0.1137090396 -0.1567745722
0 0 0.1170611423 -0.1545544201
0 0 0.1203912671 -0.1523470626
0 0 0.1259825951 -0.1468141425
0 0 0.1315670476 -0.1412549115
0 0 0.1349054704 -0.1379213822
0 0 0.137137639 -0.1356842933
0 0 0.1426970627 -0.1290122005
0 0 0.1482403904 -0.1234463986
0 0 0.1504888583 -0.1201082002
0 0 0.1527080398 -0.1167840083
0 0 0.1571887757 -0.1090148688
0 0 0.1616416654 -0.1023230913
0 0 0.1638816389 -0.09791674726
0 0 0.1672519365 -0.09120798984
0 0 0.1694981345 -0.08679635657
0 0 0.172876375 -0.07899129097
0 0 0.1751139879 -0.07564241156
0 0 0.1773914694 -0.06670711126
0 0 0.1785638229 -0.06225089984
0 0 0.1819165565 -0.05437961688
0 0 0.1819591532 -0.04992110176
0 0 0.1841921272 -0.0420430863
0 0 0.1852931014 -0.03756108869
0 0 0.1874905578 -0.0285795227
0 0 0.1874960722 -0.02410405213
0 1 0.2518217842 -0.05589657125
0 1 0.2518217842 -0.05589657125
0 1 0.2540020144 -0.05036681616
0 1 0.2540020144 -0.05036681616
0 1 0.2540020144 -0.05036681616
0 1 0.2540020144 -0.05036681616
0 1 0.256262666 -0.0448047517
0 1 0.256262666 -0.0448047517
0 1 0.256262666 -0.0448047517
0 1 0.2584263402 -0.03926154203
0 1 0.2584263402 -0.03926154203
0 1 0.2584263402 -0.03926154203
0 1 0.2606441287 -0.03371913997
0 1 0.2606441287 -0.03371913997
0 1 0.2606441287 -0.03371913997
0 1 0.2617834867 -0.02815223084
0 1 0.2617834867 -0.02815223084
0 1 0.2617834867 -0.02815223084
0 1 0.2629534755 -0.02258756408
0 1 0.2629534755 -0.02258756408
0 1 0.2629534755 -0.02258756408
0 1 0.2651821466 -0.0170396778
0 1 0.2651821466 -0.0170396778
0 1 0.2651821466 -0.0170396778
0 1 0.2651821466 -0.0170396778
0 1 0.2662344862 -0.01150645321
0 1 0.2662344862 -0.01150645321
0 1 0.2662344862 -0.01150645321
0 1 0.2673770219 -0.005932327911
0 1 0.2673770219 -0.005932327911
0 1 0.2673770219 -0.005932327911
0 1 0.2685073919 -0.0003744986592
0 1 0.2685073919 -0.0003744986592
0 1 0.2685073919 -0.0003744986592
0 1 0.2695908234 0.005196854779
0 1 0.2695908234 0.005196854779
0 1 0.2695908234 0.005196854779
0 1 0.2695908234 0.005196854779
0 1 0.2706511215 0.01072416471
0 1 0.2706511215 0.01072416471
0 1 0.2706511215 0.01072416471
0 1 0.2716725732 0.01627549932
0 1 0.2716725732 0.01627549932
0 1 0.2716725732 0.01627549932
0 1 0.2716725732 0.01627549932
0 1 0.2717073911 0.02183282197
0 1 0.2717073911 0.02183282197
0 1 0.2717073911 0.02183282197
0 1 0.2727465551 0.02735633555
0 1 0.2727465551 0.02735633555
0 1 0.2727465551 0.02735633555
0 1 0.2726823358 0.03397392645
0 1 0.2726823358 0.03397392645
0 1 0.2726823358 0.03397392645
0 1 0.2726743018 0.03947191785
0 1 0.2726743018 0.03947191785
0 1 0.2726743018 0.03947191785
0 1 0.2737460376 0.04495299555
0 1 0.2737460376 0.04495299555
0 1 0.2737460376 0.04495299555
0 1 0.2737374971 0.05049580815
0 1 0.2737374971 0.05049580815
0 1 0.2737374971 0.05049580815
0 1 0.2737374971 0.05049580815
0 1 0.2736856388 0.0560152351
0 1 0.2736856388 0.0560152351
0 1 0.2736856388 0.0560152351
0 1 0.2736281177 0.06153573735
0 1 0.2736281177 0.06153573735
0 1 0.2736281177 0.06153573735
0 1 0.2735539619 0.06700756718
0 1 0.2735539619 0.06700756718
0 1 0.2735539619 0.06700756718
0 1 0.2724512472 0.07254532462
0 1 0.2724512472 0.07254532462
0 1 0.2724512472 0.07254532462
0 1 0.2723814301 0.07800971954
0 1 0.2723814301 0.07800971954
0 1 0.2723814301 0.07800971954
0 1 0.2723814301 0.07800971954
0 1 0.2712518338 0.08349695168
0 1 0.2712518338 0.08349695168
0 1 0.2712518338 0.08349695168
0 1 0.2712369035 0.08893783916
0 1 0.2712369035 0.08893783916
0 1 0.2712369035 0.08893783916
0 1 0.2712369035 0.08893783916
0 1 0.2701283781 0.0944583407
0 1 0.2701283781 0.0944583407
0 1 0.2701283781 0.0944583407
0 1 0.2690891407 0.0999902542
0 1 0.2690891407 0.0999902542
0 1 0.2690891407 0.0999902542
0 1 0.2680397379 0.1055048775
0 1 0.2680397379 0.1055048775
0 1 0.2680397379 0.1055048775
0 1 0.2668201875 0.1098246842
0 1 0.2668201875 0.1098246842
0 1 0.2668201875 0.1098246842
0 1 0.2656148083 0.1152568624
0 1 0.2656148083 0.1152568624
0 1 0.2656148083 0.1152568624
0 1 0.2656148083 0.1152568624
0 1 0.2645257789 0.1207189551
0 1 0.2645257789 0.1207189551
0 1 0.2645257789 0.1207189551
0 1 0.262321188 0.12620102
0 1 0.262321188 0.12620102
0 1 0.262321188 0.12620102
0 1 0.2612551804 0.1317334811
0 1 0.2612551804 0.1317334811
0 1 0.2612551804 0.1317334811
0 1 0.2589292441 0.1360245803
0 1 0.2589292441 0.1360245803
0 1 0.2589292441 0.1360245803
0 1 0.2567249427 0.1403595071
0 1 0.2567249427 0.1403595071
0 1 0.2567249427 0.1403595071
0 1 0.2567249427 0.1403595071
0 1 0.2556703235 0.1459073028
0 1 0.2556703235 0.1459073028
0 1 0.2556703235 0.1459073028
0 1 0.2534675961 0.1514038544
0 1 0.2534675961 0.1514038544
0 1 0.2534675961 0.1514038544
0 1 0.2534675961 0.1514038544
0 1 0.2513092443 0.155825991
0 1 0.2513092443 0.155825991
0 1 0.2513092443 0.155825991
0 1 0.2479887072 0.1601628854
0 1 0.2479887072 0.1601628854
0 1 0.2479887072 0.1601628854
0 1 0.2457870121 0.1656811558
0 1 0.2457870121 0.1656811558
0 1 0.2457870121 0.1656811558
0 1 0.2435767249 0.1701058334
0 1 0.2435767249 0.1701058334
0 1 0.2435767249 0.1701058334
0 1 0.241284775 0.1744100096
0 1 0.241284775 0.1744100096
0 1 0.241284775 0.1744100096
0 1 0.241284775 0.1744100096
0 1 0.2380956341 0.1788881797
0 1 0.2380956341 0.1788881797
0 1 0.2380956341 0.1788881797
0 1 0.2346970526 0.1832234525
0 1 0.2346970526 0.1832234525
0 1 0.2346970526 0.1832234525
0 1 0.2325135359 0.1887819572
0 1 0.2325135359 0.1887819572
0 1 0.2325135359 0.1887819572
0 1 0.2291917557 0.1931477338
0 1 0.2291917557 0.1931477338
0 1 0.2291917557 0.1931477338
0 1 0.2258960964 0.1964360535
0 1 0.2258960964 0.1964360535
0 1 0.2258960964 0.1964360535
0 1 0.2225385448 0.2008104107
0 1 0.2225385448 0.2008104107
0 1 0.2225385448 0.2008104107
0 1 0.2225385448 0.2008104107
0 1 0.2192315506 0.2051991492
0 1 0.2192315506 0.2051991492
0 1 0.2192315506 0.2051991492
0 1 0.2159170869 0.209640801
0 1 0.2159170869 0.209640801
0 1 0.2159170869 0.209640801
0 1 0.2124676447 0.2138302752
0 1 0.2124676447 0.2138302752
0 1 0.2124676447 0.2138302752
0 1 0.2124676447 0.2138302752
0 1 0.2081669191 0.2172747179
0 1 0.2081669191 0.2172747179
0 1 0.2081669191 0.2172747179
0 1 0.2048167642 0.2216429688
0 1 0.2048167642 0.2216429688
0 1 0.2048167642 0.2216429688
0 1 0.2014314195 0.2248142887
0 1 0.2014314195 0.2248142887
0 1 0.2014314195 0.2248142887
0 1 0.2014314195 0.2248142887
0 1 0.1970930947 0.2293108542
0 1 0.1970930947 0.2293108542
0 1 0.1970930947 0.2293108542
0 1 0.1926616694 0.2325370813
0 1 0.1926616694 0.2325370813
0 1 0.1926616694 0.2325370813
0 1 0.189322484 0.2357998562
0 1 0.189322484 0.2357998562
0 1 0.189322484 0.2357998562
0 1 0.1849683247 0.2391676046
0 1 0.1849683247 0.2391676046
0 1 0.1849683247 0.2391676046
0 1 0.1805631515 0.2423923058
0 1 0.1805631515 0.2423923058
0 1 0.1805631515 0.2423923058
0 1 0.1761798276 0.2456655644
0 1 0.1761798276 0.2456655644
0 1 0.1761798276 0.2456655644
0 1 0.1761798276 0.2456655644
0 1 0.1718054244 0.248962217
0 1 0.1718054244 0.248962217
0 1 0.1718054244 0.248962217
0 1 0.1673658222 0.2521351021
0 1 0.1673658222 0.2521351021
0 1 0.1673658222 0.2521351021
0 1 0.1630029227 0.2555120285
0 1 0.1630029227 0.2555120285
0 1 0.1630029227 0.2555120285
0 1 0.1630029227 0.2555120285
0 1 0.1575418303 0.2578052683
0 1 0.1575418303 0.2578052683
0 1 0.1575418303 0.2578052683
0 1 0.1531478979 0.2609982173
0 1 0.1531478979 0.2609982173
0 1 0.1531478979 0.2609982173
0 1 0.1487925493 0.2631899224
0 1 0.1487925493 0.2631899224
0 1 0.1487925493 0.2631899224
0 1 0.1487925493 0.2631899224
0 1 0.1432336146 0.2665676219
0 1 0.1432336146 0.2665676219
0 1 0.1432336146 0.2665676219
0 1 0.1388732559 0.2687340498
0 1 0.1388732559 0.2687340498
0 1 0.1388732559 0.2687340498
0 1 0.1334095654 0.2709726572
0 1 0.1334095654 0.2709726572
0 1 0.1334095654 0.2709726572
0 1 0.1278861716 0.2732096497
0 1 0.1278861716 0.2732096497
0 1 0.1278861716 0.2732096497
0 1 0.1235201681 0.2753902979
0 1 0.1235201681 0.2753902979
0 1 0.1235201681 0.2753902979
0 1 0.1180515847 0.2775749108
0 1 0.1180515847 0.2775749108
0 1 0.1180515847 0.2775749108
0 1 0.1180515847 0.2775749108
0 1 0.1125671192 0.2786864378
0 1 0.1125671192 0.2786864378
0 1 0.1125671192 0.2786864378
0 1 0.1070555651 0.2808724013
0 1 0.1070555651 0.2808724013
0 1 0.1070555651 0.2808724013
0 1 0.1026650453 0.2830514554
0 1 0.1026650453 0.2830514554
0 1 0.1026650453 0.2830514554
0 1 0.09612660159 0.2841715712
0 1 0.09612660159 0.2841715712
0 1 0.09612660159 0.2841715712
0 1 0.09173215584 0.285342355
0 1 0.09173215584 0.285342355
0 1 0.09173215584 0.285342355
0 1 0.08732937953 0.2843306132
0 1 0.08732937953 0.2843306132
0 1 0.08732937953 0.2843306132
0 1 0.08732937953 0.2843306132
0 1 0.08183267402 0.2843493036
0 1 0.08183267402 0.2843493036
0 1 0.08183267402 0.2843493036
0 1 0.07858440038 0.2833172144
0 1 0.07858440038 0.2833172144
0 1 0.07858440038 0.2833172144
0 1 0.0742099237 0.2812663376
0 1 0.0742099237 0.2812663376
0 1 0.0742099237 0.2812663376
0 1 0.0742099237 0.2812663376
0 1 0.06984759189 0.2802163013
0 1 0.06984759189 0.2802163013
0 1 0.06984759189 0.2802163013
0 1 0.06551834541 0.2781582578
0 1 0.06551834541 0.2781582578
0 1 0.06551834541 0.2781582578
0 1 0.06121517872 0.2761825855
0 1 0.06121517872 0.2761825855
0 1 0.06121517872 0.2761825855
0 1 0.06121517872 0.2761825855
0 1 0.05704865448 0.2744229284
0 1 0.05704865448 0.2744229284
0 1 0.05704865448 0.2744229284
0 1 0.05280470595 0.2724845342
0 1 0.05280470595 0.2724845342
0 1 0.05280470595 0.2724845342
0 1 0.04841288189 0.2703457297
0 1 0.04841288189 0.2703457297
0 1 0.04841288189 0.2703457297
0 1 0.04297974912 0.268427014
0 1 0.04297974912 0.268427014
0 1 0.04297974912 0.268427014
0 1 0.03868271014 0.2665191544
0 1 0.03868271014 0.2665191544
0 1 0.03868271014 0.2665191544
0 1 0.03433755153 0.2635280679
0 1 0.03433755153 0.2635280679
0 1 0.03433755153 0.2635280679
0 1 0.03433755153 0.2635280679
0 1 0.02998561053 0.2618117962
0 1 0.02998561053 0.2618117962
0 1 0.02998561053 0.2618117962
0 1 0.02555042298 0.259646369
0 1 0.02555042298 0.259646369
0 1 0.02555042298 0.259646369
0 1 0.02555042298 0.259646369
0 1 0.02115586474 0.2566015906
0 1 0.02115586474 0.2566015906
0 1 0.02115586474 0.2566015906
0 1 0.01559972606 0.254567882
0 1 0.01559972606 0.254567882
0 1 0.01559972606 0.254567882
0 1 0.01111977597 0.2525414862
0 1 0.01111977597 0.2525414862
0 1 0.01111977597 0.2525414862
0 1 0.00668031946 0.24935109
0 1 0.00668031946 0.24935109
0 1 0.00668031946 0.24935109
0 1 0.00668031946 0.24935109
0 1 0.002201616186 0.2472645601
0 1 0.002201616186 0.2472645601
0 1 0.002201616186 0.2472645601
0 1 -0.003348014389 0.2451278841
0 1 -0.003348014389 0.2451278841
0 1 -0.003348014389 0.2451278841
0 1 -0.007835833475 0.2429750988
0 1 -0.007835833475 0.2429750988
0 1 -0.007835833475 0.2429750988
0 1 -0.01342060713 0.2407915241
0 1 -0.01342060713 0.2407915241
0 1 -0.01342060713 0.2407915241
0 1 -0.01793622098 0.238580251
0 1 -0.01793622098 0.238580251
0 1 -0.01793622098 0.238580251
0 1 -0.02238499537 0.2363792417
0 1 -0.02238499537 0.2363792417
0 1 -0.02238499537 0.2363792417
0 1 -0.02238499537 0.2363792417
0 1 -0.02801793771 0.2341441208
0 1 -0.02801793771 0.2341441208
0 1 -0.02801793771 0.2341441208
0 1 -0.03361070614 0.2308013683
0 1 -0.03361070614 0.2308013683
0 1 -0.03361070614 0.2308013683
0 1 -0.03361070614 0.2308013683
0 1 -0.03810762712 0.2296414155
0 1 -0.03810762712 0.2296414155
0 1 -0.03810762712 0.2296414155
0 1 -0.04369763837 0.2262589963
0 1 -0.04369763837 0.2262589963
0 1 -0.04369763837 0.2262589963
0 1 -0.04929307131 0.2239769826
0 1 -0.04929307131 0.2239769826
0 1 -0.04929307131 0.2239769826
0 1 -0.05490713128 0.2216891193
0 1 -0.05490713128 0.2216891193
0 1 -0.05490713128 0.2216891193
0 1 -0.05490713128 0.2216891193
0 1 -0.05931721326 0.2205494619
0 1 -0.05931721326 0.2205494619
0 1 -0.05931721326 0.2205494619
0 1 -0.06494826165 0.2171224129
0 1 -0.06494826165 0.2171224129
0 1 -0.06494826165 0.2171224129
0 1 -0.07050109451 0.2148441414
0 1 -0.07050109451 0.2148441414
0 1 -0.07050109451 0.2148441414
0 1 -0.07608736795 0.2124789159
0 1 -0.07608736795 0.2124789159
0 1 -0.07608736795 0.2124789159
0 1 -0.08161655758 0.210200597
0 1 -0.08161655758 0.210200597
0 1 -0.08161655758 0.210200597
0 1 -0.08604769916 0.2079423173
0 1 -0.08604769916 0.2079423173
0 1 -0.08604769916 0.2079423173
0 1 -0.08604769916 0.2079423173
0 1 -0.09161685502 0.2056460273
0 1 -0.09161685502 0.2056460273
0 1 -0.09161685502 0.2056460273
0 1 -0.09716508213 0.2022706978
0 1 -0.09716508213 0.2022706978
0 1 -0.09716508213 0.2022706978
0 1 -0.1027306856 0.1999601356
0 1 -0.1027306856 0.1999601356
0 1 -0.1027306856 0.1999601356
0 1 -0.1027306856 0.1999601356
0 1 -0.1082595371 0.1976709636
0 1 -0.1082595371 0.1976709636
0 1 -0.1082595371 0.1976709636
0 1 -0.1137604498 0.1942790339
0 1 -0.1137604498 0.1942790339
0 1 -0.1137604498 0.1942790339
0 1 -0.1181653394 0.1920505889
0 1 -0.1181653394 0.1920505889
0 1 -0.1181653394 0.1920505889
0 1 -0.1181653394 0.1920505889
0 1 -0.1236829491 0.1886249481
0 1 -0.1236829491 0.1886249481
0 1 -0.1236829491 0.1886249481
0 1 -0.1291807291 0.1863666725
0 1 -0.1291807291 0.1863666725
0 1 -0.1291807291 0.1863666725
0 1 -0.1346692034 0.1829529172
0 1 -0.1346692034 0.1829529172
0 1 -0.1346692034 0.1829529172
0 1 -0.1390694485 0.1796172338
0 1 -0.1390694485 0.1796172338
0 1 -0.1390694485 0.1796172338
0 1 -0.144556902 0.1773522143
0 1 -0.144556902 0.1773522143
0 1 -0.144556902 0.1773522143
0 1 -0.1500634296 0.1740591478
0 1 -0.1500634296 0.1740591478
0 1 -0.1500634296 0.1740591478
0 1 -0.1500634296 0.1740591478
0 1 -0.1544480888 0.1706698346
0 1 -0.1544480888 0.1706698346
0 1 -0.1544480888 0.1706698346
0 1 -0.1599007902 0.1673127031
0 1 -0.1599007902 0.1673127031
0 1 -0.1599007902 0.1673127031
0 1 -0.1643039413 0.1639475594
0 1 -0.1643039413 0.1639475594
0 1 -0.1643039413 0.1639475594
0 1 -0.1697790526 0.1595195656
0 1 -0.1697790526 0.1595195656
0 1 -0.1697790526 0.1595195656
0 1 -0.1741559271 0.1561411435
0 1 -0.1741559271 0.1561411435
0 1 -0.1741559271 0.1561411435
0 1 -0.1741559271 0.1561411435
0 1 -0.1785552971 0.1528339898
0 1 -0.1785552971 0.1528339898
0 1 -0.1785552971 0.1528339898
0 1 -0.1839967249 0.1483987212
0 1 -0.1839967249 0.1483987212
0 1 -0.1839967249 0.1483987212
0 1 -0.1839967249 0.1483987212
0 1 -0.1883711192 0.1450937733
0 1 -0.1883711192 0.1450937733
0 1 -0.1883711192 0.1450937733
0 1 -0.192751654 0.1406502039
0 1 -0.192751654 0.1406502039
0 1 -0.192751654 0.1406502039
0 1 -0.1971457804 0.1373140955
0 1 -0.1971457804 0.1373140955
0 1 -0.1971457804 0.1373140955
0 1 -0.2014915834 0.1328391482
0 1 -0.2014915834 0.1328391482
0 1 -0.2014915834 0.1328391482
0 1 -0.2059453334 0.1285126083
0 1 -0.2059453334 0.1285126083
0 1 -0.2059453334 0.1285126083
0 1 -0.2059453334 0.1285126083
0 1 -0.2091599083 0.1240553442
0 1 -0.2091599083 0.1240553442
0 1 -0.2091599083 0.1240553442
0 1 -0.213556119 0.1196464074
0 1 -0.213556119 0.1196464074
0 1 -0.213556119 0.1196464074
0 1 -0.217923295 0.1152181675
0 1 -0.217923295 0.1152181675
0 1 -0.217923295 0.1152181675
0 1 -0.2211836661 0.1107974009
0 1 -0.2211836661 0.1107974009
0 1 -0.2211836661 0.1107974009
0 1 -0.2244413447 0.1063649362
0 1 -0.2244413447 0.1063649362
0 1 -0.2244413447 0.1063649362
0 1 -0.2288532979 0.1019910327
0 1 -0.2288532979 0.1019910327
0 1 -0.2288532979 0.1019910327
0 1 -0.2288532979 0.1019910327
0 1 -0.232141812 0.09647899876
0 1 -0.232141812 0.09647899876
0 1 -0.232141812 0.09647899876
0 1 -0.232141812 0.09647899876
0 1 -0.2354758688 0.09210427107
0 1 -0.2354758688 0.09210427107
0 1 -0.2387356405 0.08770188084
0 1 -0.2387356405 0.08770188084
0 1 -0.2387356405 0.08770188084
0 1 -0.2387356405 0.08770188084
0 1 -0.2409320767 0.08218349489
0 1 -0.2409320767 0.08218349489
0 1 -0.2409320767 0.08218349489
0 1 -0.2442349342 0.07666112796
0 1 -0.2442349342 0.07666112796
0 1 -0.2442349342 0.07666112796
0 1 -0.2475139763 0.07221746882
0 1 -0.2475139763 0.07221746882
0 1 -0.2475139763 0.07221746882
0 1 -0.2475139763 0.07221746882
0 1 -0.2497217559 0.06668839344
0 1 -0.2497217559 0.06668839344
0 1 -0.2497217559 0.06668839344
0 1 -0.2530537351 0.06118229362
0 1 -0.2530537351 0.06118229362
0 1 -0.2530537351 0.06118229362
0 1 -0.2552323401 0.0556607677
0 1 -0.2552323401 0.0556607677
0 1 -0.2552323401 0.0556607677
0 1 -0.257386115 0.05122871316
0 1 -0.257386115 0.05122871316
0 1 -0.257386115 0.05122871316
0 1 -0.2595286112 0.04570645741
0 1 -0.2595286112 0.04570645741
0 1 -0.2595286112 0.04570645741
0 1 -0.261668676 0.04020413193
0 1 -0.261668676 0.04020413193
0 1 -0.261668676 0.04020413193
0 1 -0.261668676 0.04020413193
0 1 -0.2639113169 0.03470896491
0 1 -0.2639113169 0.03470896491
0 1 -0.2639113169 0.03470896491
0 1 -0.26608901 0.02919563406
0 1 -0.26608901 0.02919563406
0 1 -0.26608901 0.02919563406
0 1 -0.268208603 0.02367400916
0 1 -0.268208603 0.02367400916
0 1 -0.268208603 0.02367400916
0 1 -0.268208603 0.02367400916
0 1 -0.2693535184 0.01817774998
0 1 -0.2693535184 0.01817774998
0 1 -0.2693535184 0.01817774998
0 1 -0.2715649663 0.01264760833
0 1 -0.2715649663 0.01264760833
0 1 -0.2715649663 0.01264760833
0 1 -0.2726387782 0.006046037916
0 1 -0.2726387782 0.006046037916
0 1 -0.2726387782 0.006046037916
0 1 -0.2726387782 0.006046037916
0 1 -0.2736638044 0.00055722775
0 1 -0.2736638044 0.00055722775
0 1 -0.2736638044 0.00055722775
0 1 -0.274752348 -0.004975886776
0 1 -0.274752348 -0.004975886776
0 1 -0.274752348 -0.004975886776
0 1 -0.2769204726 -0.01051165877
0 1 -0.2769204726 -0.01051165877
0 1 -0.2769204726 -0.01051165877
0 1 -0.2780014387 -0.01608106587
0 1 -0.2780014387 -0.01608106587
0 1 -0.2780014387 -0.01608106587
0 1 -0.2780271789 -0.02162918806
0 1 -0.2780271789 -0.02162918806
0 1 -0.2780271789 -0.02162918806
0 1 -0.2790662845 -0.028247223
0 1 -0.2790662845 -0.028247223
0 1 -0.2790662845 -0.028247223
0 1 -0.2790662845 -0.028247223
0 1 -0.2800828825 -0.03376946739
0 1 -0.2800828825 -0.03376946739
0 1 -0.2800828825 -0.03376946739
0 1 -0.2800192076 -0.03927783735
0 1 -0.2800192076 -0.03927783735
0 1 -0.2800192076 -0.03927783735
0 1 -0.2800504951 -0.04484109204
0 1 -0.2800504951 -0.04484109204
0 1 -0.2800504951 -0.04484109204
0 1 -0.2800504951 -0.04484109204
0 1 -0.2799580019 -0.05037746364
0 1 -0.2799580019 -0.05037746364
0 1 -0.2799580019 -0.05037746364
0 1 -0.2799616795 -0.05702205455
0 1 -0.2799616795 -0.05702205455
0 1 -0.2799616795 -0.05702205455
0 1 -0.2788220675 -0.06249448416
0 1 -0.2788220675 -0.06249448416
0 1 -0.2788220675 -0.06249448416
0 1 -0.2788220675 -0.06249448416
0 1 -0.2788831385 -0.06803043545
0 1 -0.2788831385 -0.06803043545
0 1 -0.2788831385 -0.06803043545
0 1 -0.2777545187 -0.0735237282
0 1 -0.2777545187 -0.0735237282
0 1 -0.2777545187 -0.0735237282
0 1 -0.2777306478 -0.07904970003
0 1 -0.2777306478 -0.07904970003
0 1 -0.2777306478 -0.07904970003
0 1 -0.2756541411 -0.08462019377
0 1 -0.2756541411 -0.08462019377
0 1 -0.2756541411 -0.08462019377
0 1 -0.2744999529 -0.09009683947
0 1 -0.2744999529 -0.09009683947
0 1 -0.2744999529 -0.09009683947
0 1 -0.2733342335 -0.09557199061
0 1 -0.2733342335 -0.09557199061
0 1 -0.2733342335 -0.09557199061
0 1 -0.2733342335 -0.09557199061
0 1 -0.2723775267 -0.1011512775
0 1 -0.2723775267 -0.1011512775
0 1 -0.2723775267 -0.1011512775
0 1 -0.2712219396 -0.1066360897
0 1 -0.2712219396 -0.1066360897
0 1 -0.2712219396 -0.1066360897
0 1 -0.2689551389 -0.1120881757
0 1 -0.2689551389 -0.1120881757
0 1 -0.2689551389 -0.1120881757
0 1 -0.2689551389 -0.1120881757
0 1 -0.2680019422 -0.11658878
0 1 -0.2680019422 -0.11658878
0 1 -0.2680019422 -0.11658878
0 1 -0.2657196901 -0.1219969915
0 1 -0.2657196901 -0.1219969915
0 1 -0.2657196901 -0.1219969915
0 1 -0.2645396831 -0.1274655466
0 1 -0.2645396831 -0.1274655466
0 1 -0.2645396831 -0.1274655466
0 1 -0.2645396831 -0.1274655466
0 1 -0.262507341 -0.1319631346
0 1 -0.262507341 -0.1319631346
0 1 -0.262507341 -0.1319631346
0 1 -0.2602836597 -0.137436083
0 1 -0.2602836597 -0.137436083
0 1 -0.2602836597 -0.137436083
0 1 -0.2580764622 -0.1429595776
0 1 -0.2580764622 -0.1429595776
0 1 -0.2580764622 -0.1429595776
0 1 -0.2558935887 -0.1473482774
0 1 -0.2558935887 -0.1473482774
0 1 -0.2558935887 -0.1473482774
0 1 -0.2536884941 -0.1528477363
0 1 -0.2536884941 -0.1528477363
0 1 -0.2536884941 -0.1528477363
0 1 -0.2515065908 -0.1572488719
0 1 -0.2515065908 -0.1572488719
0 1 -0.2515065908 -0.1572488719
0 1 -0.2515065908 -0.1572488719
0 1 -0.2481461984 -0.1615536835
0 1 -0.2481461984 -0.1615536835
0 1 -0.2481461984 -0.1615536835
0 1 -0.2459776869 -0.167071324
0 1 -0.2459776869 -0.167071324
0 1 -0.2459776869 -0.167071324
0 1 -0.2426360359 -0.1714366387
0 1 -0.2426360359 -0.1714366387
0 1 -0.2426360359 -0.1714366387
0 1 -0.2426360359 -0.1714366387
0 1 -0.2426360359 -0.1714366387
0 1 -0.2404186713 -0.1757966554
0 1 -0.2404186713 -0.1757966554
0 1 -0.2372045486 -0.1802863553
0 1 -0.2372045486 -0.1802863553
0 1 -0.2372045486 -0.1802863553
0 1 -0.2372045486 -0.1802863553
0 1 -0.2339425157 -0.1858284523
0 1 -0.2339425157 -0.1858284523
0 1 -0.2339425157 -0.1858284523
0 1 -0.231667778 -0.1890607979
0 1 -0.231667778 -0.1890607979
0 1 -0.2284648742 -0.1934885859
0 1 -0.2284648742 -0.1934885859
0 1 -0.2284648742 -0.1934885859
0 1 -0.2240699285 -0.1978546761
0 1 -0.2240699285 -0.1978546761
0 1 -0.2240699285 -0.1978546761
0 1 -0.2207673217 -0.2022681255
0 1 -0.2207673217 -0.2022681255
0 1 -0.2207673217 -0.2022681255
0 1 -0.217411619 -0.2066279723
0 1 -0.217411619 -0.2066279723
0 1 -0.217411619 -0.2066279723
0 1 -0.2141029233 -0.2110653221
0 1 -0.2141029233 -0.2110653221
0 1 -0.2141029233 -0.2110653221
0 1 -0.2141029233 -0.2110653221
0 1 -0.2107265942 -0.2143716246
0 1 -0.2107265942 -0.2143716246
0 1 -0.2107265942 -0.2143716246
0 1 -0.2062713892 -0.218825315
0 1 -0.2062713892 -0.218825315
0 1 -0.2062713892 -0.218825315
0 1 -0.2017722762 -0.2231806816
0 1 -0.2017722762 -0.2231806816
0 1 -0.2017722762 -0.2231806816
0 1 -0.2017722762 -0.2231806816
0 1 -0.1984247778 -0.226527039
0 1 -0.1984247778 -0.226527039
0 1 -0.1984247778 -0.226527039
0 1 -0.1939732115 -0.2298217542
0 1 -0.1939732115 -0.2298217542
0 1 -0.1939732115 -0.2298217542
0 1 -0.190525642 -0.2340928647
0 1 -0.190525642 -0.2340928647
0 1 -0.190525642 -0.2340928647
0 1 -0.190525642 -0.2340928647
0 1 -0.1860997016 -0.2373667078
0 1 -0.1860997016 -0.2373667078
0 1 -0.1860997016 -0.2373667078
0 1 -0.1816561841 -0.24068144
0 1 -0.1816561841 -0.24068144
0 1 -0.1816561841 -0.24068144
0 1 -0.1772346163 -0.2439289239
0 1 -0.1772346163 -0.2439289239
0 1 -0.1772346163 -0.2439289239
0 1 -0.173876243 -0.2471241677
0 1 -0.173876243 -0.2471241677
0 1 -0.173876243 -0.2471241677
0 1 -0.1694715398 -0.2504347596
0 1 -0.1694715398 -0.2504347596
0 1 -0.1694715398 -0.2504347596
0 1 -0.1640067981 -0.2536993031
0 1 -0.1640067981 -0.2536993031
0 1 -0.1640067981 -0.2536993031
0 1 -0.1640067981 -0.2536993031
0 1 -0.1606803757 -0.2557604453
0 1 -0.1606803757 -0.2557604453
0 1 -0.1606803757 -0.2557604453
0 1 -0.1551793755 -0.2590368167
0 1 -0.1551793755 -0.2590368167
0 1 -0.1551793755 -0.2590368167
0 1 -0.1508161805 -0.2612175435
0 1 -0.1508161805 -0.2612175435
0 1 -0.1508161805 -0.2612175435
0 1 -0.1464485416 -0.2634209256
0 1 -0.1464485416 -0.2634209256
0 1 -0.1464485416 -0.2634209256
0 1 -0.1409863257 -0.2666824464
0 1 -0.1409863257 -0.2666824464
0 1 -0.1409863257 -0.2666824464
0 1 -0.136609351 -0.2688762788
0 1 -0.136609351 -0.2688762788
0 1 -0.136609351 -0.2688762788
0 1 -0.136609351 -0.2688762788
0 1 -0.1322806349 -0.2711197209
0 1 -0.1322806349 -0.2711197209
0 1 -0.1322806349 -0.2711197209
0 1 -0.1322806349 -0.2711197209
0 1 -0.126776328 -0.2732734987
0 1 -0.126776328 -0.2732734987
0 1 -0.126776328 -0.2732734987
0 1 -0.1213141843 -0.2744674124
0 1 -0.1213141843 -0.2744674124
0 1 -0.1213141843 -0.2744674124
0 1 -0.1169425488 -0.2766443188
0 1 -0.1169425488 -0.2766443188
0 1 -0.1169425488 -0.2766443188
0 1 -0.11147157 -0.278797597
0 1 -0.11147157 -0.278797597
0 1 -0.11147157 -0.278797597
0 1 -0.1060118749 -0.2798562112
0 1 -0.1060118749 -0.2798562112
0 1 -0.1060118749 -0.2798562112
0 1 -0.1060118749 -0.2798562112
0 1 -0.1016069068 -0.2799885149
0 1 -0.1016069068 -0.2799885149
0 1 -0.1016069068 -0.2799885149
0 1 -0.09722293932 -0.2810350774
0 1 -0.09722293932 -0.2810350774
0 1 -0.09722293932 -0.2810350774
0 1 -0.09287105331 -0.2799929854
0 1 -0.09287105331 -0.2799929854
0 1 -0.09287105331 -0.2799929854
0 1 -0.08848709504 -0.2790424766
0 1 -0.08848709504 -0.2790424766
0 1 -0.08848709504 -0.2790424766
0 1 -0.08412398576 -0.2769587074
0 1 -0.08412398576 -0.2769587074
0 1 -0.08412398576 -0.2769587074
0 1 -0.08089123545 -0.2758493425
0 1 -0.08089123545 -0.2758493425
0 1 -0.08089123545 -0.2758493425
0 1 -0.08089123545 -0.2758493425
0 1 -0.07659194041 -0.2739053166
0 1 -0.07659194041 -0.2739053166
0 1 -0.07659194041 -0.2739053166
0 1 -0.07112921287 -0.2728612614
0 1 -0.07112921287 -0.2728612614
0 1 -0.07112921287 -0.2728612614
0 1 -0.07112921287 -0.2728612614
0 1 -0.06793064259 -0.2708232806
0 1 -0.06793064259 -0.2708232806
0 1 -0.06793064259 -0.2708232806
0 1 -0.06366144549 -0.2688767654
0 1 -0.06366144549 -0.2688767654
0 1 -0.06366144549 -0.2688767654
0 1 -0.05939335204 -0.2658466512
0 1 -0.05939335204 -0.2658466512
0 1 -0.05939335204 -0.2658466512
0 1 -0.05511146426 -0.263880726
0 1 -0.05511146426 -0.263880726
0 1 -0.05511146426 -0.263880726
0 1 -0.05511146426 -0.263880726
0 1 -0.05078488631 -0.2619080205
0 1 -0.05078488631 -0.2619080205
0 1 -0.05078488631 -0.2619080205
0 1 -0.04536210275 -0.2600022834
0 1 -0.04536210275 -0.2600022834
0 1 -0.04536210275 -0.2600022834
0 1 -0.04102345129 -0.2569637454
0 1 -0.04102345129 -0.2569637454
0 1 -0.04102345129 -0.2569637454
0 1 -0.03668404609 -0.2550269387
0 1 -0.03668404609 -0.2550269387
0 1 -0.03668404609 -0.2550269387
0 1 -0.03228706916 -0.2519981505
0 1 -0.03228706916 -0.2519981505
0 1 -0.03228706916 -0.2519981505
0 1 -0.02788414781 -0.2500267747
0 1 -0.02788414781 -0.2500267747
0 1 -0.02788414781 -0.2500267747
0 1 -0.02344031771 -0.2479973752
0 1 -0.02344031771 -0.2479973752
0 1 -0.02344031771 -0.2479973752
0 1 -0.02344031771 -0.2479973752
0 1 -0.02344031771 -0.2479973752
0 1 -0.01787200904 -0.2448723451
0 1 -0.01787200904 -0.2448723451
0 1 -0.01787200904 -0.2448723451
0 1 -0.01339039899 -0.2428171144
0 1 -0.01339039899 -0.2428171144
0 1 -0.01339039899 -0.2428171144
0 1 -0.008944661781 -0.2406779466
0 1 -0.008944661781 -0.2406779466
0 1 -0.008944661781 -0.2406779466
0 1 -0.003343587016 -0.2374472067
0 1 -0.003343587016 -0.2374472067
0 1 -0.003343587016 -0.2374472067
0 1 0.001144806158 -0.2352962304
0 1 0.001144806158 -0.2352962304
0 1 0.001144806158 -0.2352962304
0 1 0.006735788106 -0.2331290079
0 1 0.006735788106 -0.2331290079
0 1 0.006735788106 -0.2331290079
0 1 0.006735788106 -0.2331290079
0 1 0.01123793264 -0.2309118387
0 1 0.01123793264 -0.2309118387
0 1 0.01123793264 -0.2309118387
0 1 0.0157445821 -0.2287094376
0 1 0.0157445821 -0.2287094376
0 1 0.0157445821 -0.2287094376
0 1 0.02134365387 -0.2265190472
0 1 0.02134365387 -0.2265190472
0 1 0.02134365387 -0.2265190472
0 1 0.0258574349 -0.2243031298
0 1 0.0258574349 -0.2243031298
0 1 0.0258574349 -0.2243031298
0 1 0.0314950427 -0.2220804971
0 1 0.0314950427 -0.2220804971
0 1 0.0314950427 -0.2220804971
0 1 0.0314950427 -0.2220804971
0 1 0.03713532798 -0.2187142549
0 1 0.03713532798 -0.2187142549
0 1 0.03713532798 -0.2187142549
0 1 0.04161059563 -0.2164126005
0 1 0.04161059563 -0.2164126005
0 1 0.04161059563 -0.2164126005
0 1 0.04721513739 -0.2152641726
0 1 0.04721513739 -0.2152641726
0 1 0.04721513739 -0.2152641726
0 1 0.04721513739 -0.2152641726
0 1 0.05283012399 -0.2129288758
0 1 0.05283012399 -0.2129288758
0 1 0.05283012399 -0.2129288758
0 1 0.05729687971 -0.2095562099
0 1 0.05729687971 -0.2095562099
0 1 0.05729687971 -0.2095562099
0 1 0.06291657399 -0.2072347161
0 1 0.06291657399 -0.2072347161
0 1 0.06291657399 -0.2072347161
0 1 0.06851773054 -0.2048959218
0 1 0.06851773054 -0.2048959218
0 1 0.06851773054 -0.2048959218
0 1 0.06851773054 -0.2048959218
0 1 0.07408060532 -0.2026109871
0 1 0.07408060532 -0.2026109871
0 1 0.07408060532 -0.2026109871
0 1 0.07853246496 -0.2003433315
0 1 0.07853246496 -0.2003433315
0 1 0.07853246496 -0.2003433315
0 1 0.0840654682 -0.1980661154
0 1 0.0840654682 -0.1980661154
0 1 0.0840654682 -0.1980661154
0 1 0.08964340614 -0.1957572817
0 1 0.08964340614 -0.1957572817
0 1 0.08964340614 -0.1957572817
0 1 0.09519915629 -0.1934365376
0 1 0.09519915629 -0.1934365376
0 1 0.09519915629 -0.1934365376
0 1 0.1007514723 -0.1911648176
0 1 0.1007514723 -0.1911648176
0 1 0.1007514723 -0.1911648176
0 1 0.1007514723 -0.1911648176
0 1 0.1051599072 -0.1888887496
0 1 0.1051599072 -0.1888887496
0 1 0.1051599072 -0.1888887496
0 1 0.1106974226 -0.1854908584
0 1 0.1106974226 -0.1854908584
0 1 0.1106974226 -0.1854908584
0 1 0.1162102134 -0.1832051473
0 1 0.1162102134 -0.1832051473
0 1 0.1162102134 -0.1832051473
0 1 0.1162102134 -0.1832051473
0 1 0.121715775 -0.1809014024
0 1 0.121715775 -0.1809014024
0 1 0.121715775 -0.1809014024
0 1 0.1261220353 -0.1775214929
0 1 0.1261220353 -0.1775214929
0 1 0.1261220353 -0.1775214929
0 1 0.1316078346 -0.1752439416
0 1 0.1316078346 -0.1752439416
0 1 0.1316078346 -0.1752439416
0 1 0.1316078346 -0.1752439416
0 1 0.1371081611 -0.1718584179
0 1 0.1371081611 -0.1718584179
0 1 0.1371081611 -0.1718584179
0 1 0.141489485 -0.1695896606
0 1 0.141489485 -0.1695896606
0 1 0.141489485 -0.1695896606
0 1 0.1469577631 -0.1662403577
0 1 0.1469577631 -0.1662403577
0 1 0.1469577631 -0.1662403577
0 1 0.1513307558 -0.162900278
0 1 0.1513307558 -0.162900278
0 1 0.1513307558 -0.162900278
0 1 0.1568003412 -0.1606206182
0 1 0.1568003412 -0.1606206182
0 1 0.1568003412 -0.1606206182
0 1 0.1611859094 -0.1573325774
0 1 0.1611859094 -0.1573325774
0 1 0.1611859094 -0.1573325774
0 1 0.1611859094 -0.1573325774
0 1 0.1655608522 -0.1540281233
0 1 0.1655608522 -0.1540281233
0 1 0.1655608522 -0.1540281233
0 1 0.1710245577 -0.1507063242
0 1 0.1710245577 -0.1507063242
0 1 0.1710245577 -0.1507063242
0 1 0.1710245577 -0.1507063242
0 1 0.1753759989 -0.1473367848
0 1 0.1753759989 -0.1473367848
0 1 0.1753759989 -0.1473367848
0 1 0.1797468166 -0.1440245397
0 1 0.1797468166 -0.1440245397
0 1 0.1797468166 -0.1440245397
0 1 0.1841299923 -0.1406972115
0 1 0.1841299923 -0.1406972115
0 1 0.1841299923 -0.1406972115
0 1 0.1884851332 -0.1362853638
0 1 0.1884851332 -0.1362853638
0 1 0.1884851332 -0.1362853638
0 1 0.1884851332 -0.1362853638
0 1 0.1928677069 -0.1329887057
0 1 0.1928677069 -0.1329887057
0 1 0.1928677069 -0.1329887057
0 1 0.1972403752 -0.1285893825
0 1 0.1972403752 -0.1285893825
0 1 0.1972403752 -0.1285893825
0 1 0.2016245388 -0.125264999
0 1 0.2016245388 -0.125264999
0 1 0.2016245388 -0.125264999
0 1 0.2049084592 -0.1208627848
0 1 0.2049084592 -0.1208627848
0 1 0.2049084592 -0.1208627848
0 1 0.2092739961 -0.1164181871
0 1 0.2092739961 -0.1164181871
0 1 0.2092739961 -0.1164181871
0 1 0.2092739961 -0.1164181871
0 1 0.2125416789 -0.113110661
0 1 0.2125416789 -0.113110661
0 1 0.2125416789 -0.113110661
0 1 0.2169088161 -0.1086668054
0 1 0.2169088161 -0.1086668054
0 1 0.2169088161 -0.1086668054
0 1 0.2169088161 -0.1086668054
0 1 0.220204403 -0.1042738092
0 1 0.220204403 -0.1042738092
0 1 0.220204403 -0.1042738092
0 1 0.2234810195 -0.09987131224
0 1 0.2234810195 -0.09987131224
0 1 0.2234810195 -0.09987131224
0 1 0.2267453099 -0.0954441969
0 1 0.2267453099 -0.0954441969
0 1 0.2267453099 -0.0954441969
0 1 0.2299664535 -0.0910235844
0 1 0.2299664535 -0.0910235844
0 1 0.2299664535 -0.0910235844
0 1 0.2332530384 -0.08661459845
0 1 0.2332530384 -0.08661459845
0 1 0.2332530384 -0.08661459845
0 1 0.2332530384 -0.08661459845
0 1 0.2365660318 -0.08225839723
0 1 0.2365660318 -0.08225839723
0 1 0.2365660318 -0.08225839723
0 1 0.2398303239 -0.0767342442
0 1 0.2398303239 -0.0767342442
0 1 0.2398303239 -0.0767342442
0 1 0.2419777539 -0.07236063755
0 1 0.2419777539 -0.07236063755
0 1 0.2419777539 -0.07236063755
0 1 0.245266952 -0.06684668841
0 1 0.245266952 -0.06684668841
0 1 0.245266952 -0.06684668841
0 1 0.2474917474 -0.06245516006
0 1 0.2474917474 -0.06245516006
0 1 0.2474917474 -0.06245516006
0 1 0.249634224 -0.0569726903
0 1 0.249634224 -0.0569726903
0 1 0.249634224 -0.0569726903
0 1 0.249634224 -0.0569726903
0 1 0.2529434954 -0.05254517516
0 1 0.2529434954 -0.05254517516
0 1 0.2529434954 -0.05254517516
0 1 0.2551556647 -0.04704579968
0 1 0.2551556647 -0.04704579968
0 1 0.2551556647 -0.04704579968
0 1 0.2572740124 -0.04151775266
0 1 0.2572740124 -0.04151775266
0 1 0.2572740124 -0.04151775266
0 1 0.2584204085 -0.037080124
0 1 0.2584204085 -0.037080124
0 1 0.2584204085 -0.037080124
0 1 0.2584204085 -0.037080124
0 1 0.2607095609 -0.03156062148
0 1 0.2607095609 -0.03156062148
0 1 0.2607095609 -0.03156062148
0 1 0.2628238657 -0.02600463632
0 1 0.2628238657 -0.02600463632
0 1 0.2628238657 -0.02600463632
0 1 0.2628238657 -0.02600463632
0 1 0.2640658283 -0.02049280983
0 1 0.2640658283 -0.02049280983
0 1 0.2640658283 -0.02049280983
0 1 0.266201942 -0.0149865738
0 1 0.266201942 -0.0149865738
0 1 0.266201942 -0.0149865738
0 1 0.2673563876 -0.009440531935
0 1 0.2673563876 -0.009440531935
0 1 0.2673563876 -0.009440531935
0 1 0.2684446428 -0.003886924838
0 1 0.2684446428 -0.003886924838
0 1 0.2684446428 -0.003886924838
0 1 0.2694790718 0.001632381209
0 1 0.2694790718 0.001632381209
0 1 0.2694790718 0.001632381209
0 1 0.2705677495 0.007178482449
0 1 0.2705677495 0.007178482449
0 1 0.2705677495 0.007178482449
0 1 0.2705677495 0.007178482449
0 1 0.2717022368 0.01272172725
0 1 0.2717022368 0.01272172725
0 1 0.2717022368 0.01272172725
0 1 0.271707447 0.01826064047
0 1 0.271707447 0.01826064047
0 1 0.271707447 0.01826064047
0 1 0.2726747733 0.02382634364
0 1 0.2726747733 0.02382634364
0 1 0.2726747733 0.02382634364
0 1 0.2726747733 0.02382634364
0 1 0.273796901 0.02937696064
0 1 0.273796901 0.02937696064
0 1 0.273796901 0.02937696064
0 1 0.2738043868 0.03489021945
0 1 0.2738043868 0.03489021945
0 1 0.2738043868 0.03489021945
0 1 0.2737341949 0.0404040425
0 1 0.2737341949 0.0404040425
0 1 0.2737341949 0.0404040425
0 1 0.2737341949 0.0404040425
0 1 0.2749101984 0.04595438016
0 1 0.2749101984 0.04595438016
0 1 0.2749101984 0.04595438016
0 1 0.2748057597 0.05251715145
0 1 0.2748057597 0.05251715145
0 1 0.2748057597 0.05251715145
0 1 0.2746830677 0.05803066939
0 1 0.2746830677 0.05803066939
0 1 0.2746830677 0.05803066939
0 1 0.2746849162 0.06354161912
0 1 0.2746849162 0.06354161912
0 1 0.2746849162 0.06354161912
0 1 0.2735817935 0.06905411821
0 1 0.2735817935 0.06905411821
0 1 0.2735817935 0.06905411821
0 1 0.2734040705 0.07452186259
0 1 0.2734040705 0.07452186259
0 1 0.2734040705 0.07452186259
0 1 0.2734040705 0.07452186259
0 1 0.2734684691 0.08008199309
0 1 0.2734684691 0.08008199309
0 1 0.2734684691 0.08008199309
0 1 0.2723130181 0.08557157452
0 1 0.2723130181 0.08557157452
0 1 0.2723130181 0.08557157452
0 1 0.2711475094 0.0910384769
0 1 0.2711475094 0.0910384769
0 1 0.2711475094 0.0910384769
0 1 0.2700825199 0.09659420996
0 1 0.2700825199 0.09659420996
0 1 0.2700825199 0.09659420996
0 1 0.2700825199 0.09659420996
0 1 0.2699464035 0.1020359973
0 1 0.2699464035 0.1020359973
0 1 0.2699464035 0.1020359973
0 1 0.2688532208 0.1075364183
0 1 0.2688532208 0.1075364183
0 1 0.2688532208 0.1075364183
0 1 0.2688532208 0.1075364183
0 1 0.2677644251 0.1119377243
0 1 0.2677644251 0.1119377243
0 1 0.2677644251 0.1119377243
0 1 0.2655763261 0.117461098
0 1 0.2655763261 0.117461098
0 1 0.2655763261 0.117461098
0 1 0.2643633275 0.1228949369
0 1 0.2643633275 0.1228949369
0 1 0.2643633275 0.1228949369
0 1 0.263265711 0.127321114
0 1 0.263265711 0.127321114
0 1 0.263265711 0.127321114
0 1 0.2610413706 0.1327561551
0 1 0.2610413706 0.1327561551
0 1 0.2610413706 0.1327561551
0 1 0.2587737764 0.1381780425
0 1 0.2587737764 0.1381780425
0 1 0.2587737764 0.1381780425
0 1 0.2587737764 0.1381780425
0 1 0.257723285 0.1426093651
0 1 0.257723285 0.1426093651
0 1 0.257723285 0.1426093651
0 1 0.2554304924 0.148007646
0 1 0.2554304924 0.148007646
0 1 0.2554304924 0.148007646
0 1 0.2554304924 0.148007646
0 1 0.2533257143 0.1535904185
0 1 0.2533257143 0.1535904185
0 1 0.2533257143 0.1535904185
0 1 0.2510957694 0.1579723961
0 1 0.2510957694 0.1579723961
0 1 0.2510957694 0.1579723961
0 1 0.2488895214 0.1623377713
0 1 0.2488895214 0.1623377713
0 1 0.2488895214 0.1623377713
0 1 0.2455471246 0.1678042381
0 1 0.2455471246 0.1678042381
0 1 0.2455471246 0.1678042381
0 1 0.2455471246 0.1678042381
0 1 0.2433243428 0.1722396411
0 1 0.2433243428 0.1722396411
0 1 0.2433243428 0.1722396411
0 1 0.2399590536 0.1765726684
0 1 0.2399590536 0.1765726684
0 1 0.2399590536 0.1765726684
0 1 0.2377398099 0.1809466373
0 1 0.2377398099 0.1809466373
0 1 0.2377398099 0.1809466373
0 1 0.2344009405 0.1853295103
0 1 0.2344009405 0.1853295103
0 1 0.2344009405 0.1853295103
0 1 0.2310963421 0.1897333849
0 1 0.2310963421 0.1897333849
0 1 0.2310963421 0.1897333849
0 1 0.2278414999 0.1941925369
0 1 0.2278414999 0.1941925369
0 1 0.2278414999 0.1941925369
0 1 0.2278414999 0.1941925369
0 1 0.2245455635 0.1985943181
0 1 0.2245455635 0.1985943181
0 1 0.2245455635 0.1985943181
0 1 0.2212491156 0.2029341634
0 1 0.2212491156 0.2029341634
0 1 0.2212491156 0.2029341634
0 1 0.2179318487 0.2072898937
0 1 0.2179318487 0.2072898937
0 1 0.2179318487 0.2072898937
0 1 0.2179318487 0.2072898937
0 1 0.2146607105 0.2106527588
0 1 0.2146607105 0.2106527588
0 1 0.2146607105 0.2106527588
0 1 0.2103042077 0.2151398678
0 1 0.2103042077 0.2151398678
0 1 0.2103042077 0.2151398678
0 1 0.2070198662 0.2194893296
0 1 0.2070198662 0.2194893296
0 1 0.2070198662 0.2194893296
0 1 0.2070198662 0.2194893296
0 1 0.2025584688 0.222760936
0 1 0.2025584688 0.222760936
0 1 0.2025584688 0.222760936
0 1 0.1992216127 0.2260005547
0 1 0.1992216127 0.2260005547
0 1 0.1992216127 0.2260005547
0 1 0.1948147141 0.2303900031
0 1 0.1948147141 0.2303900031
0 1 0.1948147141 0.2303900031
0 1 0.1904026407 0.2336779207
0 1 0.1904026407 0.2336779207
0 1 0.1904026407 0.2336779207
0 1 0.1860449899 0.2369506882
0 1 0.1860449899 0.2369506882
0 1 0.1860449899 0.2369506882
0 1 0.1816727358 0.2401535754
0 1 0.1816727358 0.2401535754
0 1 0.1816727358 0.2401535754
0 1 0.1816727358 0.2401535754
0 1 0.1772413445 0.243476746
0 1 0.1772413445 0.243476746
0 1 0.1772413445 0.243476746
0 1 0.1728524582 0.2468031101
0 1 0.1728524582 0.2468031101
0 1 0.1728524582 0.2468031101
0 1 0.1684904463 0.2501852133
0 1 0.1684904463 0.2501852133
0 1 0.1684904463 0.2501852133
0 1 0.1684904463 0.2501852133
0 1 0.1640874667 0.2523797722
0 1 0.1640874667 0.2523797722
0 1 0.1640874667 0.2523797722
0 1 0.1597195163 0.2556441538
0 1 0.1597195163 0.2556441538
0 1 0.1597195163 0.2556441538
0 1 0.1542390095 0.2578195486
0 1 0.1542390095 0.2578195486
0 1 0.1542390095 0.2578195486
0 1 0.1542390095 0.2578195486
0 1 0.1497978698 0.2611560124
0 1 0.1497978698 0.2611560124
0 1 0.1497978698 0.2611560124
0 1 0.1443248802 0.2633236952
0 1 0.1443248802 0.2633236952
0 1 0.1443248802 0.2633236952
0 1 0.1399269798 0.2655910941
0 1 0.1399269798 0.2655910941
0 1 0.1399269798 0.2655910941
0 1 0.1344752406 0.2677820024
0 1 0.1344752406 0.2677820024
0 1 0.1344752406 0.2677820024
0 1 0.1300951732 0.2699618831
0 1 0.1300951732 0.2699618831
0 1 0.1300951732 0.2699618831
0 1 0.1246222547 0.2721944479
0 1 0.1246222547 0.2721944479
0 1 0.1246222547 0.2721944479
0 1 0.1246222547 0.2721944479
0 1 0.1191535755 0.2744822838
0 1 0.1191535755 0.2744822838
0 1 0.1191535755 0.2744822838
0 1 0.1137011064 0.2755954566
0 1 0.1137011064 0.2755954566
0 1 0.1137011064 0.2755954566
0 1 0.1082339664 0.277754332
0 1 0.1082339664 0.277754332
0 1 0.1082339664 0.277754332
0 1 0.1027535678 0.2788902517
0 1 0.1027535678 0.2788902517
0 1 0.1027535678 0.2788902517
0 1 0.1027535678 0.2788902517
0 1 0.09833614687 0.2810929825
0 1 0.09833614687 0.2810929825
0 1 0.09833614687 0.2810929825
0 1 0.09177498415 0.2822008219
0 1 0.09177498415 0.2822008219
0 1 0.09177498415 0.2822008219
0 1 0.09177498415 0.2822008219
0 1 0.08626333364 0.2833805774
0 1 0.08626333364 0.2833805774
0 1 0.08626333364 0.2833805774
0 1 0.08189210166 0.2844780794
0 1 0.08189210166 0.2844780794
0 1 0.08189210166 0.2844780794
0 1 0.07643362831 0.2844889056
0 1 0.07643362831 0.2844889056
0 1 0.07643362831 0.2844889056
0 1 0.07199005026 0.2845114288
0 1 0.07199005026 0.2845114288
0 1 0.07199005026 0.2845114288
0 1 0.06758924444 0.2835147387
0 1 0.06758924444 0.2835147387
0 1 0.06758924444 0.2835147387
0 1 0.06209806234 0.2814170659
0 1 0.06209806234 0.2814170659
0 1 0.06209806234 0.2814170659
0 1 0.06209806234 0.2814170659
0 1 0.05770876194 0.2803872875
0 1 0.05770876194 0.2803872875
0 1 0.05770876194 0.2803872875
0 1 0.05333624648 0.2793771762
0 1 0.05333624648 0.2793771762
0 1 0.05333624648 0.2793771762
0 1 0.05333624648 0.2793771762
0 1 0.0490137012 0.2772981998
0 1 0.0490137012 0.2772981998
0 1 0.0490137012 0.2772981998
0 1 0.04464647602 0.2763656422
0 1 0.04464647602 0.2763656422
0 1 0.04464647602 0.2763656422
0 1 0.04037284409 0.2743269899
0 1 0.04037284409 0.2743269899
0 1 0.04037284409 0.2743269899
0 1 0.03491097171 0.2723599287
0 1 0.03491097171 0.2723599287
0 1 0.03491097171 0.2723599287
0 1 0.03491097171 0.2723599287
0 1 0.03062075311 0.2703989304
0 1 0.03062075311 0.2703989304
0 1 0.03062075311 0.2703989304
0 1 0.02629239382 0.2683694777
0 1 0.02629239382 0.2683694777
0 1 0.02629239382 0.2683694777
0 1 0.02082587627 0.2663958324
0 1 0.02082587627 0.2663958324
0 1 0.02082587627 0.2663958324
0 1 0.01645623497 0.263259362
0 1 0.01645623497 0.263259362
0 1 0.01645623497 0.263259362
0 1 0.01204093965 0.2613069186
0 1 0.01204093965 0.2613069186
0 1 0.01204093965 0.2613069186
0 1 0.007679650458 0.2592619379
0 1 0.007679650458 0.2592619379
0 1 0.007679650458 0.2592619379
0 1 0.007679650458 0.2592619379
0 1 0.002088361367 0.257255606
0 1 0.002088361367 0.257255606
0 1 0.002088361367 0.257255606
0 1 -0.002354579848 0.255196031
0 1 -0.002354579848 0.255196031
0 1 -0.002354579848 0.255196031
0 1 -0.002354579848 0.255196031
0 1 -0.006801794583 0.2520778593
0 1 -0.006801794583 0.2520778593
0 1 -0.006801794583 0.2520778593
0 1 -0.006801794583 0.2520778593
0 1 -0.01234731978 0.2500310532
0 1 -0.01234731978 0.2500310532
0 1 -0.01685960771 0.247891338
0 1 -0.01685960771 0.247891338
0 1 -0.01685960771 0.247891338
0 1 -0.02126841641 0.2457482238
0 1 -0.02126841641 0.2457482238
0 1 -0.02126841641 0.2457482238
0 1 -0.02126841641 0.2457482238
0 1 -0.02688035809 0.2424668962
0 1 -0.02688035809 0.2424668962
0 1 -0.02688035809 0.2424668962
0 1 -0.03133744506 0.2402993195
0 1 -0.03133744506 0.2402993195
0 1 -0.03133744506 0.2402993195
0 1 -0.03691479197 0.2381030382
0 1 -0.03691479197 0.2381030382
0 1 -0.03691479197 0.2381030382
0 1 -0.04252188693 0.2347631936
0 1 -0.04252188693 0.2347631936
0 1 -0.04252188693 0.2347631936
0 1 -0.04695847872 0.2325877963
0 1 -0.04695847872 0.2325877963
0 1 -0.04695847872 0.2325877963
0 1 -0.05146525169 0.230322972
0 1 -0.05146525169 0.230322972
0 1 -0.05146525169 0.230322972
0 1 -0.05146525169 0.230322972
0 1 -0.05705000819 0.2281158378
0 1 -0.05705000819 0.2281158378
0 1 -0.05705000819 0.2281158378
0 1 -0.06267702904 0.2247374722
0 1 -0.06267702904 0.2247374722
0 1 -0.06267702904 0.2247374722
0 1 -0.0671726873 0.2224871892
0 1 -0.0671726873 0.2224871892
0 1 -0.0671726873 0.2224871892
0 1 -0.0671726873 0.2224871892
0 1 -0.07274929722 0.2191379223
0 1 -0.07274929722 0.2191379223
0 1 -0.07274929722 0.2191379223
0 1 -0.07835372707 0.2168522929
0 1 -0.07835372707 0.2168522929
0 1 -0.07835372707 0.2168522929
0 1 -0.08277269379 0.2145809471
0 1 -0.08277269379 0.2145809471
0 1 -0.08277269379 0.2145809471
0 1 -0.08277269379 0.2145809471
0 1 -0.08830478606 0.2112748521
0 1 -0.08830478606 0.2112748521
0 1 -0.08830478606 0.2112748521
0 1 -0.09385267333 0.2090210954
0 1 -0.09385267333 0.2090210954
0 1 -0.09385267333 0.2090210954
0 1 -0.09830351246 0.2056156921
0 1 -0.09830351246 0.2056156921
0 1 -0.09830351246 0.2056156921
0 1 -0.1038431592 0.2033401747
0 1 -0.1038431592 0.2033401747
0 1 -0.1038431592 0.2033401747
0 1 -0.1093956543 0.1999181766
0 1 -0.1093956543 0.1999181766
0 1 -0.1093956543 0.1999181766
0 1 -0.1138030586 0.197698396
0 1 -0.1138030586 0.197698396
0 1 -0.1138030586 0.197698396
0 1 -0.1138030586 0.197698396
0 1 -0.1193171898 0.1942933951
0 1 -0.1193171898 0.1942933951
0 1 -0.1193171898 0.1942933951
0 1 -0.1248417321 0.1909411148
0 1 -0.1248417321 0.1909411148
0 1 -0.1248417321 0.1909411148
0 1 -0.1292532146 0.1875810546
0 1 -0.1292532146 0.1875810546
0 1 -0.1292532146 0.1875810546
0 1 -0.1347707947 0.1842342773
0 1 -0.1347707947 0.1842342773
0 1 -0.1347707947 0.1842342773
0 1 -0.1347707947 0.1842342773
0 1 -0.1391825459 0.1808390463
0 1 -0.1391825459 0.1808390463
0 1 -0.1391825459 0.1808390463
0 1 -0.1446864876 0.1785482695
0 1 -0.1446864876 0.1785482695
0 1 -0.1446864876 0.1785482695
0 1 -0.1446864876 0.1785482695
0 1 -0.1491210365 0.1740967457
0 1 -0.1491210365 0.1740967457
0 1 -0.1491210365 0.1740967457
0 1 -0.1546320141 0.1707719529
0 1 -0.1546320141 0.1707719529
0 1 -0.1546320141 0.1707719529
0 1 -0.1590394893 0.1673757253
0 1 -0.1590394893 0.1673757253
0 1 -0.1590394893 0.1673757253
0 1 -0.1645170338 0.1640625026
0 1 -0.1645170338 0.1640625026
0 1 -0.1645170338 0.1640625026
0 1 -0.1688537255 0.1606272642
0 1 -0.1688537255 0.1606272642
0 1 -0.1688537255 0.1606272642
0 1 -0.1732388174 0.1573055427
0 1 -0.1732388174 0.1573055427
0 1 -0.1732388174 0.1573055427
0 1 -0.1732388174 0.1573055427
0 1 -0.1776019717 0.1528692482
0 1 -0.1776019717 0.1528692482
0 1 -0.1776019717 0.1528692482
0 1 -0.183089153 0.148422381
0 1 -0.183089153 0.148422381
0 1 -0.183089153 0.148422381
0 1 -0.1874538074 0.1450717849
0 1 -0.1874538074 0.1450717849
0 1 -0.1874538074 0.1450717849
0 1 -0.1918035162 0.1406182412
0 1 -0.1918035162 0.1406182412
0 1 -0.1918035162 0.1406182412
0 1 -0.1961920566 0.1373381806
0 1 -0.1961920566 0.1373381806
0 1 -0.1961920566 0.1373381806
0 1 -0.1961920566 0.1373381806
0 1 -0.1994919706 0.1329171147
0 1 -0.1994919706 0.1329171147
0 1 -0.1994919706 0.1329171147
0 1 -0.2038597169 0.1284995111
0 1 -0.2038597169 0.1284995111
0 1 -0.2038597169 0.1284995111
0 1 -0.2038597169 0.1284995111
0 1 -0.2082676306 0.1240746015
0 1 -0.2082676306 0.1240746015
0 1 -0.2082676306 0.1240746015
0 1 -0.2114924157 0.1196389815
0 1 -0.2114924157 0.1196389815
0 1 -0.2114924157 0.1196389815
0 1 -0.2158496506 0.1152146285
0 1 -0.2158496506 0.1152146285
0 1 -0.2158496506 0.1152146285
0 1 -0.2191336494 0.1108043344
0 1 -0.2191336494 0.1108043344
0 1 -0.2191336494 0.1108043344
0 1 -0.2234577625 0.10640579
0 1 -0.2234577625 0.10640579
0 1 -0.2234577625 0.10640579
0 1 -0.2234577625 0.10640579
0 1 -0.2267893113 0.1009373954
0 1 -0.2267893113 0.1009373954
0 1 -0.2267893113 0.1009373954
0 1 -0.2300377633 0.09650779971
0 1 -0.2300377633 0.09650779971
0 1 -0.2300377633 0.09650779971
0 1 -0.2333400851 0.09213681481
0 1 -0.2333400851 0.09213681481
0 1 -0.2333400851 0.09213681481
0 1 -0.2366353302 0.08665871879
0 1 -0.2366353302 0.08665871879
0 1 -0.2366353302 0.08665871879
0 1 -0.2398800032 0.08115434471
0 1 -0.2398800032 0.08115434471
0 1 -0.2398800032 0.08115434471
0 1 -0.2398800032 0.08115434471
0 1 -0.242043157 0.07674173217
0 1 -0.242043157 0.07674173217
0 1 -0.242043157 0.07674173217
0 1 -0.2453899695 0.07125725066
0 1 -0.2453899695 0.07125725066
0 1 -0.2453899695 0.07125725066
0 1 -0.247578125 0.06573941621
0 1 -0.247578125 0.06573941621
0 1 -0.247578125 0.06573941621
0 1 -0.247578125 0.06573941621
0 1 -0.2509592833 0.06131623955
0 1 -0.2509592833 0.06131623955
0 1 -0.2509592833 0.06131623955
0 1 -0.2531261868 0.05576802588
0 1 -0.2531261868 0.05576802588
0 1 -0.2531261868 0.05576802588
0 1 -0.2553182365 0.05025909078
0 1 -0.2553182365 0.05025909078
0 1 -0.2553182365 0.05025909078
0 1 -0.257526365 0.04471660158
0 1 -0.257526365 0.04471660158
0 1 -0.257526365 0.04471660158
0 1 -0.257526365 0.04471660158
0 1 -0.259728142 0.03923019996
0 1 -0.259728142 0.03923019996
0 1 -0.259728142 0.03923019996
0 1 -0.2618766051 0.0337161015
0 1 -0.2618766051 0.0337161015
0 1 -0.2618766051 0.0337161015
0 1 -0.2641781773 0.02816043046
0 1 -0.2641781773 0.02816043046
0 1 -0.2641781773 0.02816043046
0 1 -0.2662766626 0.02261871505
0 1 -0.2662766626 0.02261871505
0 1 -0.2662766626 0.02261871505
0 1 -0.2673804531 0.01707412565
0 1 -0.2673804531 0.01707412565
0 1 -0.2673804531 0.01707412565
0 1 -0.2673804531 0.01707412565
0 1 -0.2684754851 0.01153761472
0 1 -0.2684754851 0.01153761472
0 1 -0.2684754851 0.01153761472
0 1 -0.2706240316 0.00600175186
0 1 -0.2706240316 0.00600175186
0 1 -0.2706240316 0.00600175186
0 1 -0.2706240316 0.00600175186
0 1 -0.2717445827 -0.0006360627447
0 1 -0.2717445827 -0.0006360627447
0 1 -0.2727972886 -0.006178157755
0 1 -0.2727972886 -0.006178157755
0 1 -0.2727972886 -0.006178157755
0 1 -0.2727972886 -0.006178157755
0 1 -0.2739302423 -0.01171651407
0 1 -0.2739302423 -0.01171651407
0 1 -0.2739302423 -0.01171651407
0 1 -0.2748731167 -0.01834369685
0 1 -0.2748731167 -0.01834369685
0 1 -0.2748731167 -0.01834369685
0 1 -0.2761280128 -0.02388302613
0 1 -0.2761280128 -0.02388302613
0 1 -0.2761280128 -0.02388302613
0 1 -0.2761280128 -0.02388302613
0 1 -0.2771049132 -0.02941968842
0 1 -0.2771049132 -0.02941968842
0 1 -0.2771049132 -0.02941968842
0 1 -0.2781353643 -0.03602657472
0 1 -0.2781353643 -0.03602657472
0 1 -0.2781353643 -0.03602657472
0 1 -0.2781565769 -0.04156797129
0 1 -0.2781565769 -0.04156797129
0 1 -0.2781565769 -0.04156797129
0 1 -0.2780568252 -0.04708924472
0 1 -0.2780568252 -0.04708924472
0 1 -0.2780568252 -0.04708924472
0 1 -0.2790262547 -0.05260454964
0 1 -0.2790262547 -0.05260454964
0 1 -0.2790262547 -0.05260454964
0 1 -0.2789318286 -0.05919939606
0 1 -0.2789318286 -0.05919939606
0 1 -0.2789318286 -0.05919939606
0 1 -0.2789318286 -0.05919939606
0 1 -0.2790019397 -0.0636678187
0 1 -0.2790019397 -0.0636678187
0 1 -0.2790019397 -0.0636678187
0 1 -0.2778759909 -0.07022171575
0 1 -0.2778759909 -0.07022171575
0 1 -0.2778759909 -0.07022171575
0 1 -0.2778759909 -0.07022171575
0 1 -0.277815179 -0.07576276774
0 1 -0.277815179 -0.07576276774
0 1 -0.277815179 -0.07576276774
0 1 -0.2778090047 -0.08128135936
0 1 -0.2778090047 -0.08128135936
0 1 -0.2778090047 -0.08128135936
0 1 -0.2756002421 -0.0867283946
0 1 -0.2756002421 -0.0867283946
0 1 -0.2756002421 -0.0867283946
0 1 -0.2755678198 -0.09221907579
0 1 -0.2755678198 -0.09221907579
0 1 -0.2755678198 -0.09221907579
0 1 -0.2755678198 -0.09221907579
0 1 -0.2744556836 -0.09768740496
0 1 -0.2744556836 -0.09768740496
0 1 -0.2744556836 -0.09768740496
0 1 -0.273368294 -0.1031615178
0 1 -0.273368294 -0.1031615178
0 1 -0.273368294 -0.1031615178
0 1 -0.2722527943 -0.1086575069
0 1 -0.2722527943 -0.1086575069
0 1 -0.2722527943 -0.1086575069
0 1 -0.2701083687 -0.1141808433
0 1 -0.2701083687 -0.1141808433
0 1 -0.2701083687 -0.1141808433
0 1 -0.2690036525 -0.1196898084
0 1 -0.2690036525 -0.1196898084
0 1 -0.2690036525 -0.1196898084
0 1 -0.2677922667 -0.1251011505
0 1 -0.2677922667 -0.1251011505
0 1 -0.2677922667 -0.1251011505
0 1 -0.2677922667 -0.1251011505
0 1 -0.2656136302 -0.1306146758
0 1 -0.2656136302 -0.1306146758
0 1 -0.2656136302 -0.1306146758
0 1 -0.2645404372 -0.1361389156
0 1 -0.2645404372 -0.1361389156
0 1 -0.2645404372 -0.1361389156
0 1 -0.2645404372 -0.1361389156
0 1 -0.2622288216 -0.1404921764
0 1 -0.2622288216 -0.1404921764
0 1 -0.2599998054 -0.1459860192
0 1 -0.2599998054 -0.1459860192
0 1 -0.2599998054 -0.1459860192
0 1 -0.2576844957 -0.1514260909
0 1 -0.2576844957 -0.1514260909
0 1 -0.2576844957 -0.1514260909
0 1 -0.2576844957 -0.1514260909
0 1 -0.2554943473 -0.1558845196
0 1 -0.2554943473 -0.1558845196
0 1 -0.2554943473 -0.1558845196
0 1 -0.2532355092 -0.1613369048
0 1 -0.2532355092 -0.1613369048
0 1 -0.2532355092 -0.1613369048
0 1 -0.2510787857 -0.1669033581
0 1 -0.2510787857 -0.1669033581
0 1 -0.2510787857 -0.1669033581
0 1 -0.2510787857 -0.1669033581
0 1 -0.2488271468 -0.171310479
0 1 -0.2488271468 -0.171310479
0 1 -0.2488271468 -0.171310479
0 1 -0.2453810827 -0.1755963069
0 1 -0.2453810827 -0.1755963069
0 1 -0.2453810827 -0.1755963069
0 1 -0.2431252953 -0.1811461812
0 1 -0.2431252953 -0.1811461812
0 1 -0.2431252953 -0.1811461812
0 1 -0.2398516695 -0.1855013002
0 1 -0.2398516695 -0.1855013002
0 1 -0.2398516695 -0.1855013002
0 1 -0.2398516695 -0.1855013002
0 1 -0.236430876 -0.1898802253
0 1 -0.236430876 -0.1898802253
0 1 -0.236430876 -0.1898802253
0 1 -0.2342400971 -0.1942786978
0 1 -0.2342400971 -0.1942786978
0 1 -0.2342400971 -0.1942786978
0 1 -0.2308820544 -0.1986684049
0 1 -0.2308820544 -0.1986684049
0 1 -0.2308820544 -0.1986684049
0 1 -0.2275064103 -0.2029336786
0 1 -0.2275064103 -0.2029336786
0 1 -0.2275064103 -0.2029336786
0 1 -0.2231522434 -0.2072874075
0 1 -0.2231522434 -0.2072874075
0 1 -0.2231522434 -0.2072874075
0 1 -0.2198935307 -0.2117304182
0 1 -0.2198935307 -0.2117304182
0 1 -0.2198935307 -0.2117304182
0 1 -0.2198935307 -0.2117304182
0 1 -0.2166320607 -0.2150313924
0 1 -0.2166320607 -0.2150313924
0 1 -0.2166320607 -0.2150313924
0 1 -0.2122220363 -0.2193165251
0 1 -0.2122220363 -0.2193165251
0 1 -0.2122220363 -0.2193165251
0 1 -0.2122220363 -0.2193165251
0 1 -0.2090330146 -0.2228089858
0 1 -0.2090330146 -0.2228089858
0 1 -0.2090330146 -0.2228089858
0 1 -0.204657024 -0.2260912115
0 1 -0.204657024 -0.2260912115
0 1 -0.204657024 -0.2260912115
0 1 -0.200266481 -0.2304998615
0 1 -0.200266481 -0.2304998615
0 1 -0.200266481 -0.2304998615
0 1 -0.1969865734 -0.2337620206
0 1 -0.1969865734 -0.2337620206
0 1 -0.1969865734 -0.2337620206
0 1 -0.1969865734 -0.2337620206
0 1 -0.1926644528 -0.23703568
0 1 -0.1926644528 -0.23703568
0 1 -0.1926644528 -0.23703568
0 1 -0.1883144905 -0.2404441365
0 1 -0.1883144905 -0.2404441365
0 1 -0.1883144905 -0.2404441365
0 1 -0.1839555497 -0.2437523215
0 1 -0.1839555497 -0.2437523215
0 1 -0.1839555497 -0.2437523215
0 1 -0.1795969263 -0.2459479115
0 1 -0.1795969263 -0.2459479115
0 1 -0.1795969263 -0.2459479115
0 1 -0.1752292407 -0.2492494986
0 1 -0.1752292407 -0.2492494986
0 1 -0.1752292407 -0.2492494986
0 1 -0.170845985 -0.2525357527
0 1 -0.170845985 -0.2525357527
0 1 -0.170845985 -0.2525357527
0 1 -0.170845985 -0.2525357527
0 1 -0.1653943422 -0.2547485047
0 1 -0.1653943422 -0.2547485047
0 1 -0.1653943422 -0.2547485047
0 1 -0.1610247948 -0.2580820381
0 1 -0.1610247948 -0.2580820381
0 1 -0.1610247948 -0.2580820381
0 1 -0.1566587395 -0.260276628
0 1 -0.1566587395 -0.260276628
0 1 -0.1566587395 -0.260276628
0 1 -0.151201591 -0.2626105623
0 1 -0.151201591 -0.2626105623
0 1 -0.151201591 -0.2626105623
0 1 -0.151201591 -0.2626105623
0 1 -0.1467829461 -0.2648494699
0 1 -0.1467829461 -0.2648494699
0 1 -0.1467829461 -0.2648494699
0 1 -0.1413187484 -0.2670476556
0 1 -0.1413187484 -0.2670476556
0 1 -0.1413187484 -0.2670476556
0 1 -0.1413187484 -0.2670476556
0 1 -0.1369051529 -0.269300108
0 1 -0.1369051529 -0.269300108
0 1 -0.1369051529 -0.269300108
0 1 -0.1314219749 -0.2715376656
0 1 -0.1314219749 -0.2715376656
0 1 -0.1270417173 -0.2737229206
0 1 -0.1270417173 -0.2737229206
0 1 -0.1270417173 -0.2737229206
0 1 -0.1215321809 -0.2760239431
0 1 -0.1215321809 -0.2760239431
0 1 -0.1215321809 -0.2760239431
0 1 -0.1160787411 -0.2771333584
0 1 -0.1160787411 -0.2771333584
0 1 -0.1160787411 -0.2771333584
0 1 -0.1105959753 -0.2782896521
0 1 -0.1105959753 -0.2782896521
0 1 -0.1105959753 -0.2782896521
0 1 -0.1105959753 -0.2782896521
0 1 -0.1050215456 -0.2804487852
0 1 -0.1050215456 -0.2804487852
0 1 -0.1050215456 -0.2804487852
0 1 -0.1006481545 -0.2804712223
0 1 -0.1006481545 -0.2804712223
0 1 -0.1006481545 -0.2804712223
0 1 -0.09622405963 -0.2805504883
0 1 -0.09622405963 -0.2805504883
0 1 -0.09622405963 -0.2805504883
0 1 -0.09622405963 -0.2805504883
0 1 -0.09184127727 -0.2794770993
0 1 -0.09184127727 -0.2794770993
0 1 -0.09184127727 -0.2794770993
0 1 -0.0885130402 -0.2784591982
0 1 -0.0885130402 -0.2784591982
0 1 -0.0885130402 -0.2784591982
0 1 -0.08410817841 -0.2762954697
0 1 -0.08410817841 -0.2762954697
0 1 -0.08410817841 -0.2762954697
0 1 -0.08410817841 -0.2762954697
0 1 -0.07973022264 -0.2753031087
0 1 -0.07973022264 -0.2753031087
0 1 -0.07973022264 -0.2753031087
0 1 -0.07542604646 -0.2731495109
0 1 -0.07542604646 -0.2731495109
0 1 -0.07542604646 -0.2731495109
0 1 -0.0721880172 -0.2712452991
0 1 -0.0721880172 -0.2712452991
0 1 -0.0721880172 -0.2712452991
0 1 -0.06791125623 -0.2692115748
0 1 -0.06791125623 -0.2692115748
0 1 -0.06791125623 -0.2692115748
0 1 -0.06364137616 -0.2672489263
0 1 -0.06364137616 -0.2672489263
0 1 -0.06364137616 -0.2672489263
0 1 -0.0594189334 -0.2652715441
0 1 -0.0594189334 -0.2652715441
0 1 -0.0594189334 -0.2652715441
0 1 -0.0594189334 -0.2652715441
0 1 -0.05621155949 -0.2633055124
0 1 -0.05621155949 -0.2633055124
0 1 -0.05621155949 -0.2633055124
0 1 -0.05193440148 -0.2603241523
0 1 -0.05193440148 -0.2603241523
0 1 -0.05193440148 -0.2603241523
0 1 -0.05193440148 -0.2603241523
0 1 -0.04764833276 -0.2583801279
0 1 -0.04764833276 -0.2583801279
0 1 -0.04764833276 -0.2583801279
0 1 -0.04330870571 -0.2564725719
0 1 -0.04330870571 -0.2564725719
0 1 -0.04330870571 -0.2564725719
0 1 -0.03893345631 -0.2545114187
0 1 -0.03893345631 -0.2545114187
0 1 -0.03893345631 -0.2545114187
0 1 -0.03574315502 -0.2514174455
0 1 -0.03574315502 -0.2514174455
0 1 -0.03574315502 -0.2514174455
0 1 -0.03574315502 -0.2514174455
0 1 -0.03133972455 -0.2494279788
0 1 -0.03133972455 -0.2494279788
0 1 -0.03133972455 -0.2494279788
0 1 -0.02693659658 -0.2473565208
0 1 -0.02693659658 -0.2473565208
0 1 -0.02693659658 -0.2473565208
0 1 -0.02247732143 -0.2452600677
0 1 -0.02247732143 -0.2452600677
0 1 -0.02247732143 -0.2452600677
0 1 -0.0179954334 -0.2420241962
0 1 -0.0179954334 -0.2420241962
0 1 -0.0179954334 -0.2420241962
0 1 -0.01352148566 -0.2410118531
0 1 -0.01352148566 -0.2410118531
0 1 -0.01352148566 -0.2410118531
0 1 -0.009057448694 -0.2388680445
0 1 -0.009057448694 -0.2388680445
0 1 -0.009057448694 -0.2388680445
0 1 -0.009057448694 -0.2388680445
0 1 -0.003437388821 -0.2366677312
0 1 -0.003437388821 -0.2366677312
0 1 -0.003437388821 -0.2366677312
0 1 0.00101443158 -0.2344769248
0 1 0.00101443158 -0.2344769248
0 1 0.00101443158 -0.2344769248
0 1 0.005533955773 -0.2322627576
0 1 0.005533955773 -0.2322627576
0 1 0.005533955773 -0.2322627576
0 1 0.005533955773 -0.2322627576
0 1 0.01001784858 -0.230056175
0 1 0.01001784858 -0.230056175
0 1 0.01001784858 -0.230056175
0 1 0.01565639152 -0.2277973809
0 1 0.01565639152 -0.2277973809
0 1 0.01565639152 -0.2277973809
0 1 0.02013945501 -0.2266684431
0 1 0.02013945501 -0.2266684431
0 1 0.02013945501 -0.2266684431
0 1 0.02013945501 -0.2266684431
0 1 0.02575627396 -0.2244081651
0 1 0.02575627396 -0.2244081651
0 1 0.02575627396 -0.2244081651
0 1 0.0302524016 -0.2221329346
0 1 0.0302524016 -0.2221329346
0 1 0.0302524016 -0.2221329346
0 1 0.03473290758 -0.2198382421
0 1 0.03473290758 -0.2198382421
0 1 0.03473290758 -0.2198382421
0 1 0.04037160913 -0.2175418072
0 1 0.04037160913 -0.2175418072
0 1 0.04037160913 -0.2175418072
0 1 0.04596450669 -0.216392995
0 1 0.04596450669 -0.216392995
0 1 0.04596450669 -0.216392995
0 1 0.05156227991 -0.2140736476
0 1 0.05156227991 -0.2140736476
0 1 0.05156227991 -0.2140736476
0 1 0.05156227991 -0.2140736476
0 1 0.05606187847 -0.2117636427
0 1 0.05606187847 -0.2117636427
0 1 0.05606187847 -0.2117636427
0 1 0.061619765 -0.2106118254
0 1 0.061619765 -0.2106118254
0 1 0.061619765 -0.2106118254
0 1 0.06721501925 -0.2082804426
0 1 0.06721501925 -0.2082804426
0 1 0.06721501925 -0.2082804426
0 1 0.07281281413 -0.2059222222
0 1 0.07281281413 -0.2059222222
0 1 0.07281281413 -0.2059222222
0 1 0.07281281413 -0.2059222222
0 1 0.07728881142 -0.2035924735
0 1 0.07728881142 -0.2035924735
0 1 0.07728881142 -0.2035924735
0 1 0.08283447086 -0.202369996
0 1 0.08283447086 -0.202369996
0 1 0.08283447086 -0.202369996
0 1 0.08840534093 -0.2000337102
0 1 0.08840534093 -0.2000337102
0 1 0.08840534093 -0.2000337102
0 1 0.08840534093 -0.2000337102
0 1 0.09392529529 -0.1977441378
0 1 0.09392529529 -0.1977441378
0 1 0.09392529529 -0.1977441378
0 1 0.09946236856 -0.1954517496
0 1 0.09946236856 -0.1954517496
0 1 0.09946236856 -0.1954517496
0 1 0.1049672974 -0.1931338087
0 1 0.1049672974 -0.1931338087
0 1 0.1049672974 -0.1931338087
0 1 0.1093774916 -0.1908179109
0 1 0.1093774916 -0.1908179109
0 1 0.1093774916 -0.1908179109
0 1 0.1159721797 -0.1885317743
0 1 0.1159721797 -0.1885317743
0 1 0.1159721797 -0.1885317743
0 1 0.1159721797 -0.1885317743
0 1 0.120354745 -0.1851556471
0 1 0.120354745 -0.1851556471
0 1 0.120354745 -0.1851556471
0 1 0.1258395917 -0.182891655
0 1 0.1258395917 -0.182891655
0 1 0.1258395917 -0.182891655
0 1 0.1313099932 -0.1806366837
0 1 0.1313099932 -0.1806366837
0 1 0.1313099932 -0.1806366837
0 1 0.1313099932 -0.1806366837
0 1 0.1357047498 -0.1772617817
0 1 0.1357047498 -0.1772617817
0 1 0.1357047498 -0.1772617817
0 1 0.1411934881 -0.1750278123
0 1 0.1411934881 -0.1750278123
0 1 0.1411934881 -0.1750278123
0 1 0.1466761465 -0.1716684362
0 1 0.1466761465 -0.1716684362
0 1 0.1466761465 -0.1716684362
0 1 0.1466761465 -0.1716684362
0 1 0.1510456648 -0.168342852
0 1 0.1510456648 -0.168342852
0 1 0.1510456648 -0.168342852
0 1 0.1554328824 -0.1661466764
0 1 0.1554328824 -0.1661466764
0 1 0.1554328824 -0.1661466764
0 1 0.1608953999 -0.1627869349
0 1 0.1608953999 -0.1627869349
0 1 0.1608953999 -0.1627869349
0 1 0.1652968818 -0.1594762152
0 1 0.1652968818 -0.1594762152
0 1 0.1652968818 -0.1594762152
0 1 0.1696688652 -0.1560596267
0 1 0.1696688652 -0.1560596267
0 1 0.1696688652 -0.1560596267
0 1 0.1751489105 -0.1527864215
0 1 0.1751489105 -0.1527864215
0 1 0.1751489105 -0.1527864215
0 1 0.1751489105 -0.1527864215
0 1 0.1795058058 -0.1494188567
0 1 0.1795058058 -0.1494188567
0 1 0.1795058058 -0.1494188567
0 1 0.1838638302 -0.1449784447
0 1 0.1838638302 -0.1449784447
0 1 0.1838638302 -0.1449784447
0 1 0.188222441 -0.1416469046
0 1 0.188222441 -0.1416469046
0 1 0.188222441 -0.1416469046
0 1 0.1925940786 -0.1383569935
0 1 0.1925940786 -0.1383569935
0 1 0.1925940786 -0.1383569935
0 1 0.1958890123 -0.1339429654
0 1 0.1958890123 -0.1339429654
0 1 0.1958890123 -0.1339429654
0 1 0.2002399799 -0.1295258932
0 1 0.2002399799 -0.1295258932
0 1 0.2002399799 -0.1295258932
0 1 0.2002399799 -0.1295258932
0 1 0.2046201069 -0.1262462283
0 1 0.2046201069 -0.1262462283
0 1 0.2046201069 -0.1262462283
0 1 0.2078989378 -0.1218697409
0 1 0.2078989378 -0.1218697409
0 1 0.2078989378 -0.1218697409
0 1 0.2123526439 -0.1174873392
0 1 0.2123526439 -0.1174873392
0 1 0.2123526439 -0.1174873392
0 1 0.2123526439 -0.1174873392
0 1 0.2155943296 -0.1130738069
0 1 0.2155943296 -0.1130738069
0 1 0.2155943296 -0.1130738069
0 1 0.2188905425 -0.108685439
0 1 0.2188905425 -0.108685439
0 1 0.2188905425 -0.108685439
0 1 0.2221832724 -0.1042911558
0 1 0.2221832724 -0.1042911558
0 1 0.2221832724 -0.1042911558
0 1 0.2221832724 -0.1042911558
0 1 0.2254716097 -0.09988175955
0 1 0.2254716097 -0.09988175955
0 1 0.2254716097 -0.09988175955
0 1 0.2287454137 -0.09551928775
0 1 0.2287454137 -0.09551928775
0 1 0.2287454137 -0.09551928775
0 1 0.2320498857 -0.0900177439
0 1 0.2320498857 -0.0900177439
0 1 0.2320498857 -0.0900177439
0 1 0.2342767103 -0.08562127671
0 1 0.2342767103 -0.08562127671
0 1 0.2342767103 -0.08562127671
0 1 0.2375589484 -0.08013878575
0 1 0.2375589484 -0.08013878575
0 1 0.2375589484 -0.08013878575
0 1 0.239844241 -0.07576131198
0 1 0.239844241 -0.07576131198
0 1 0.239844241 -0.07576131198
0 1 0.239844241 -0.07576131198
0 1 0.2420326473 -0.0702579375
0 1 0.2420326473 -0.0702579375
0 1 0.2420326473 -0.0702579375
0 1 0.2453616813 -0.06475061063
0 1 0.2453616813 -0.06475061063
0 1 0.2453616813 -0.06475061063
0 1 0.2476283878 -0.05922501362
0 1 0.2476283878 -0.05922501362
0 1 0.2476283878 -0.05922501362
0 2 0.2023220334 -0.1169492744
0 2 0.2033714582 -0.1146607639
0 2 0.2045338371 -0.1124828142
0 2 0.2045338371 -0.1124828142
0 2 0.2067476745 -0.1102686049
0 2 0.2067476745 -0.1102686049
0 2 0.2078579608 -0.1080445713
0 2 0.2089457334 -0.1057844046
0 2 0.2089457334 -0.1057844046
0 2 0.2100333123 -0.1035431252
0 2 0.2112085992 -0.1013434137
0 2 0.2112085992 -0.1013434137
0 2 0.2123044939 -0.09911448774
0 2 0.2123044939 -0.09911448774
0 2 0.2144753721 -0.09573982755
0 2 0.2144753721 -0.09573982755
0 2 0.2156152279 -0.09353129497
0 2 0.2168621789 -0.09137641951
0 2 0.2168621789 -0.09137641951
0 2 0.2179353949 -0.08911529382
0 2 0.2190290229 -0.08688235347
0 2 0.2190290229 -0.08688235347
0 2 0.2201140926 -0.08353930326
0 2 0.2201140926 -0.08353930326
0 2 0.2212229707 -0.08130761545
0 2 0.2223222398 -0.07909104103
0 2 0.2223222398 -0.07909104103
0 2 0.2235623725 -0.07692541298
0 2 0.2246194069 -0.07356858858
0 2 0.2246194069 -0.07356858858
0 2 0.2245194269 -0.07130978699
0 2 0.2245194269 -0.07130978699
0 2 0.2256701826 -0.06908760126
0 2 0.2256701826 -0.06908760126
0 2 0.2268094023 -0.06574862656
0 2 0.227888165 -0.06350671203
0 2 0.227888165 -0.06350671203
0 2 0.2290558715 -0.0613114329
0 2 0.230214218 -0.05908472486
0 2 0.230214218 -0.05908472486
0 2 0.2302135408 -0.05572716917
0 2 0.2312543955 -0.05348097964
0 2 0.2312543955 -0.05348097964
0 2 0.2323643249 -0.05012816805
0 2 0.2323643249 -0.05012816805
0 2 0.2334203191 -0.04788316312
0 2 0.2334203191 -0.04788316312
0 2 0.2346159923 -0.04568469658
0 2 0.2345352188 -0.04232643528
0 2 0.2345352188 -0.04232643528
0 2 0.2356324391 -0.0400712371
0 2 0.2368191723 -0.03786189452
0 2 0.2368191723 -0.03786189452
0 2 0.2367360734 -0.03450405444
0 2 0.2367360734 -0.03450405444
0 2 0.2379150552 -0.03228926676
0 2 0.2390698929 -0.02896208915
0 2 0.2390698929 -0.02896208915
0 2 0.2389182467 -0.026724718
0 2 0.2400222057 -0.02338277763
0 2 0.2400222057 -0.02338277763
0 2 0.2401205029 -0.02116968705
0 2 0.2401205029 -0.02116968705
0 2 0.2411300539 -0.01894309259
0 2 0.2412429584 -0.01561625198
0 2 0.2412429584 -0.01561625198
0 2 0.2422567085 -0.01337983516
0 2 0.2422567085 -0.01337983516
0 2 0.2422383433 -0.01003499986
0 2 0.2433802574 -0.007807208334
0 2 0.2433802574 -0.007807208334
0 2 0.2432912447 -0.005575768361
0 2 0.2432912447 -0.005575768361
0 2 0.2432968402 -0.002245483888
0 2 0.2444718001 -2.678837435e-05
0 2 0.2444718001 -2.678837435e-05
0 2 0.2444283609 0.002206913286
0 2 0.2444624698 0.005529406635
0 2 0.2444624698 0.005529406635
0 2 0.2444485059 0.007758063039
0 2 0.2444485059 0.007758063039
0 2 0.2455345739 0.01109040895
0 2 0.2455345739 0.01109040895
0 2 0.2455049754 0.01330001718
0 2 0.2455593914 0.01552607472
0 2 0.2455593914 0.01552607472
0 2 0.2455296326 0.01886848582
0 2 0.2455873142 0.0210900841
0 2 0.2455873142 0.0210900841
0 2 0.2455720434 0.02330462304
0 2 0.2455492498 0.02662808007
0 2 0.2455492498 0.02662808007
0 2 0.2455103604 0.02884119714
0 2 0.2455103604 0.02884119714
0 2 0.2456126534 0.03219635884
0 2 0.2455225526 0.03441398783
0 2 0.2455225526 0.03441398783
0 2 0.2456186658 0.03666805573
0 2 0.2444264181 0.03888004293
0 2 0.2444264181 0.03888004293
0 2 0.2444522362 0.04222469771
0 2 0.2444522362 0.04222469771
0 2 0.2443778603 0.04443833733
0 2 0.2444753561 0.04668163517
0 2 0.2444753561 0.04668163517
0 2 0.2444086309 0.04999221302
0 2 0.2444086309 0.04999221302
0 2 0.2432962583 0.05223680143
0 2 0.2433037241 0.05446971052
0 2 0.2433037241 0.05446971052
0 2 0.2421684457 0.05668842046
0 2 0.2421684457 0.05668842046
0 2 0.2421845403 0.06002651125
0 2 0.2421859208 0.06226045201
0 2 0.2421859208 0.06226045201
0 2 0.2411139271 0.06449403984
0 2 0.2411139271 0.06449403984
0 2 0.2410882819 0.06670590116
0 2 0.240009141 0.07006204349
0 2 0.240009141 0.07006204349
0 2 0.2386719273 0.0723769503
0 2 0.2386719273 0.0723769503
0 2 0.238843 0.074506411
0 2 0.2377677431 0.07670692687
0 2 0.2377677431 0.07670692687
0 2 0.2377354876 0.07893586399
0 2 0.2366606294 0.0811809692
0 2 0.2366606294 0.0811809692
0 2 0.2355721225 0.08339579619
0 2 0.2355721225 0.08339579619
0 2 0.2355046576 0.08558153812
0 2 0.2344301665 0.08894690645
0 2 0.2344301665 0.08894690645
0 2 0.2333230286 0.09118071843
0 2 0.2333230286 0.09118071843
0 2 0.2322421576 0.09340420769
0 2 0.2322399019 0.09562454544
0 2 0.2322399019 0.09562454544
0 2 0.2310890797 0.09784919232
0 2 0.2299596531 0.1000589196
0 2 0.2299596531 0.1000589196
0 2 0.2288400687 0.1022766144
0 2 0.2276922724 0.104479741
0 2 0.2276922724 0.104479741
0 2 0.2276270772 0.1066641246
0 2 0.2265743136 0.1089163325
0 2 0.2265743136 0.1089163325
0 2 0.2255288781 0.1111808653
0 2 0.2255288781 0.1111808653
0 2 0.224364192 0.113368272
0 2 0.224364192 0.113368272
0 2 0.2232799423 0.1156224612
0 2 0.2221444313 0.117815238
0 2 0.2221444313 0.117815238
0 2 0.2210027492 0.1188996616
0 2 0.2199403142 0.1211580463
0 2 0.2199403142 0.1211580463
0 2 0.2188235953 0.1233530926
0 2 0.2177120874 0.125573256
0 2 0.2177120874 0.125573256
0 2 0.2166645974 0.1278617495
0 2 0.2166645974 0.1278617495
0 2 0.2143607614 0.1300204311
0 2 0.2132635825 0.1311323222
0 2 0.2132635825 0.1311323222
0 2 0.2121943667 0.1333659729
0 2 0.2110826375 0.1355868369
0 2 0.2110826375 0.1355868369
0 2 0.2099601342 0.1378143539
0 2 0.2099601342 0.1378143539
0 2 0.208901316 0.1401100892
0 2 0.2066404722 0.141189691
0 2 0.2066404722 0.141189691
0 2 0.2055653416 0.1434388099
0 2 0.2055653416 0.1434388099
0 2 0.2044521067 0.1456600603
0 2 0.2032953322 0.1467205212
0 2 0.2032953322 0.1467205212
0 2 0.2021688898 0.1489406074
0 2 0.2021688898 0.1489406074
0 2 0.1999545917 0.1511693896
0 2 0.1988387272 0.1533605196
0 2 0.1988387272 0.1533605196
0 2 0.1976559398 0.1543964604
0 2 0.1954371146 0.1566190694
0 2 0.1954371146 0.1566190694
0 2 0.1943666061 0.1578180766
0 2 0.1943666061 0.1578180766
0 2 0.1921495815 0.1600531108
0 2 0.1921495815 0.1600531108
0 2 0.1910373568 0.1611548007
0 2 0.1899245982 0.1633747989
0 2 0.1899245982 0.1633747989
0 2 0.1877167498 0.1644889339
0 2 0.1865969671 0.1667384524
0 2 0.1865969671 0.1667384524
0 2 0.1843742089 0.168961137
0 2 0.1832378205 0.1700320934
0 2 0.1832378205 0.1700320934
0 2 0.1810220644 0.1711707601
0 2 0.1810220644 0.1711707601
0 2 0.1788215818 0.1734551738
0 2 0.1788215818 0.1734551738
0 2 0.1776971378 0.1745514497
0 2 0.1754485577 0.1766982119
0 2 0.1754485577 0.1766982119
0 2 0.1743580452 0.1778346234
0 2 0.1721372427 0.1789489789
0 2 0.1721372427 0.1789489789
0 2 0.1699344895 0.1811903361
0 2 0.1688229498 0.1823019989
0 2 0.1688229498 0.1823019989
0 2 0.1665856586 0.1834398323
0 2 0.1643979877 0.1857166831
0 2 0.1643979877 0.1857166831
0 2 0.1632651425 0.1867758918
0 2 0.1632651425 0.1867758918
0 2 0.1610529428 0.1878635567
0 2 0.1610529428 0.1878635567
0 2 0.1588188013 0.1901214595
0 2 0.1566267867 0.191241432
0 2 0.1566267867 0.191241432
0 2 0.1554980155 0.1923005131
0 2 0.1532898938 0.1934897035
0 2 0.1532898938 0.1934897035
0 2 0.1510425472 0.1956666513
0 2 0.1488166044 0.1967924927
0 2 0.1488166044 0.1967924927
0 2 0.1477105224 0.1978917367
0 2 0.1477105224 0.1978917367
0 2 0.1454898533 0.1989866096
0 2 0.1432524613 0.2002157668
0 2 0.1432524613 0.2002157668
0 2 0.1410244305 0.2012492428
0 2 0.1410244305 0.2012492428
0 2 0.1320335138 0.2025063922
0 2 0.1329827218 0.2022138712
0 2 0.1329827218 0.2022138712
0 2 0.1342735995 0.204512031
0 2 0.1342735995 0.204512031
0 2 0.1321949445 0.2069079336
0 2 0.1310610614 0.2079706225
0 2 0.1310610614 0.2079706225
0 2 0.1287829796 0.2080708785
0 2 0.1254290083 0.2103550782
0 2 0.1254290083 0.2103550782
0 2 0.1242902632 0.2113668569
0 2 0.1242902632 0.2113668569
0 2 0.1220454208 0.212478013
0 2 0.1220454208 0.212478013
0 2 0.1198168848 0.2135589403
0 2 0.1175827255 0.2146782963
0 2 0.1175827255 0.2146782963
0 2 0.1153515473 0.2157592041
0 2 0.1131110933 0.2168648477
0 2 0.1131110933 0.2168648477
0 2 0.1108849797 0.2179286249
0 2 0.1108849797 0.2179286249
0 2 0.1086642858 0.219002145
0 2 0.1064542309 0.2201951531
0 2 0.1064542309 0.2201951531
0 2 0.1042367288 0.2202004663
0 2 0.1042367288 0.2202004663
0 2 0.1020126309 0.2213505031
0 2 0.09978380571 0.2224421085
0 2 0.09646726014 0.2235300423
0 2 0.09646726014 0.2235300423
0 2 0.09536221794 0.2246710849
0 2 0.09536221794 0.2246710849
0 2 0.09201982815 0.2246974797
0 2 0.08981553994 0.2258069554
0 2 0.08981553994 0.2258069554
0 2 0.08756258736 0.2269234961
0 2 0.08532863589 0.2280300409
0 2 0.08532863589 0.2280300409
0 2 0.08306679485 0.2280860333
0 2 0.08306679485 0.2280860333
0 2 0.08085099971 0.2292064982
0 2 0.08085099971 0.2292064982
0 2 0.07861304292 0.2303142192
0 2 0.07637837093 0.2303370748
0 2 0.07637837093 0.2303370748
0 2 0.07416392251 0.2314024341
0 2 0.07192046301 0.2325348785
0 2 0.07192046301 0.2325348785
0 2 0.06970980486 0.2325280949
0 2 0.06970980486 0.2325280949
0 2 0.06749643821 0.2336585235
0 2 0.06524762488 0.2336754462
0 2 0.06524762488 0.2336754462
0 2 0.06194602486 0.2347596842
0 2 0.06194602486 0.2347596842
0 2 0.05971201592 0.2347662281
0 2 0.05747760238 0.2358774833
0 2 0.05747760238 0.2358774833
0 2 0.05525453008 0.2358983516
0 2 0.05525453008 0.2358983516
0 2 0.05301099736 0.2370131118
0 2 0.05078404858 0.2370163168
0 2 0.04856890095 0.238119914
0 2 0.04856890095 0.238119914
0 2 0.04634095719 0.2381013749
0 2 0.04634095719 0.2381013749
0 2 0.04414197726 0.2392300833
0 2 0.04189464281 0.2392124373
0 2 0.03966797344 0.2392165187
0 2 0.03966797344 0.2392165187
0 2 0.03632816498 0.2403551487
0 2 0.03408671627 0.2403399793
0 2 0.03408671627 0.2403399793
0 2 0.03182425754 0.2403583695
0 2 0.02959796778 0.2414515062
0 2 0.02959796778 0.2414515062
0 2 0.02735837117 0.2414745223
0 2 0.02514003889 0.2414455868
0 2 0.02514003889 0.2414455868
0 2 0.02292422478 0.2425666469
0 2 0.02072640426 0.2425428625
0 2 0.02072640426 0.2425428625
0 2 0.01848515401 0.2425588762
0 2 0.01624652731 0.2425650933
0 2 0.01624652731 0.2425650933
0 2 0.01400234676 0.2436648823
0 2 0.01400234676 0.2436648823
0 2 0.01065465911 0.243685127
0 2 0.00951396876 0.2436842039
0 2 0.00951396876 0.2436842039
0 2 0.006213301566 0.2437001416
0 2 0.006213301566 0.2437001416
0 2 0.003936627506 0.2436653768
0 2 0.001712630717 0.2436858753
0 2 0.001712630717 0.2436858753
0 2 -0.0004993476842 0.2436920668
0 2 -0.0004993476842 0.2436920668
0 2 -0.002727871487 0.243687045
0 2 -0.004968381751 0.2436997389
0 2 -0.004968381751 0.2436997389
0 2 -0.007188158185 0.2436840622
0 2 -0.009422323996 0.2436970537
0 2 -0.009422323996 0.2436970537
0 2 -0.01162596735 0.243694416
0 2 -0.01383511407 0.2436889496
0 2 -0.01383511407 0.2436889496
0 2 -0.01605497353 0.2437218337
0 2 -0.01605497353 0.2437218337
0 2 -0.01828343227 0.2437319354
0 2 -0.02053122786 0.2437103377
0 2 -0.02053122786 0.2437103377
0 2 -0.02275464218 0.2437126478
0 2 -0.02499407121 0.2437078104
0 2 -0.02499407121 0.2437078104
0 2 -0.027229972 0.2436922013
0 2 -0.027229972 0.2436922013
0 2 -0.02945413409 0.2437036399
0 2 -0.0316854458 0.2425877949
0 2 -0.0316854458 0.2425877949
0 2 -0.03391009613 0.2426151484
0 2 -0.0361478782 0.2426157338
0 2 -0.0361478782 0.2426157338
0 2 -0.03839011883 0.2426160133
0 2 -0.03839011883 0.2426160133
0 2 -0.04062399836 0.2414926568
0 2 -0.04062399836 0.2414926568
0 2 -0.04285952979 0.2414901841
0 2 -0.04507131652 0.2414989163
0 2 -0.04507131652 0.2414989163
0 2 -0.04730464743 0.2414762852
0 2 -0.04954528119 0.2403810391
0 2 -0.04954528119 0.2403810391
0 2 -0.05175422018 0.2403728149
0 2 -0.05397531059 0.2403981152
0 2 -0.05397531059 0.2403981152
0 2 -0.0562167584 0.2392811592
0 2 -0.0562167584 0.2392811592
0 2 -0.05845905568 0.2392359313
0 2 -0.06066387877 0.2381693581
0 2 -0.06066387877 0.2381693581
0 2 -0.06290704185 0.2381423536
0 2 -0.06513553656 0.2380964392
0 2 -0.06513553656 0.2380964392
0 2 -0.0662608353 0.2370105198
0 2 -0.0662608353 0.2370105198
0 2 -0.06846686076 0.2370194918
0 2 -0.07068679337 0.2359132828
0 2 -0.07068679337 0.2359132828
0 2 -0.07290632151 0.2359620619
0 2 -0.07290632151 0.2359620619
0 2 -0.07512911356 0.2348348254
0 2 -0.0773616537 0.234789649
0 2 -0.0773616537 0.234789649
0 2 -0.07959041626 0.2336828461
0 2 -0.07959041626 0.2336828461
0 2 -0.08182392373 0.2336698949
0 2 -0.08406337819 0.2325491006
0 2 -0.08406337819 0.2325491006
0 2 -0.08515952196 0.2325609353
0 2 -0.08738431438 0.2314116288
0 2 -0.08738431438 0.2314116288
0 2 -0.0896124744 0.2303045499
0 2 -0.0918395969 0.2303258607
0 2 -0.0918395969 0.2303258607
0 2 -0.09405334841 0.2292051265
0 2 -0.09405334841 0.2292051265
0 2 -0.09517945942 0.2280734535
0 2 -0.09517945942 0.2280734535
0 2 -0.09740027357 0.2269465942
0 2 -0.09962570844 0.2269836215
0 2 -0.09962570844 0.2269836215
0 2 -0.1018543719 0.2258767583
0 2 -0.1040781468 0.2247752486
0 2 -0.1040781468 0.2247752486
0 2 -0.1051932766 0.2236812243
0 2 -0.1051932766 0.2236812243
0 2 -0.1074480651 0.2225578649
0 2 -0.1096694207 0.2214076914
0 2 -0.1096694207 0.2214076914
0 2 -0.1118955757 0.2214071874
0 2 -0.1130142833 0.2202846967
0 2 -0.1130142833 0.2202846967
0 2 -0.1152552352 0.219161775
0 2 -0.1152552352 0.219161775
0 2 -0.1174699672 0.2180546486
0 2 -0.1185723098 0.2169006824
0 2 -0.1185723098 0.2169006824
0 2 -0.120764617 0.2158347284
0 2 -0.120764617 0.2158347284
0 2 -0.1229928055 0.2147276745
0 2 -0.1241144243 0.2136278798
0 2 -0.1241144243 0.2136278798
0 2 -0.1263456471 0.212491204
0 2 -0.1263456471 0.212491204
0 2 -0.1285660119 0.2113467013
0 2 -0.1296954477 0.209229755
0 2 -0.1296954477 0.209229755
0 2 -0.1319015844 0.2080918396
0 2 -0.1341305257 0.2069848436
0 2 -0.1341305257 0.2069848436
0 2 -0.1352715644 0.2058704668
0 2 -0.1374924517 0.2047906788
0 2 -0.1374924517 0.2047906788
0 2 -0.138608742 0.2025486676
0 2 -0.138608742 0.2025486676
0 2 -0.1408377319 0.2014409868
0 2 -0.1408377319 0.2014409868
0 2 -0.1419437263 0.2003782345
0 2 -0.144177011 0.1981637115
0 2 -0.144177011 0.1981637115
0 2 -0.1453062428 0.1970668107
0 2 -0.1475190914 0.1959392219
0 2 -0.1475190914 0.1959392219
0 2 -0.1486531617 0.1937397905
0 2 -0.1486531617 0.1937397905
0 2 -0.1508843292 0.1926032018
0 2 -0.1520038816 0.1903873848
0 2 -0.1520038816 0.1903873848
0 2 -0.154227203 0.1892859633
0 2 -0.1553190882 0.1870420243
0 2 -0.1553190882 0.1870420243
0 2 -0.1575602681 0.1859613003
0 2 -0.1575602681 0.1859613003
0 2 -0.1586785665 0.1836990298
0 2 -0.1609152749 0.1826027826
0 2 -0.1609152749 0.1826027826
0 2 -0.1620333919 0.1804134649
0 2 -0.1631283832 0.1781640042
0 2 -0.1631283832 0.1781640042
0 2 -0.1653758086 0.1770485133
0 2 -0.1665139916 0.1748731057
0 2 -0.1665139916 0.1748731057
0 2 -0.1687708367 0.1726588494
0 2 -0.1687708367 0.1726588494
0 2 -0.1698840219 0.1715519669
0 2 -0.1698840219 0.1715519669
0 2 -0.1710419624 0.1693648866
0 2 -0.1732467933 0.1670699423
0 2 -0.1732467933 0.1670699423
0 2 -0.1744134436 0.1649246452
0 2 -0.1766316508 0.1626493702
0 2 -0.1766316508 0.1626493702
0 2 -0.1777193884 0.1603891751
0 2 -0.1777193884 0.1603891751
0 2 -0.1788949767 0.1582506511
0 2 -0.1810992121 0.1570689551
0 2 -0.1810992121 0.1570689551
0 2 -0.1822520575 0.1549025059
0 2 -0.1822520575 0.1549025059
0 2 -0.1833839734 0.1527230992
0 2 -0.1855773446 0.1504326907
0 2 -0.1855773446 0.1504326907
0 2 -0.1867297874 0.1482462832
0 2 -0.1878300933 0.1460009094
0 2 -0.1878300933 0.1460009094
0 2 -0.1899649548 0.1436893635
0 2 -0.1899649548 0.1436893635
0 2 -0.1911863989 0.1415696285
0 2 -0.1922582323 0.1392958421
0 2 -0.1922582323 0.1392958421
0 2 -0.1945096045 0.1371022429
0 2 -0.1945096045 0.1371022429
0 2 -0.1956324089 0.1348788559
0 2 -0.1967251006 0.1315239523
0 2 -0.1967251006 0.1315239523
0 2 -0.1978534733 0.1292989442
0 2 -0.2000685472 0.1270480483
0 2 -0.2000685472 0.1270480483
0 2 -0.2012497361 0.1248797094
0 2 -0.2023712892 0.1226539743
0 2 -0.2023712892 0.1226539743
0 2 -0.2034516208 0.1203917959
0 2 -0.2034516208 0.1203917959
0 2 -0.2056825273 0.1170540872
0 2 -0.2056825273 0.1170540872
0 2 -0.2067918308 0.1148018549
0 2 -0.207945209 0.11260415
0 2 -0.207945209 0.11260415
0 2 -0.209058337 0.1092885725
0 2 -0.210169669 0.1070340217
0 2 -0.210169669 0.1070340217
0 2 -0.2113019998 0.1048296372
0 2 -0.2113019998 0.1048296372
0 2 -0.2124123786 0.1025849345
0 2 -0.214652872 0.09924370592
0 2 -0.214652872 0.09924370592
0 2 -0.2158074445 0.09703303971
0 2 -0.2169014821 0.09367558118
0 2 -0.2169014821 0.09367558118
0 2 -0.2179793773 0.09143075253
0 2 -0.2179793773 0.09143075253
0 2 -0.2191208846 0.08920370877
0 2 -0.2202466777 0.0858432372
0 2 -0.2202466777 0.0858432372
0 2 -0.2213822383 0.08360936028
0 2 -0.2213822383 0.08360936028
0 2 -0.2224851521 0.08025860054
0 2 -0.2236415744 0.07803731137
0 2 -0.2236415744 0.07803731137
0 2 -0.2247660737 0.07468729255
0 2 -0.2258814747 0.07246689875
0 2 -0.2258814747 0.07246689875
0 2 -0.226958823 0.06911692414
0 2 -0.226958823 0.06911692414
0 2 -0.2281078842 0.06689567384
0 2 -0.2291344339 0.06352437714
0 2 -0.2291344339 0.06352437714
0 2 -0.2302780295 0.06130150417
0 2 -0.231429424 0.05796834152
0 2 -0.231429424 0.05796834152
0 2 -0.2313980677 0.05572908674
0 2 -0.2313980677 0.05572908674
0 2 -0.2325051496 0.05237502149
0 2 -0.2335145768 0.05012205923
0 2 -0.2335145768 0.05012205923
0 2 -0.2346682983 0.04677499218
0 2 -0.2346682983 0.04677499218
0 2 -0.2358632257 0.04456846563
0 2 -0.2357968313 0.04122375937
0 2 -0.2357968313 0.04122375937
0 2 -0.2369023754 0.03787437122
0 2 -0.2369023754 0.03787437122
0 2 -0.2379708309 0.03563137955
0 2 -0.2391911868 0.03229932815
0 2 -0.2391911868 0.03229932815
0 2 -0.2391070997 0.03003335586
0 2 -0.2401280892 0.02665578712
0 2 -0.2401280892 0.02665578712
0 2 -0.2413500272 0.02443884862
0 2 -0.2413500272 0.02443884862
0 2 -0.2413056819 0.02109330555
0 2 -0.2423980945 0.0188562332
0 2 -0.2423980945 0.0188562332
0 2 -0.2423431906 0.01549510374
0 2 -0.2423431906 0.01549510374
0 2 -0.2434111354 0.01326352902
0 2 -0.2433675633 0.00992713605
0 2 -0.2445727242 0.007705767019
0 2 -0.2445727242 0.007705767019
0 2 -0.2445650116 0.004374638508
0 2 -0.2445650116 0.004374638508
0 2 -0.2456795998 0.002157301192
0 2 -0.2456331141 -0.001175071683
0 2 -0.2456331141 -0.001175071683
0 2 -0.2468382991 -0.003404069262
0 2 -0.2468382991 -0.003404069262
0 2 -0.2467473474 -0.00675671329
0 2 -0.2467816012 -0.00899635943
0 2 -0.2467816012 -0.00899635943
0 2 -0.2467268072 -0.01120549788
0 2 -0.2467268072 -0.01120549788
0 2 -0.2477384467 -0.01455261425
0 2 -0.2477792176 -0.01679308464
0 2 -0.2477792176 -0.01679308464
0 2 -0.2478701254 -0.02012283421
0 2 -0.2477413342 -0.02235820598
0 2 -0.2477413342 -0.02235820598
0 2 -0.2478081929 -0.02459255997
0 2 -0.2478081929 -0.02459255997
0 2 -0.2488286259 -0.02680997304
0 2 -0.2488765435 -0.03015455774
0 2 -0.2488765435 -0.03015455774
0 2 -0.2487886463 -0.03236732712
0 2 -0.2487845662 -0.03457312737
0 2 -0.2487845662 -0.03457312737
0 2 -0.2487508724 -0.03679228671
0 2 -0.2487508724 -0.03679228671
0 2 -0.2475982136 -0.03901958671
0 2 -0.2475982136 -0.03901958671
0 2 -0.2476093007 -0.04232936312
0 2 -0.2476520316 -0.0445360377
0 2 -0.2476520316 -0.0445360377
0 2 -0.2476829452 -0.04676595862
0 2 -0.2476596898 -0.04896144476
0 2 -0.2476596898 -0.04896144476
0 2 -0.2476773316 -0.05118354997
0 2 -0.2465927207 -0.05339711514
0 2 -0.2465927207 -0.05339711514
0 2 -0.2465811183 -0.0556021381
0 2 -0.2465811183 -0.0556021381
0 2 -0.2466221832 -0.05893396498
0 2 -0.2455250297 -0.06005823937
0 2 -0.2455250297 -0.06005823937
0 2 -0.2453673273 -0.06222332108
0 2 -0.2444258757 -0.06560522415
0 2 -0.2444258757 -0.06560522415
0 2 -0.2443404769 -0.0678001033
0 2 -0.2443404769 -0.0678001033
0 2 -0.2433045884 -0.06894384055
0 2 -0.2433045884 -0.06894384055
0 2 -0.2432496355 -0.07226708248
0 2 -0.2421544073 -0.07336887446
0 2 -0.2421544073 -0.07336887446
0 2 -0.2421837592 -0.07558940162
0 2 -0.2410372035 -0.07777886563
0 2 -0.2410372035 -0.07777886563
0 2 -0.241080834 -0.080035508
0 2 -0.241080834 -0.080035508
0 2 -0.2399319212 -0.08222518909
0 2 -0.238832589 -0.08443443122
0 2 -0.238832589 -0.08443443122
0 2 -0.2377146673 -0.08666462648
0 2 -0.2377394539 -0.08889155826
0 2 -0.2377394539 -0.08889155826
0 2 -0.2366601676 -0.09113204066
0 2 -0.2366601676 -0.09113204066
0 2 -0.2354958122 -0.09220526092
0 2 -0.2354958122 -0.09220526092
0 2 -0.23438113 -0.09442931798
0 2 -0.2332744647 -0.09664535326
0 2 -0.2332744647 -0.09664535326
0 2 -0.2332751994 -0.09886044147
0 2 -0.232165829 -0.101081007
0 2 -0.232165829 -0.101081007
0 2 -0.2310905822 -0.102207941
0 2 -0.2300048209 -0.1044584284
0 2 -0.2300048209 -0.1044584284
0 2 -0.2288667512 -0.106653
0 2 -0.2288667512 -0.106653
0 2 -0.2277705687 -0.1088833803
0 2 -0.2266096932 -0.1099560284
0 2 -0.2266096932 -0.1099560284
0 2 -0.2255003732 -0.1121767644
0 2 -0.2244243461 -0.1144133278
0 2 -0.2244243461 -0.1144133278
0 2 -0.2233534695 -0.1166774724
0 2 -0.2233534695 -0.1166774724
0 2 -0.2211361668 -0.1177926802
0 2 -0.2200255749 -0.120014551
0 2 -0.2200255749 -0.120014551
0 2 -0.2188986576 -0.1222113017
0 2 -0.2178176987 -0.123343844
0 2 -0.2178176987 -0.123343844
0 2 -0.2156131121 -0.1255770053
0 2 -0.2156131121 -0.1255770053
0 2 -0.214536243 -0.1267172567
0 2 -0.214536243 -0.1267172567
0 2 -0.2133802637 -0.1288985966
0 2 -0.2112022355 -0.1311269388
0 2 -0.2112022355 -0.1311269388
0 2 -0.2101020818 -0.1322616452
0 2 -0.2089858223 -0.1344795484
0 2 -0.2089858223 -0.1344795484
0 2 -0.2067774313 -0.1367017405
0 2 -0.205688217 -0.1378217377
0 2 -0.205688217 -0.1378217377
0 2 -0.203475274 -0.1400727066
0 2 -0.203475274 -0.1400727066
0 2 -0.2023799453 -0.1411862836
0 2 -0.2001826407 -0.1434454924
0 2 -0.2001826407 -0.1434454924
0 2 -0.1990158521 -0.1456224659
0 2 -0.1990158521 -0.1456224659
0 2 -0.1968425355 -0.146797385
0 2 -0.1957535658 -0.1489986455
0 2 -0.1957535658 -0.1489986455
0 2 -0.193493528 -0.1500732378
0 2 -0.193493528 -0.1500732378
0 2 -0.1912553435 -0.1522811098
0 2 -0.1901445401 -0.153421653
0 2 -0.1901445401 -0.153421653
0 2 -0.1879079593 -0.1556243447
0 2 -0.1857280603 -0.1567861153
0 2 -0.1857280603 -0.1567861153
0 2 -0.1846468047 -0.1590667759
0 2 -0.1846468047 -0.1590667759
0 2 -0.1823601178 -0.1600966864
0 2 -0.1801490759 -0.1623317653
0 2 -0.1801490759 -0.1623317653
0 2 -0.1790328559 -0.1634334154
0 2 -0.1768127804 -0.1656887113
0 2 -0.1768127804 -0.1656887113
0 2 -0.1745791322 -0.1668307324
0 2 -0.1723405237 -0.1690099942
0 2 -0.1723405237 -0.1690099942
0 2 -0.170091282 -0.1701348168
0 2 -0.170091282 -0.1701348168
0 2 -0.1678626927 -0.1724050665
0 2 -0.1656334868 -0.173512876
0 2 -0.1656334868 -0.173512876
0 2 -0.1634185173 -0.1757950789
0 2 -0.1611975078 -0.1769511915
0 2 -0.1611975078 -0.1769511915
0 2 -0.1600740061 -0.1780432322
0 2 -0.1600740061 -0.1780432322
0 2 -0.157829295 -0.1802197423
0 2 -0.1545056759 -0.1813489634
0 2 -0.1545056759 -0.1813489634
0 2 -0.1534096001 -0.1836031429
0 2 -0.1534096001 -0.1836031429
0 2 -0.1500964637 -0.1848049329
0 2 -0.1478507209 -0.1858521782
0 2 -0.1478507209 -0.1858521782
0 2 -0.145626938 -0.1880963188
0 2 -0.145626938 -0.1880963188
0 2 -0.1434125814 -0.1892622047
0 2 -0.1411759168 -0.1903273921
0 2 -0.1411759168 -0.1903273921
0 2 -0.1389503187 -0.1914386704
0 2 -0.1367144233 -0.1937497662
0 2 -0.1367144233 -0.1937497662
0 2 -0.1344926019 -0.1948082767
0 2 -0.1322763473 -0.1959678825
0 2 -0.1322763473 -0.1959678825
0 2 -0.1300283347 -0.198181092
0 2 -0.1300283347 -0.198181092
0 2 -0.1266788226 -0.1993423808
0 2 -0.1266788226 -0.1993423808
0 2 -0.124429682 -0.2004601002
0 2 -0.1221741389 -0.201529667
0 2 -0.1221741389 -0.201529667
0 2 -0.1198976792 -0.2038327505
0 2 -0.1176397886 -0.2050365319
0 2 -0.1176397886 -0.2050365319
0 2 -0.115396957 -0.2064306377
0 2 -0.115396957 -0.2064306377
0 2 -0.1132215246 -0.2070645348
0 2 -0.1098836151 -0.2081710821
0 2 -0.1098836151 -0.2081710821
0 2 -0.1076360601 -0.2104575475
0 2 -0.1053997613 -0.2115234787
0 2 -0.1053997613 -0.2115234787
0 2 -0.103170866 -0.212723761
0 2 -0.103170866 -0.212723761
0 2 -0.1009571606 -0.2137676599
0 2 -0.09759335035 -0.2149635209
0 2 -0.09759335035 -0.2149635209
0 2 -0.09540065018 -0.2159891778
0 2 -0.09314846609 -0.2171723976
0 2 -0.09314846609 -0.2171723976
0 2 -0.09092581396 -0.2182408669
0 2 -0.08757714521 -0.2193839055
0 2 -0.08757714521 -0.2193839055
0 2 -0.08533026717 -0.2205210363
0 2 -0.08533026717 -0.2205210363
0 2 -0.08307683479 -0.2216361798
0 2 -0.08083398806 -0.222775092
0 2 -0.08083398806 -0.222775092
0 2 -0.07747762003 -0.2238994679
0 2 -0.07525772014 -0.2238286065
0 2 -0.07525772014 -0.2238286065
0 2 -0.0730033894 -0.224956293
0 2 -0.0730033894 -0.224956293
0 2 -0.07076905194 -0.2260564536
0 2 -0.07076905194 -0.2260564536
0 2 -0.06742372395 -0.2271457756
0 2 -0.06514111703 -0.228337824
0 2 -0.06514111703 -0.228337824
0 2 -0.06295566658 -0.2293683912
0 2 -0.06072732712 -0.2293685906
0 2 -0.06072732712 -0.2293685906
0 2 -0.05851890618 -0.2304799741
0 2 -0.05851890618 -0.2304799741
0 2 -0.05517667714 -0.2315704787
0 2 -0.05294800564 -0.2326741811
0 2 -0.05294800564 -0.2326741811
0 2 -0.05073523251 -0.2326643039
0 2 -0.04849122968 -0.2337645674
0 2 -0.04849122968 -0.2337645674
0 2 -0.04514493721 -0.2348575978
0 2 -0.04514493721 -0.2348575978
0 2 -0.04291749969 -0.2359708349
0 2 -0.04064454875 -0.2360166403
0 2 -0.04064454875 -0.2360166403
0 2 -0.03846132066 -0.2370738618
0 2 -0.03846132066 -0.2370738618
0 2 -0.03617117967 -0.2370691787
0 2 -0.03392154554 -0.2381852034
0 2 -0.03392154554 -0.2381852034
0 2 -0.03060596676 -0.2381661808
0 2 -0.028393833 -0.2392581771
0 2 -0.028393833 -0.2392581771
0 2 -0.02615416862 -0.2403904747
0 2 -0.02615416862 -0.2403904747
0 2 -0.02390547812 -0.2403800519
0 2 -0.02169475282 -0.2415121344
0 2 -0.02169475282 -0.2415121344
0 2 -0.01938942805 -0.2415031855
0 2 -0.01723558771 -0.2431454694
0 2 -0.01723558771 -0.2431454694
0 2 -0.01382751913 -0.242477232
0 2 -0.01382751913 -0.242477232
0 2 -0.01162887287 -0.2435089109
0 2 -0.009348258504 -0.2435083858
0 2 -0.009348258504 -0.2435083858
0 2 -0.0071501756 -0.2435090612
0 2 -0.00490982613 -0.2446429893
0 2 -0.00490982613 -0.2446429893
0 2 -0.002664860112 -0.2446618744
0 2 -0.0004644718299 -0.2446468772
0 2 -0.0004644718299 -0.2446468772
0 2 0.00177344188 -0.2446381451
0 2 0.00177344188 -0.2446381451
0 2 0.004009894373 -0.244646434
0 2 0.006195679109 -0.2446570288
0 2 0.006195679109 -0.2446570288
0 2 0.008454545051 -0.2457424898
0 2 0.010665927 -0.2457239757
0 2 0.010665927 -0.2457239757
0 2 0.01288082661 -0.2457511449
0 2 0.01288082661 -0.2457511449
0 2 0.01514555313 -0.2457534053
0 2 0.01514555313 -0.2457534053
0 2 0.01617219271 -0.2457595449
0 2 0.01841376868 -0.2457122226
0 2 0.01841376868 -0.2457122226
0 2 0.02064322378 -0.2457145062
0 2 0.02283743946 -0.2457183689
0 2 0.02283743946 -0.2457183689
0 2 0.02506922093 -0.2457261263
0 2 0.02506922093 -0.2457261263
0 2 0.02614372882 -0.2457336177
0 2 0.02614372882 -0.2457336177
0 2 0.02841672094 -0.2446411307
0 2 0.03063374865 -0.2446420096
0 2 0.03063374865 -0.2446420096
0 2 0.03285742054 -0.2446043844
0 2 0.03396328926 -0.2446214288
0 2 0.03396328926 -0.2446214288
0 2 0.03618765526 -0.2435128855
0 2 0.03618765526 -0.2435128855
0 2 0.03840545623 -0.2435145219
0 2 0.04064088276 -0.2435029032
0 2 0.04064088276 -0.2435029032
0 2 0.04288037807 -0.242404903
0 2 0.04288037807 -0.242404903
0 2 0.0439891348 -0.2424031039
0 2 0.04624234963 -0.241303322
0 2 0.04624234963 -0.241303322
0 2 0.04845549019 -0.2413179534
0 2 0.04845549019 -0.2413179534
0 2 0.05069195677 -0.2402053751
0 2 0.05178814509 -0.2402103917
0 2 0.05178814509 -0.2402103917
0 2 0.05399945675 -0.2390858683
0 2 0.05624383237 -0.2390963725
0 2 0.05624383237 -0.2390963725
0 2 0.05847696069 -0.2379957711
0 2 0.05959063862 -0.2368883048
0 2 0.05959063862 -0.2368883048
0 2 0.06181069171 -0.2368878563
0 2 0.06181069171 -0.2368878563
0 2 0.06403311618 -0.2357786618
0 2 0.06403311618 -0.2357786618
0 2 0.06626493039 -0.2346629863
0 2 0.06735328052 -0.2346915214
0 2 0.06735328052 -0.2346915214
0 2 0.06958283612 -0.2335830084
0 2 0.07180983483 -0.2324755072
0 2 0.07180983483 -0.2324755072
0 2 0.07292230471 -0.231397147
0 2 0.07292230471 -0.231397147
0 2 0.07516124179 -0.2302217326
0 2 0.07738629127 -0.2302203095
0 2 0.07738629127 -0.2302203095
0 2 0.07961530564 -0.2291708653
0 2 0.08072565462 -0.22806861
0 2 0.08072565462 -0.22806861
0 2 0.08295333366 -0.2269607903
0 2 0.08518572115 -0.2258633159
0 2 0.08518572115 -0.2258633159
0 2 0.08631510529 -0.2247295791
0 2 0.08631510529 -0.2247295791
0 2 0.08853068653 -0.2236379094
0 2 0.09078222969 -0.222547219
0 2 0.09078222969 -0.222547219
0 2 0.09189701345 -0.2214388102
0 2 0.09411224394 -0.2203558842
0 2 0.09411224394 -0.2203558842
0 2 0.09636094367 -0.2192277452
0 2 0.09636094367 -0.2192277452
0 2 0.09747586522 -0.2181190832
0 2 0.09971382124 -0.2169980391
0 2 0.09971382124 -0.2169980391
0 2 0.1019232572 -0.2159177598
0 2 0.1030402816 -0.2137118875
0 2 0.1030402816 -0.2137118875
0 2 0.1052694322 -0.2125682831
0 2 0.1052694322 -0.2125682831
0 2 0.1074822859 -0.2115117657
0 2 0.1085974096 -0.2103861964
0 2 0.1085974096 -0.2103861964
0 2 0.1108434078 -0.209299903
0 2 0.1130566732 -0.2070797961
0 2 0.1130566732 -0.2070797961
0 2 0.1141761523 -0.2059634147
0 2 0.1141761523 -0.2059634147
0 2 0.1164129115 -0.204888815
0 2 0.1186437551 -0.2026213076
0 2 0.1186437551 -0.2026213076
0 2 0.1197530036 -0.2014887046
0 2 0.1197530036 -0.2014887046
0 2 0.1220044621 -0.2004156371
0 2 0.1242338591 -0.1982104578
0 2 0.1242338591 -0.1982104578
0 2 0.125348963 -0.1970997534
0 2 0.1275894692 -0.1948879609
0 2 0.1275894692 -0.1948879609
0 2 0.1287261288 -0.1937725386
0 2 0.1287261288 -0.1937725386
0 2 0.1309414404 -0.1915302184
0 2 0.1331637716 -0.1904342297
0 2 0.1331637716 -0.1904342297
0 2 0.1343013937 -0.1881835347
0 2 0.1365216663 -0.1870710794
0 2 0.1365216663 -0.1870710794
0 2 0.1387633964 -0.1848355773
0 2 0.1387633964 -0.1848355773
0 2 0.1398768632 -0.1826400406
0 2 0.1398768632 -0.1826400406
0 2 0.1421141214 -0.1815351462
0 2 0.1432230853 -0.1792647241
0 2 0.1432230853 -0.1792647241
0 2 0.1454478043 -0.1781338358
0 2 0.147675809 -0.1758934793
0 2 0.147675809 -0.1758934793
0 2 0.148808555 -0.1737205188
0 2 0.148808555 -0.1737205188
0 2 0.1510507923 -0.172606558
0 2 0.1521772563 -0.1703914884
0 2 0.1521772563 -0.1703914884
0 2 0.1544170279 -0.1681790929
0 2 0.1555327891 -0.1659280994
0 2 0.1555327891 -0.1659280994
0 2 0.1577583366 -0.1648265032
0 2 0.1577583366 -0.1648265032
0 2 0.160027107 -0.1626914856
0 2 0.160027107 -0.1626914856
0 2 0.1611115898 -0.1603959985
0 2 0.1633750441 -0.1582156546
0 2 0.1633750441 -0.1582156546
0 2 0.164480083 -0.1559626562
0 2 0.1666961684 -0.1537317319
0 2 0.1666961684 -0.1537317319
0 2 0.1678037299 -0.1526124336
0 2 0.1700283756 -0.1503537978
0 2 0.1700283756 -0.1503537978
0 2 0.1711579634 -0.1481384829
0 2 0.1711579634 -0.1481384829
0 2 0.1734081938 -0.1459041516
0 2 0.1734081938 -0.1459041516
0 2 0.1745227409 -0.1436849956
0 2 0.1767445529 -0.1414452009
0 2 0.1767445529 -0.1414452009
0 2 0.177884902 -0.1392514961
0 2 0.1800967374 -0.1369900376
0 2 0.1800967374 -0.1369900376
0 2 0.1812332782 -0.1347957757
0 2 0.1812332782 -0.1347957757
0 2 0.1834581994 -0.1325440336
0 2 0.1845991041 -0.1303432898
0 2 0.1845991041 -0.1303432898
0 2 0.1868093194 -0.1280892903
0 2 0.187900733 -0.1258253562
0 2 0.187900733 -0.1258253562
0 2 0.1891001288 -0.1236907487
0 2 0.1891001288 -0.1236907487
0 2 0.1912745773 -0.1213817425
0 2 0.1923779162 -0.1191474348
0 2 0.1923779162 -0.1191474348
0 2 0.1935472205 -0.1158679947
0 2 0.1957292723 -0.1136020734
0 2 0.1957292723 -0.1136020734
0 2 0.1968774248 -0.1113978017
0 2 0.1968774248 -0.1113978017
0 2 0.1980497987 -0.1092313443
0 2 0.2001860579 -0.1069085208
0 2 0.2001860579 -0.1069085208
0 2 0.2012766064 -0.1046655677
0 2 0.2012766064 -0.1046655677
0 2 0.2023341884 -0.1023859761
0 2 0.2034519748 -0.1001739412
0 2 0.2034519748 -0.1001739412
0 2 0.2056867266 -0.09683688924
0 2 0.2067966455 -0.09461185187
0 2 0.2067966455 -0.09461185187
0 2 0.2079408497 -0.09241354117
0 2 0.2079408497 -0.09241354117
0 2 0.2090635728 -0.09019495303
0 2 0.2101472366 -0.08683892617
0 2 0.2101472366 -0.08683892617
0 2 0.2112402702 -0.08459898041
0 2 0.2124092676 -0.08241530135
0 2 0.2124092676 -0.08241530135
0 2 0.2135081093 -0.08017693604
0 2 0.2135081093 -0.08017693604
0 2 0.215712048 -0.07681424281
0 2 0.2168455827 -0.07460113748
0 2 0.2168455827 -0.07460113748
0 2 0.2179233372 -0.07233588918
0 2 0.2179233372 -0.07233588918
0 2 0.2191193907 -0.07013903562
0 2 0.2201403903 -0.06784471857
0 2 0.2201403903 -0.06784471857
0 2 0.2212563277 -0.06449218547
0 2 0.2212563277 -0.06449218547
0 2 0.2223448989 -0.0622420874
0 2 0.2223689168 -0.06002663265
0 2 0.2223689168 -0.06002663265
0 2 0.223443672 -0.05665180331
0 2 0.2245729505 -0.05442442392
0 2 0.2245729505 -0.05442442392
0 2 0.2257327042 -0.05220371812
0 2 0.2257327042 -0.05220371812
0 2 0.2267855129 -0.04883788545
0 2 0.2268328137 -0.04660546891
0 2 0.2268328137 -0.04660546891
0 2 0.2279114869 -0.04436044882
0 2 0.2279114869 -0.04436044882
0 2 0.2289941976 -0.04212524602
0 2 0.2290087804 -0.03878791941
0 2 0.2290087804 -0.03878791941
0 2 0.230120813 -0.03656082757
0 2 0.2312954023 -0.0343558101
0 2 0.2312954023 -0.0343558101
0 2 0.2312449501 -0.03210368913
0 2 0.2312449501 -0.03210368913
0 2 0.232362438 -0.02877746309
0 2 0.2323558622 -0.02653649968
0 2 0.2323558622 -0.02653649968
0 2 0.2335068307 -0.02432954383
0 2 0.233463158 -0.02209151108
0 2 0.233463158 -0.02209151108
0 2 0.2345467331 -0.01873382677
0 2 0.2345467331 -0.01873382677
0 2 0.2345852001 -0.01656420772
0 2 0.2345852001 -0.01656420772
0 2 0.234553742 -0.01431077588
0 2 0.2356756641 -0.01209424982
0 2 0.2356756641 -0.01209424982
0 2 0.2356894973 -0.009886490492
0 2 0.2356735201 -0.007663616293
0 2 0.2356735201 -0.007663616293
0 2 0.2367915128 -0.005451537863
0 2 0.2367915128 -0.005451537863
0 2 0.2366873439 -0.003223544847
0 2 0.2367742538 -0.001006374973
0 2 0.2367742538 -0.001006374973
0 2 0.2366584301 0.00232870341
0 2 0.2367818623 0.003435002949
0 2 0.2367818623 0.003435002949
0 2 0.2366956513 0.005655146554
0 2 0.2366956513 0.005655146554
0 2 0.2377989012 0.008985368798
0 2 0.2377989012 0.008985368798
0 2 0.2378394702 0.0111967784
0 2 0.2378496081 0.01342484409
0 2 0.2378496081 0.01342484409
0 2 0.2379119034 0.01563762395
0 2 0.2378581882 0.01788188557
0 2 0.2378581882 0.01788188557
0 2 0.2378552081 0.02010279225
0 2 0.2367957785 0.0212108149
0 2 0.2367957785 0.0212108149
0 2 0.2368153357 0.02454329762
0 2 0.2368153357 0.02454329762
0 2 0.2367694583 0.025637609
0 2 0.2367694583 0.025637609
0 2 0.2367059209 0.02783860643
0 2 0.2367453298 0.03004592617
0 2 0.2367453298 0.03004592617
0 2 0.2367437227 0.03226680642
0 2 0.2356529833 0.03448986523
0 2 0.2356529833 0.03448986523
0 2 0.2356899984 0.03668804838
0 2 0.2356899984 0.03668804838
0 2 0.2357292235 0.03891531483
0 2 0.2346191764 0.041138305
0 2 0.2346191764 0.041138305
0 2 0.2345648351 0.04332473016
0 2 0.2345648351 0.04332473016
0 2 0.2345689248 0.04556241895
0 2 0.2345689248 0.04556241895
0 2 0.2334783831 0.04668240627
0 2 0.2334783831 0.04668240627
0 2 0.2323415381 0.05111242544
0 2 0.2323415381 0.05111242544
0 2 0.2323415381 0.05111242544
0 2 0.2312415139 0.05555593285
0 2 0.2312415139 0.05555593285
0 2 0.2301325499 0.05666784231
0 2 0.2301325499 0.05666784231
0 2 0.2301179543 0.05998277514
0 2 0.2289698048 0.06107745556
0 2 0.2289698048 0.06107745556
0 2 0.2289698037 0.06329845217
0 2 0.2279420065 0.06556623481
0 2 0.2279420065 0.06556623481
0 2 0.2268324791 0.06778971186
0 2 0.2257710764 0.06892592729
0 2 0.2257710764 0.06892592729
0 2 0.2257861124 0.0711597613
0 2 0.2257861124 0.0711597613
0 2 0.2247025796 0.07340715168
0 2 0.2235911889 0.07563198977
0 2 0.2235911889 0.07563198977
0 2 0.222465991 0.07786733249
0 2 0.2214143347 0.08011692136
0 2 0.2214143347 0.08011692136
0 2 0.2213824068 0.08121297227
0 2 0.2213824068 0.08121297227
0 2 0.2201578734 0.08337385125
0 2 0.2201578734 0.08337385125
0 2 0.2191003605 0.0856346216
0 2 0.2179889969 0.08785902347
0 2 0.2179889969 0.08785902347
0 2 0.216851015 0.09005326065
0 2 0.2157908437 0.09119655752
0 2 0.2157908437 0.09119655752
0 2 0.2146754312 0.09342247955
0 2 0.2135434846 0.0956506378
0 2 0.2135434846 0.0956506378
0 2 0.2124447048 0.09790089222
0 2 0.2124447048 0.09790089222
0 2 0.2113200455 0.09899839261
0 2 0.2102104525 0.1012205831
0 2 0.2102104525 0.1012205831
0 2 0.2090789675 0.1034255113
0 2 0.2079809787 0.1056725599
0 2 0.2079809787 0.1056725599
0 2 0.2068789817 0.1078841409
0 2 0.2068789817 0.1078841409
0 2 0.2057945233 0.1090097152
0 2 0.2057945233 0.1090097152
0 2 0.2046466995 0.1112119751
0 2 0.2035445155 0.1134365096
0 2 0.2035445155 0.1134365096
0 2 0.2024514491 0.1145776254
0 2 0.2013028175 0.116770967
0 2 0.2013028175 0.116770967
0 2 0.200204812 0.1190049071
0 2 0.200204812 0.1190049071
0 2 0.1979973143 0.1201377726
0 2 0.1968436994 0.122332843
0 2 0.1968436994 0.122332843
0 2 0.195754442 0.1245731003
0 2 0.1946804683 0.1257211291
0 2 0.1946804683 0.1257211291
0 2 0.1923854721 0.127880557
0 2 0.1923854721 0.127880557
0 2 0.1913248705 0.1301408106
0 2 0.1913248705 0.1301408106
0 2 0.1902100027 0.1312510557
0 2 0.189095178 0.1334747609
0 2 0.189095178 0.1334747609
0 2 0.1868857759 0.1357324983
0 2 0.1857683501 0.1368564828
0 2 0.1857683501 0.1368564828
0 2 0.1846687652 0.1391159703
0 2 0.1846687652 0.1391159703
0 2 0.1824216233 0.1413246518
0 2 0.1813089393 0.1424384853
0 2 0.180205651 0.1446847231
0 2 0.180205651 0.1446847231
0 2 0.1779396909 0.1457353747
0 2 0.176872709 0.1480403178
0 2 0.176872709 0.1480403178
0 2 0.175744687 0.1502606358
0 2 0.1735001492 0.1513491664
0 2 0.1735001492 0.1513491664
0 2 0.1723731376 0.1535547582
0 2 0.1723731376 0.1535547582
0 2 0.1701204045 0.1546364028
0 2 0.1690032937 0.1568794373
0 2 0.1690032937 0.1568794373
0 2 0.1668163717 0.1591593033
0 2 0.1656931998 0.1602512061
0 2 0.1656931998 0.1602512061
0 2 0.1645955681 0.1625099517
0 2 0.1645955681 0.1625099517
0 2 0.1623640412 0.1635855486
0 2 0.1623640412 0.1635855486
0 2 0.1601274132 0.1657930223
0 2 0.1590355413 0.1670079575
0 2 0.1590355413 0.1670079575
0 2 0.156770029 0.1691076184
0 2 0.1556638535 0.1701825948
0 2 0.1556638535 0.1701825948
0 2 0.1534263992 0.1724586788
0 2 0.1534263992 0.1724586788
0 2 0.1523156277 0.1735810824
0 2 0.1500712302 0.17582189
0 2 0.1500712302 0.17582189
0 2 0.1489545652 0.1768754726
0 2 0.1489545652 0.1768754726
0 2 0.1467403646 0.1791420839
0 2 0.1445092317 0.1802580109
0 2 0.1445092317 0.1802580109
0 2 0.1433913146 0.1824565406
0 2 0.1433913146 0.1824565406
0 2 0.1411741706 0.1836192649
0 2 0.1389383384 0.1857788097
0 2 0.1389383384 0.1857788097
0 2 0.1378343447 0.1868914486
0 2 0.1356211415 0.1880823719
0 2 0.1356211415 0.1880823719
0 2 0.1333740793 0.1902707899
0 2 0.1311544117 0.1914062505
0 2 0.1311544117 0.1914062505
0 2 0.1300364935 0.193583554
0 2 0.1300364935 0.193583554
0 2 0.1278209539 0.1947246409
0 2 0.1278209539 0.1947246409
0 2 0.1255805004 0.1958563723
0 2 0.1233642585 0.1969801199
0 2 0.1233642585 0.1969801199
0 2 0.1211178432 0.1992150102
0 2 0.1199857111 0.2003567969
0 2 0.1199857111 0.2003567969
0 2 0.1177658209 0.2025340722
0 2 0.1177658209 0.2025340722
0 2 0.1155281532 0.2036723479
0 2 0.1132984081 0.2047522303
0 2 0.1132984081 0.2047522303
0 2 0.1110257134 0.2059009379
0 2 0.1087720925 0.208116423
0 2 0.1087720925 0.208116423
0 2 0.1065221338 0.2092420492
0 2 0.1065221338 0.2092420492
0 2 0.1054092777 0.2103569767
0 2 0.1054092777 0.2103569767
0 2 0.1031802175 0.2125426127
0 2 0.100920668 0.2137496204
0 2 0.100920668 0.2137496204
0 2 0.09869656869 0.2148188171
0 2 0.09644225617 0.2159128682
0 2 0.09644225617 0.2159128682
0 2 0.09421826352 0.2170279888
0 2 0.09421826352 0.2170279888
0 2 0.09200995747 0.2191960826
0 2 0.0897650651 0.2203492041
0 2 0.0897650651 0.2203492041
0 2 0.08863185192 0.2214574017
0 2 0.08863185192 0.2214574017
0 2 0.08640454237 0.2226257026
0 2 0.08415149096 0.2236846244
0 2 0.08415149096 0.2236846244
0 2 0.08193085718 0.2247999787
0 2 0.07971394009 0.2258730979
0 2 0.07971394009 0.2258730979
0 2 0.07748196166 0.2270275132
0 2 0.07748196166 0.2270275132
0 2 0.07524585182 0.2280949789
0 2 0.0730251814 0.2291823535
0 2 0.0730251814 0.2291823535
0 2 0.0719125915 0.2302868554
0 2 0.0696842589 0.2313966671
0 2 0.0696842589 0.2313966671
0 2 0.06748746783 0.2325026149
0 2 0.06748746783 0.2325026149
0 2 0.06524161193 0.233619469
0 2 0.06524161193 0.233619469
0 2 0.06301830339 0.2347294695
0 2 0.06079301624 0.2358148244
0 2 0.06079301624 0.2358148244
0 2 0.05855616642 0.2358035708
0 2 0.05632744691 0.2369301103
0 2 0.05632744691 0.2369301103
0 2 0.05519720289 0.2380061001
0 2 0.05519720289 0.2380061001
0 2 0.05297380108 0.2391199038
0 2 0.05075435501 0.2391114778
0 2 0.05075435501 0.2391114778
0 2 0.04851049108 0.2402029247
0 2 0.04851049108 0.2402029247
0 2 0.04628978605 0.2413105248
0 2 0.04406205812 0.2413086379
0 2 0.04406205812 0.2413086379
0 2 0.04185418086 0.2423991016
0 2 0.04185418086 0.2423991016
0 2 0.03959368394 0.2434995819
0 2 0.0384726916 0.2434951111
0 2 0.0384726916 0.2434951111
0 2 0.03625791808 0.2446059593
0 2 0.0340326755 0.2457151711
0 2 0.0340326755 0.2457151711
0 2 0.03180889215 0.2456974399
0 2 0.02958048215 0.2468112567
0 2 0.02958048215 0.2468112567
0 2 0.02738988208 0.2468175801
0 2 0.02738988208 0.2468175801
0 2 0.02515725699 0.2468195726
0 2 0.02293221165 0.2479295032
0 2 0.02293221165 0.2479295032
0 2 0.0207023908 0.2479028901
0 2 0.0207023908 0.2479028901
0 2 0.01960359985 0.2489943381
0 2 0.0173921774 0.2489990351
0 2 0.0173921774 0.2489990351
0 2 0.01515942436 0.2489981377
0 2 0.01515942436 0.2489981377
0 2 0.01293497209 0.2501080536
0 2 0.01074060834 0.2501176116
0 2 0.01074060834 0.2501176116
0 2 0.008513959675 0.2501194025
0 2 0.006292462664 0.2501386624
0 2 0.006292462664 0.2501386624
0 2 0.004065931884 0.2510902643
0 2 0.004065931884 0.2510902643
0 2 0.001842154744 0.2512296484
0 2 0.0007298767228 0.2512324259
0 2 0.0007298767228 0.2512324259
0 2 -0.002597747489 0.2512175226
0 2 -0.002597747489 0.2512175226
0 2 -0.00371237668 0.2512179399
0 2 -0.005940728329 0.251201857
0 2 -0.005940728329 0.251201857
0 2 -0.008166339209 0.2523181135
0 2 -0.008166339209 0.2523181135
0 2 -0.01040605472 0.2523208996
0 2 -0.01263847518 0.2523372699
0 2 -0.01263847518 0.2523372699
0 2 -0.01484582904 0.2523366816
0 2 -0.01818169106 0.2523352448
0 2 -0.01818169106 0.2523352448
0 2 -0.01926890001 0.2523486636
0 2 -0.02152509792 0.252323706
0 2 -0.02152509792 0.252323706
0 2 -0.02375192977 0.25123579
0 2 -0.02375192977 0.25123579
0 2 -0.02598118342 0.2512297558
0 2 -0.02598118342 0.2512297558
0 2 -0.02931382962 0.2512291259
0 2 -0.0315467523 0.2512338672
0 2 -0.0315467523 0.2512338672
0 2 -0.03375228263 0.2512341978
0 2 -0.0359874437 0.250111035
0 2 -0.0359874437 0.250111035
0 2 -0.03820745643 0.2501136253
0 2 -0.03820745643 0.2501136253
0 2 -0.04044779654 0.2501308593
0 2 -0.04270147173 0.2490282964
0 2 -0.04270147173 0.2490282964
0 2 -0.04495498903 0.2490125674
0 2 -0.04713354595 0.2490531589
0 2 -0.04713354595 0.2490531589
0 2 -0.04939831762 0.2479202871
0 2 -0.04939831762 0.2479202871
0 2 -0.05163889635 0.2479408923
0 2 -0.05384467541 0.2468311037
0 2 -0.05384467541 0.2468311037
0 2 -0.05607382811 0.2468479101
0 2 -0.05607382811 0.2468479101
0 2 -0.05828644295 0.2457493413
0 2 -0.06051822482 0.2446367177
0 2 -0.06051822482 0.2446367177
0 2 -0.06275704456 0.2446615069
0 2 -0.06275704456 0.2446615069
0 2 -0.06501451635 0.2435193809
0 2 -0.06832288869 0.2435400022
0 2 -0.06832288869 0.2435400022
0 2 -0.07055527447 0.2424164551
0 2 -0.07278395332 0.2413061511
0 2 -0.07278395332 0.2413061511
0 2 -0.07501489705 0.2413622723
0 2 -0.07722976215 0.2402256475
0 2 -0.07722976215 0.2402256475
0 2 -0.07946952149 0.2390847707
0 2 -0.07946952149 0.2390847707
0 2 -0.08170879786 0.2379610611
0 2 -0.08170879786 0.2379610611
0 2 -0.0839424639 0.2379527964
0 2 -0.08617463859 0.236819768
0 2 -0.08617463859 0.236819768
0 2 -0.08838818955 0.2356885499
0 2 -0.09060599837 0.2346095754
0 2 -0.09060599837 0.2346095754
0 2 -0.09284407414 0.2335183985
0 2 -0.09284407414 0.2335183985
0 2 -0.09507093318 0.232401717
0 2 -0.09727449887 0.2313358042
0 2 -0.09727449887 0.2313358042
0 2 -0.09952759032 0.2301670907
0 2 -0.09952759032 0.2301670907
0 2 -0.101756715 0.2290966604
0 2 -0.103973898 0.227978072
0 2 -0.103973898 0.227978072
0 2 -0.1061964056 0.2268689077
0 2 -0.1061964056 0.2268689077
0 2 -0.1084378076 0.2258026236
0 2 -0.1106589635 0.2246743151
0 2 -0.1106589635 0.2246743151
0 2 -0.112890346 0.2235339429
0 2 -0.1151301661 0.2224426999
0 2 -0.1151301661 0.2224426999
0 2 -0.1173484435 0.2201914368
0 2 -0.1173484435 0.2201914368
0 2 -0.1195930052 0.2191259032
0 2 -0.121824653 0.2179955765
0 2 -0.121824653 0.2179955765
0 2 -0.1240512138 0.2168559671
0 2 -0.1240512138 0.2168559671
0 2 -0.1263013603 0.2146402757
0 2 -0.1285241267 0.2135167185
0 2 -0.1285241267 0.2135167185
0 2 -0.1307716849 0.2112405924
0 2 -0.1307716849 0.2112405924
0 2 -0.1329935106 0.2102670712
0 2 -0.1352360172 0.2091030573
0 2 -0.1352360172 0.2091030573
0 2 -0.137479175 0.2069103621
0 2 -0.1386292848 0.2060186432
0 2 -0.1386292848 0.2060186432
0 2 -0.1408290255 0.2036007928
0 2 -0.1430807989 0.2025442389
0 2 -0.1430807989 0.2025442389
0 2 -0.1453187294 0.2013212229
0 2 -0.1453187294 0.2013212229
0 2 -0.1475372636 0.1991145334
0 2 -0.1475372636 0.1991145334
0 2 -0.1497712827 0.1969159637
0 2 -0.1508955203 0.1958088941
0 2 -0.1508955203 0.1958088941
0 2 -0.1531383655 0.1935626013
0 2 -0.1553784779 0.1924753835
0 2 -0.1553784779 0.1924753835
0 2 -0.1576041722 0.1902274142
0 2 -0.1576041722 0.1902274142
0 2 -0.158705993 0.1880248849
0 2 -0.1609430231 0.1868925098
0 2 -0.1609430231 0.1868925098
0 2 -0.1631789766 0.1846669907
0 2 -0.164290304 0.1824491998
0 2 -0.164290304 0.1824491998
0 2 -0.1665024826 0.1801742912
0 2 -0.1665024826 0.1801742912
0 2 -0.1687580249 0.1779868948
0 2 -0.1687580249 0.1779868948
0 2 -0.1698619151 0.1768403175
0 2 -0.1720918528 0.1746560403
0 2 -0.1720918528 0.1746560403
0 2 -0.1732131711 0.1723847448
0 2 -0.17542499 0.1701800486
0 2 -0.17542499 0.1701800486
0 2 -0.1765647239 0.1690738072
0 2 -0.1765647239 0.1690738072
0 2 -0.1787718995 0.1668441611
0 2 -0.179871305 0.1645961971
0 2 -0.179871305 0.1645961971
0 2 -0.1820735594 0.1623604797
0 2 -0.1832272882 0.1601862702
0 2 -0.1832272882 0.1601862702
0 2 -0.1843281853 0.1579304699
0 2 -0.1843281853 0.1579304699
0 2 -0.1865495169 0.155684282
0 2 -0.1865495169 0.155684282
0 2 -0.1876769887 0.1535068141
0 2 -0.1888247769 0.1513253252
0 2 -0.1888247769 0.1513253252
0 2 -0.1910642901 0.1491196165
0 2 -0.1921619561 0.1468747241
0 2 -0.1921619561 0.1468747241
0 2 -0.1932980162 0.1446416271
0 2 -0.1943785121 0.1423745153
0 2 -0.1943785121 0.1423745153
0 2 -0.1966890764 0.1402264937
0 2 -0.1966890764 0.1402264937
0 2 -0.1977409678 0.1379472319
0 2 -0.1988692134 0.13570645
0 2 -0.1988692134 0.13570645
0 2 -0.2000303078 0.1335377247
0 2 -0.2000303078 0.1335377247
0 2 -0.2011391822 0.1302006951
0 2 -0.2021978685 0.1279149102
0 2 -0.2021978685 0.1279149102
0 2 -0.2034049332 0.125801397
0 2 -0.2034049332 0.125801397
0 2 -0.2044559158 0.1235114048
0 2 -0.2067556664 0.1213572175
0 2 -0.2067556664 0.1213572175
0 2 -0.2078573667 0.1191193666
0 2 -0.2078573667 0.1191193666
0 2 -0.2090124925 0.1158205169
0 2 -0.2101500906 0.1136188917
0 2 -0.2101500906 0.1136188917
0 2 -0.2101048452 0.111362111
0 2 -0.2101048452 0.111362111
0 2 -0.2112438851 0.1091674233
0 2 -0.2123367089 0.1069001286
0 2 -0.2123367089 0.1069001286
0 2 -0.2134246818 0.1035362816
0 2 -0.2145563547 0.1013003132
0 2 -0.2145563547 0.1013003132
0 2 -0.2157068571 0.09908731005
0 2 -0.2157068571 0.09908731005
0 2 -0.2168190905 0.0968517394
0 2 -0.2180007849 0.09354627036
0 2 -0.2180007849 0.09354627036
0 2 -0.2180033318 0.09131305278
0 2 -0.2191031053 0.08908259991
0 2 -0.2191031053 0.08908259991
0 2 -0.2201987409 0.0857316948
0 2 -0.2213130437 0.08350811565
0 2 -0.2213130437 0.08350811565
0 2 -0.2224165828 0.08126780788
0 2 -0.2224165828 0.08126780788
0 2 -0.2224617621 0.07796899996
0 2 -0.2224617621 0.07796899996
0 2 -0.2235951726 0.07573844163
0 2 -0.2246696025 0.07351361968
0 2 -0.2246696025 0.07351361968
0 2 -0.224674533 0.07017916655
0 2 -0.2258078843 0.06795826066
0 2 -0.2258078843 0.06795826066
0 2 -0.2257864368 0.06570830283
0 2 -0.2257864368 0.06570830283
0 2 -0.2270259753 0.06241841571
0 2 -0.2269533361 0.06017311438
0 2 -0.2269533361 0.06017311438
0 2 -0.2281242508 0.05795426973
0 2 -0.2281242508 0.05795426973
0 2 -0.2281553234 0.05462422198
0 2 -0.2292005712 0.05238603487
0 2 -0.2292005712 0.05238603487
0 2 -0.2302963125 0.05015613652
0 2 -0.2302963125 0.05015613652
0 2 -0.2302902705 0.04681513321
0 2 -0.2303164723 0.04459711571
0 2 -0.2303164723 0.04459711571
0 2 -0.2314768267 0.04128042758
0 2 -0.2325925684 0.03905503684
0 2 -0.2325925684 0.03905503684
0 2 -0.2325752991 0.03680478047
0 2 -0.2325752991 0.03680478047
0 2 -0.2336991721 0.03346852763
0 2 -0.2336991721 0.03346852763
0 2 -0.2336575235 0.03122735046
0 2 -0.2347590129 0.02901526075
0 2 -0.2347590129 0.02901526075
0 2 -0.2346437781 0.02563970353
0 2 -0.2357557566 0.02341670661
0 2 -0.2357557566 0.02341670661
0 2 -0.2357935518 0.02007435327
0 2 -0.2357935518 0.02007435327
0 2 -0.2358194234 0.01785131429
0 2 -0.2369727846 0.01562971251
0 2 -0.2369727846 0.01562971251
0 2 -0.2369752957 0.01229338567
0 2 -0.2369001877 0.01004196528
0 2 -0.2369001877 0.01004196528
0 2 -0.2380636282 0.00780068635
0 2 -0.2379713126 0.004451421097
0 2 -0.2379713126 0.004451421097
0 2 -0.2379763445 0.002219633743
0 2 -0.2379763445 0.002219633743
0 2 -0.2391049948 -2.40920487e-06
0 2 -0.2391049948 -2.40920487e-06
0 2 -0.2391377474 -0.003359023075
0 2 -0.2391029849 -0.005572976698
0 2 -0.2391029849 -0.005572976698
0 2 -0.240310612 -0.007804363427
0 2 -0.2401316108 -0.01113129888
0 2 -0.2401316108 -0.01113129888
0 2 -0.2402006227 -0.01334207395
0 2 -0.2402006227 -0.01334207395
0 2 -0.2401586003 -0.01556391147
0 2 -0.2401360002 -0.01779238547
0 2 -0.2401360002 -0.01779238547
0 2 -0.2401542097 -0.02112941073
0 2 -0.2402065589 -0.02335194693
0 2 -0.2402065589 -0.02335194693
0 2 -0.2400891852 -0.02555387352
0 2 -0.2400891852 -0.02555387352
0 2 -0.2401170208 -0.02778878909
0 2 -0.2401170208 -0.02778878909
0 2 -0.2401702829 -0.03111944083
0 2 -0.2401268586 -0.03331961333
0 2 -0.2401268586 -0.03331961333
0 2 -0.240173152 -0.03556102656
0 2 -0.2402227354 -0.03778558783
0 2 -0.2402227354 -0.03778558783
0 2 -0.2401321589 -0.04108477513
0 2 -0.2401321589 -0.04108477513
0 2 -0.2402290721 -0.04333426434
0 2 -0.2389672879 -0.0455163161
0 2 -0.2389672879 -0.0455163161
0 2 -0.2389664358 -0.04774632274
0 2 -0.2389664358 -0.04774632274
0 2 -0.2389759691 -0.04998290647
0 2 -0.2389707855 -0.05332839371
0 2 -0.2389707855 -0.05332839371
0 2 -0.2378721109 -0.0555755459
0 2 -0.2378721109 -0.0555755459
0 2 -0.2378957691 -0.0577957545
0 2 -0.2378602276 -0.06000829499
0 2 -0.2378602276 -0.06000829499
0 2 -0.2366924428 -0.06220466454
0 2 -0.236707752 -0.06443734478
0 2 -0.236707752 -0.06443734478
0 2 -0.2356242512 -0.0666531382
0 2 -0.2356385011 -0.06889411128
0 2 -0.2356385011 -0.06889411128
0 2 -0.2346188492 -0.07113710162
0 2 -0.2346188492 -0.07113710162
0 2 -0.2345508661 -0.0744274281
0 2 -0.2345508661 -0.0744274281
0 2 -0.2335178455 -0.07668481951
0 2 -0.2334562049 -0.07887512713
0 2 -0.2324041363 -0.08111696562
0 2 -0.2324041363 -0.08111696562
0 2 -0.2312415177 -0.08330888899
0 2 -0.2312415177 -0.08330888899
0 2 -0.2312215928 -0.08553858275
0 2 -0.2312215928 -0.08553858275
0 2 -0.2301570544 -0.08777545947
0 2 -0.229057376 -0.09003304243
0 2 -0.229057376 -0.09003304243
0 2 -0.2290805666 -0.09226738908
0 2 -0.2279624305 -0.09449561242
0 2 -0.2279624305 -0.09449561242
0 2 -0.2268524871 -0.09671507437
0 2 -0.2268524871 -0.09671507437
0 2 -0.226864967 -0.09894687449
0 2 -0.2256528904 -0.1022195266
0 2 -0.2256528904 -0.1022195266
0 2 -0.2246131313 -0.1044929578
0 2 -0.2235335403 -0.1067492468
0 2 -0.2235335403 -0.1067492468
0 2 -0.2223185527 -0.1089273491
0 2 -0.2223185527 -0.1089273491
0 2 -0.2222747974 -0.1111285343
0 2 -0.2222747974 -0.1111285343
0 2 -0.2212052201 -0.1134150807
0 2 -0.2201275001 -0.1156637533
0 2 -0.2201275001 -0.1156637533
0 2 -0.2190159923 -0.1179111559
0 2 -0.2178276852 -0.1200776111
0 2 -0.2178276852 -0.1200776111
0 2 -0.2167073699 -0.1223048532
0 2 -0.2155665176 -0.1244681623
0 2 -0.2155665176 -0.1244681623
0 2 -0.2144779814 -0.1267089405
0 2 -0.2144779814 -0.1267089405
0 2 -0.2133583375 -0.1289334533
0 2 -0.2122477398 -0.1300492442
0 2 -0.2122477398 -0.1300492442
0 2 -0.2111158895 -0.1322425499
0 2 -0.2111158895 -0.1322425499
0 2 -0.2100107471 -0.1344887799
0 2 -0.207784102 -0.1366849586
0 2 -0.207784102 -0.1366849586
0 2 -0.2066929926 -0.1389320273
0 2 -0.2066929926 -0.1389320273
0 2 -0.2055644932 -0.1411218603
0 2 -0.2045143624 -0.1433906482
0 2 -0.2045143624 -0.1433906482
0 2 -0.202322828 -0.1445469311
0 2 -0.2012617866 -0.1468168709
0 2 -0.2012617866 -0.1468168709
0 2 -0.2001130093 -0.149005977
0 2 -0.2001130093 -0.149005977
0 2 -0.1979087105 -0.1512703414
0 2 -0.1979087105 -0.1512703414
0 2 -0.1967557949 -0.1522877348
0 2 -0.1956240984 -0.1545116793
0 2 -0.1956240984 -0.1545116793
0 2 -0.1934007384 -0.1567582444
0 2 -0.1922213693 -0.1589017373
0 2 -0.1922213693 -0.1589017373
0 2 -0.1900005734 -0.1611459741
0 2 -0.1900005734 -0.1611459741
0 2 -0.1889103844 -0.1623354009
0 2 -0.1889103844 -0.1623354009
0 2 -0.186642007 -0.164516674
0 2 -0.1855328197 -0.1667803592
0 2 -0.1855328197 -0.1667803592
0 2 -0.1832992366 -0.1679069531
0 2 -0.1821423992 -0.1700608367
0 2 -0.1821423992 -0.1700608367
0 2 -0.1799177594 -0.1722948652
0 2 -0.1799177594 -0.1722948652
0 2 -0.1776902278 -0.1733993917
0 2 -0.176564621 -0.1755808069
0 2 -0.176564621 -0.1755808069
0 2 -0.1744405152 -0.1767639443
0 2 -0.1721619903 -0.1789932797
0 2 -0.1721619903 -0.1789932797
0 2 -0.1699458915 -0.1801157808
0 2 -0.1699458915 -0.1801157808
0 2 -0.1688470773 -0.1823635095
0 2 -0.1688470773 -0.1823635095
0 2 -0.1666016764 -0.1834845958
0 2 -0.164379626 -0.185709867
0 2 -0.164379626 -0.185709867
0 2 -0.1621776302 -0.1868786144
0 2 -0.1599831714 -0.1880571518
0 2 -0.1599831714 -0.1880571518
0 2 -0.158809666 -0.1901821124
0 2 -0.1565778864 -0.1913116919
0 2 -0.1565778864 -0.1913116919
0 2 -0.1543572511 -0.1936268396
0 2 -0.1543572511 -0.1936268396
0 2 -0.1521467325 -0.194701421
0 2 -0.1499150773 -0.1958543395
0 2 -0.1499150773 -0.1958543395
0 2 -0.1476831721 -0.1969601621
0 2 -0.1476831721 -0.1969601621
0 2 -0.1454616481 -0.1992087321
0 2 -0.1436670892 -0.2007045365
0 2 -0.1436670892 -0.2007045365
0 2 -0.1409847886 -0.2014014185
0 2 -0.1409847886 -0.2014014185
0 2 -0.1387459293 -0.2025815144
0 2 -0.1365054671 -0.2048064131
0 2 -0.1365054671 -0.2048064131
0 2 -0.1342735805 -0.2059200304
0 2 -0.1320470105 -0.207069571
0 2 -0.1320470105 -0.207069571
0 2 -0.1298070573 -0.2081590722
0 2 -0.1298070573 -0.2081590722
0 2 -0.1286948024 -0.2092323527
0 2 -0.1286948024 -0.2092323527
0 2 -0.1264735739 -0.2114136507
0 2 -0.1231267753 -0.2125473026
0 2 -0.1231267753 -0.2125473026
0 2 -0.1220246225 -0.2136428521
0 2 -0.1198026728 -0.2148105711
0 2 -0.1198026728 -0.2148105711
0 2 -0.1175692387 -0.2158673285
0 2 -0.1175692387 -0.2158673285
0 2 -0.1153695517 -0.2169986541
0 2 -0.1131486025 -0.2181191198
0 2 -0.1131486025 -0.2181191198
0 2 -0.1109129858 -0.2192293275
0 2 -0.1086886081 -0.2203379595
0 2 -0.1086886081 -0.2203379595
0 2 -0.1064632259 -0.2214522226
0 2 -0.1064632259 -0.2214522226
0 2 -0.1042404801 -0.2225574266
0 2 -0.1020015172 -0.2225472355
0 2 -0.1020015172 -0.2225472355
0 2 -0.09975044161 -0.2236842823
0 2 -0.09975044161 -0.2236842823
0 2 -0.09751212616 -0.2247955743
0 2 -0.09531244649 -0.2258463726
0 2 -0.09531244649 -0.2258463726
0 2 -0.09307712811 -0.2269837283
0 2 -0.09084149971 -0.2269818063
0 2 -0.09084149971 -0.2269818063
0 2 -0.08861710318 -0.2280908376
0 2 -0.08861710318 -0.2280908376
0 2 -0.08640827753 -0.2291712859
0 2 -0.08640827753 -0.2291712859
0 2 -0.08417511124 -0.2303030706
0 2 -0.08196485969 -0.2302496049
0 2 -0.08196485969 -0.2302496049
0 2 -0.079726206 -0.2314133472
0 2 -0.07636913327 -0.2314164732
0 2 -0.07636913327 -0.2314164732
0 2 -0.07525624376 -0.2325176208
0 2 -0.07525624376 -0.2325176208
0 2 -0.07188550485 -0.2336403699
0 2 -0.06963605083 -0.23362805
0 2 -0.06963605083 -0.23362805
0 2 -0.06744997924 -0.2347320641
0 2 -0.0652159473 -0.2347392507
0 2 -0.0652159473 -0.2347392507
0 2 -0.0629671384 -0.2358577902
0 2 -0.0629671384 -0.2358577902
0 2 -0.06075628404 -0.2358409068
0 2 -0.06075628404 -0.2358409068
0 2 -0.05850706666 -0.2369740671
0 2 -0.05516972224 -0.2369475925
0 2 -0.05516972224 -0.2369475925
0 2 -0.05407285779 -0.2369351513
0 2 -0.05076219436 -0.2380872064
0 2 -0.05076219436 -0.2380872064
0 2 -0.0485357249 -0.2380901563
0 2 -0.0485357249 -0.2380901563
0 2 -0.04628730358 -0.2380831701
0 2 -0.04406015205 -0.2391934729
0 2 -0.04406015205 -0.2391934729
0 2 -0.04181145888 -0.2392048255
0 2 -0.03958269864 -0.2392241372
0 2 -0.03958269864 -0.2392241372
0 2 -0.03737271579 -0.2391997571
0 2 -0.03404155539 -0.2403386135
0 2 -0.03404155539 -0.2403386135
0 2 -0.03177440937 -0.2403352921
0 2 -0.03177440937 -0.2403352921
0 2 -0.02954575357 -0.240352029
0 2 -0.02734568382 -0.240352857
0 2 -0.02734568382 -0.240352857
0 2 -0.02512255629 -0.2403348098
0 2 -0.02512255629 -0.2403348098
0 2 -0.02288542978 -0.2403683181
0 2 -0.02065573287 -0.2414912635
0 2 -0.02065573287 -0.2414912635
0 2 -0.01842205087 -0.240366057
0 2 -0.01842205087 -0.240366057
0 2 -0.01507859234 -0.2415008798
0 2 -0.0128427225 -0.2415001689
0 2 -0.0128427225 -0.2415001689
0 2 -0.01066989514 -0.2415074091
0 2 -0.008438426469 -0.2414944818
0 2 -0.008438426469 -0.2414944818
0 2 -0.00618354364 -0.2403684245
0 2 -0.00618354364 -0.2403684245
0 2 -0.003909120975 -0.2403476301
0 2 -0.003909120975 -0.2403476301
0 2 -0.00168178419 -0.2403479805
0 2 0.0005061578003 -0.2403491775
0 2 0.0005061578003 -0.2403491775
0 2 0.002721967763 -0.2403249566
0 2 0.00494171618 -0.2403529038
0 2 0.00494171618 -0.2403529038
0 2 0.00718989454 -0.2403736725
0 2 0.00718989454 -0.2403736725
0 2 0.009420731422 -0.2403686451
0 2 0.01275915466 -0.2392615431
0 2 0.01275915466 -0.2392615431
0 2 0.01502054249 -0.2392356322
0 2 0.01721718052 -0.2392544792
0 2 0.01721718052 -0.2392544792
0 2 0.0194603741 -0.2381453013
0 2 0.0217045267 -0.2381452061
0 2 0.0217045267 -0.2381452061
0 2 0.02390894839 -0.2381786038
0 2 0.02390894839 -0.2381786038
0 2 0.02613656024 -0.2370607542
0 2 0.02613656024 -0.2370607542
0 2 0.02836845872 -0.2370425845
0 2 0.03059958864 -0.2370684589
0 2 0.03059958864 -0.2370684589
0 2 0.03283484738 -0.2359429808
0 2 0.03504313315 -0.2359713554
0 2 0.03504313315 -0.2359713554
0 2 0.03725845652 -0.2348690931
0 2 0.03725845652 -0.2348690931
0 2 0.03945603788 -0.234878735
0 2 0.04170816488 -0.2348618485
0 2 0.04170816488 -0.2348618485
0 2 0.04392821769 -0.2337530892
0 2 0.04724374805 -0.2326864032
0 2 0.04724374805 -0.2326864032
0 2 0.04948436575 -0.2326650808
0 2 0.04948436575 -0.2326650808
0 2 0.05172149588 -0.2315706042
0 2 0.05172149588 -0.2315706042
0 2 0.0539255419 -0.2315677101
0 2 0.0562180778 -0.2304279699
0 2 0.0562180778 -0.2304279699
0 2 0.05842762655 -0.2293360817
0 2 0.06065958443 -0.2293003807
0 2 0.06065958443 -0.2293003807
0 2 0.06291117103 -0.2281524651
0 2 0.06291117103 -0.2281524651
0 2 0.06514664864 -0.2270767218
0 2 0.06845366728 -0.2271046291
0 2 0.06845366728 -0.2271046291
0 2 0.07070242358 -0.2259646785
0 2 0.07070242358 -0.2259646785
0 2 0.07293434185 -0.2248310658
0 2 0.07517134714 -0.224849379
0 2 0.07517134714 -0.224849379
0 2 0.07740035827 -0.2237188851
0 2 0.07740035827 -0.2237188851
0 2 0.07964306912 -0.2226205985
0 2 0.08298315614 -0.2215216482
0 2 0.08298315614 -0.2215216482
0 2 0.08520306122 -0.2204000499
0 2 0.08740198292 -0.2204357388
0 2 0.08740198292 -0.2204357388
0 2 0.0896493962 -0.2193084928
0 2 0.09189048436 -0.218200088
0 2 0.09189048436 -0.218200088
0 2 0.09521672103 -0.2171105168
0 2 0.09521672103 -0.2171105168
0 2 0.09745777276 -0.2159646229
0 2 0.09745777276 -0.2159646229
0 2 0.09969915713 -0.214862842
0 2 0.1019390991 -0.2136814192
0 2 0.1019390991 -0.2136814192
0 2 0.1041861662 -0.2125711394
0 2 0.1064216674 -0.211473903
0 2 0.1064216674 -0.211473903
0 2 0.1097610616 -0.2103712994
0 2 0.1097610616 -0.2103712994
0 2 0.1119824182 -0.2092366717
0 2 0.1141977682 -0.2081410167
0 2 0.1141977682 -0.2081410167
0 2 0.116450995 -0.2070393702
0 2 0.1186962827 -0.2058831349
0 2 0.1186962827 -0.2058831349
0 2 0.1209035242 -0.2047080056
0 2 0.1209035242 -0.2047080056
0 2 0.1242537488 -0.2035710098
0 2 0.1242537488 -0.2035710098
0 2 0.1264907347 -0.2024945282
0 2 0.1287082654 -0.2013969337
0 2 0.1287082654 -0.2013969337
0 2 0.1309427703 -0.2001880356
0 2 0.1331807466 -0.1979994066
0 2 0.1331807466 -0.1979994066
0 2 0.135395305 -0.1968859525
0 2 0.135395305 -0.1968859525
0 2 0.1376251411 -0.1957577156
0 2 0.1398565295 -0.1946631726
0 2 0.1398565295 -0.1946631726
0 2 0.142092463 -0.1924685318
0 2 0.1442864087 -0.1912665645
0 2 0.1442864087 -0.1912665645
0 2 0.146539689 -0.1902184575
0 2 0.146539689 -0.1902184575
0 2 0.1487567573 -0.1880160301
0 2 0.1487567573 -0.1880160301
0 2 0.1509939824 -0.1868832371
0 2 0.1532235365 -0.1857523039
0 2 0.1532235365 -0.1857523039
0 2 0.1554801764 -0.1835702697
0 2 0.1576825853 -0.1823631627
0 2 0.1576825853 -0.1823631627
0 2 0.1599025884 -0.1812533186
0 2 0.1599025884 -0.1812533186
0 2 0.1621239245 -0.1789945598
0 2 0.1621239245 -0.1789945598
0 2 0.1643547071 -0.1778934694
0 2 0.1665916525 -0.1756804042
0 2 0.1665916525 -0.1756804042
0 2 0.167678346 -0.1745309387
0 2 0.169889347 -0.1722769183
0 2 0.169889347 -0.1722769183
0 2 0.1721192009 -0.1711606837
0 2 0.1743144369 -0.1689283179
0 2 0.1743144369 -0.1689283179
0 2 0.1765630957 -0.1678602291
0 2 0.1765630957 -0.1678602291
0 2 0.1776511514 -0.1655996135
0 2 0.1776511514 -0.1655996135
0 2 0.179896113 -0.1645100731
0 2 0.1821335956 -0.162283647
0 2 0.1821335956 -0.162283647
0 2 0.1832050703 -0.1599463736
0 2 0.1854807801 -0.1589582855
0 2 0.1854807801 -0.1589582855
0 2 0.1865750796 -0.1567001172
0 2 0.1865750796 -0.1567001172
0 2 0.1887914294 -0.1545065337
0 2 0.1899065508 -0.1533639215
0 2 0.1899065508 -0.1533639215
0 2 0.1921052305 -0.1511013463
0 2 0.1943808215 -0.148962372
0 2 0.1943808215 -0.148962372
0 2 0.1954858534 -0.1478503793
0 2 0.1954858534 -0.1478503793
0 2 0.1966142968 -0.1456495746
0 2 0.1966142968 -0.1456495746
0 2 0.1977022865 -0.1434230566
0 2 0.1998944172 -0.1422509373
0 2 0.1998944172 -0.1422509373
0 2 0.2010174726 -0.1400291839
0 2 0.2021146694 -0.1377792153
0 2 0.2021146694 -0.1377792153
0 2 0.2032808065 -0.1356255969
0 2 0.2032808065 -0.1356255969
0 2 0.2054439941 -0.1344747119
0 2 0.2065777086 -0.1322653177
0 2 0.2065777086 -0.1322653177
0 2 0.2076805393 -0.1300391631
0 2 0.2088143854 -0.127834276
0 2 0.2088143854 -0.127834276
0 2 0.2099174705 -0.1256020918
0 2 0.2099174705 -0.1256020918
0 2 0.2110819974 -0.123424446
0 3 0.2 0
0 3 0.1999013121 0.006282151816
0 3 0.1996053457 0.01255810391
0 3 0.1991123929 0.01882166266
0 3 0.1984229403 0.02506664671
0 3 0.1975376681 0.03128689301
0 3 0.1964574501 0.03747626292
0 3 0.1951833524 0.04362864828
0 3 0.1937166322 0.04973797743
0 3 0.1920587371 0.05579822121
0 3 0.1902113033 0.06180339887
0 3 0.1881761538 0.06774758405
0 3 0.1859552972 0.07362491054
0 3 0.1835509251 0.07942957813
0 3 0.1809654105 0.08515585831
0 3 0.1782013048 0.09079809995
0 3 0.175261336 0.09635073482
0 3 0.1721484054 0.1018082832
0 3 0.1688655851 0.107165359
0 3 0.1654161149 0.1124166756
0 3 0.1618033989 0.1175570505
0 3 0.1580310025 0.1225814107
0 3 0.1541026486 0.1274847979
0 3 0.1500222139 0.1322623731
0 3 0.1457937255 0.1369094212
0 3 0.1414213562 0.1414213562
0 3 0.1369094212 0.1457937255
0 3 0.1322623731 0.1500222139
0 3 0.1274847979 0.1541026486
0 3 0.1225814107 0.1580310025
0 3 0.1175570505 0.1618033989
0 3 0.1124166756 0.1654161149
0 3 0.107165359 0.1688655851
0 3 0.1018082832 0.1721484054
0 3 0.09635073482 0.175261336
0 3 0.09079809995 0.1782013048
0 3 0.08515585831 0.1809654105
0 3 0.07942957813 0.1835509251
0 3 0.07362491054 0.1859552972
0 3 0.06774758405 0.1881761538
0 3 0.06180339887 0.1902113033
0 3 0.05579822121 0.1920587371
0 3 0.04973797743 0.1937166322
0 3 0.04362864828 0.1951833524
0 3 0.03747626292 0.1964574501
0 3 0.03128689301 0.1975376681
0 3 0.02506664671 0.1984229403
0 3 0.01882166266 0.1991123929
0 3 0.01255810391 0.1996053457
0 3 0.006282151816 0.1999013121
0 3 1.224646799e-17 0.2
0 3 -0.006282151816 0.1999013121
0 3 -0.01255810391 0.1996053457
0 3 -0.01882166266 0.1991123929
0 3 -0.02506664671 0.1984229403
0 3 -0.03128689301 0.1975376681
0 3 -0.03747626292 0.1964574501
0 3 -0.04362864828 0.1951833524
0 3 -0.04973797743 0.1937166322
0 3 -0.05579822121 0.1920587371
0 3 -0.06180339887 0.1902113033
0 3 -0.06774758405 0.1881761538
0 3 -0.07362491054 0.1859552972
0 3 -0.07942957813 0.1835509251
0 3 -0.08515585831 0.1809654105
0 3 -0.09079809995 0.1782013048
0 3 -0.09635073482 0.175261336
0 3 -0.1018082832 0.1721484054
0 3 -0.107165359 0.1688655851
0 3 -0.1124166756 0.1654161149
0 3 -0.1175570505 0.1618033989
0 3 -0.1225814107 0.1580310025
0 3 -0.1274847979 0.1541026486
0 3 -0.1322623731 0.1500222139
0 3 -0.1369094212 0.1457937255
0 3 -0.1414213562 0.1414213562
0 3 -0.1457937255 0.1369094212
0 3 -0.1500222139 0.1322623731
0 3 -0.1541026486 0.1274847979
0 3 -0.1580310025 0.1225814107
0 3 -0.1618033989 0.1175570505
0 3 -0.1654161149 0.1124166756
0 3 -0.1688655851 0.107165359
0 3 -0.1721484054 0.1018082832
0 3 -0.175261336 0.09635073482
0 3 -0.1782013048 0.09079809995
0 3 -0.1809654105 0.08515585831
0 3 -0.1835509251 0.07942957813
0 3 -0.1859552972 0.07362491054
0 3 -0.1881761538 0.06774758405
0 3 -0.1902113033 0.06180339887
0 3 -0.1920587371 0.05579822121
0 3 -0.1937166322 0.04973797743
0 3 -0.1951833524 0.04362864828
0 3 -0.1964574501 0.03747626292
0 3 -0.1975376681 0.03128689301
0 3 -0.1984229403 0.02506664671
0 3 -0.1991123929 0.01882166266
0 3 -0.1996053457 0.01255810391
0 3 -0.1999013121 0.006282151816
0 3 -0.2 2.449293598e-17
0 3 -0.1999013121 -0.006282151816
0 3 -0.1996053457 -0.01255810391
0 3 -0.1991123929 -0.01882166266
0 3 -0.1984229403 -0.02506664671
0 3 -0.1975376681 -0.03128689301
0 3 -0.1964574501 -0.03747626292
0 3 -0.1951833524 -0.04362864828
0 3 -0.1937166322 -0.04973797743
0 3 -0.1920587371 -0.05579822121
0 3 -0.1902113033 -0.06180339887
0 3 -0.1881761538 -0.06774758405
0 3 -0.1859552972 -0.07362491054
0 3 -0.1835509251 -0.07942957813
0 3 -0.1809654105 -0.08515585831
0 3 -0.1782013048 -0.09079809995
0 3 -0.175261336 -0.09635073482
0 3 -0.1721484054 -0.1018082832
0 3 -0.1688655851 -0.107165359
0 3 -0.1654161149 -0.1124166756
0 3 -0.1618033989 -0.1175570505
0 3 -0.1580310025 -0.1225814107
0 3 -0.1541026486 -0.1274847979
0 3 -0.1500222139 -0.1322623731
0 3 -0.1457937255 -0.1369094212
0 3 -0.1414213562 -0.1414213562
0 3 -0.1369094212 -0.1457937255
0 3 -0.1322623731 -0.1500222139
0 3 -0.1274847979 -0.1541026486
0 3 -0.1225814107 -0.1580310025
0 3 -0.1175570505 -0.1618033989
0 3 -0.1124166756 -0.1654161149
0 3 -0.107165359 -0.1688655851
0 3 -0.1018082832 -0.1721484054
0 3 -0.09635073482 -0.175261336
0 3 -0.09079809995 -0.1782013048
0 3 -0.08515585831 -0.1809654105
0 3 -0.07942957813 -0.1835509251
0 3 -0.07362491054 -0.1859552972
0 3 -0.06774758405 -0.1881761538
0 3 -0.06180339887 -0.1902113033
0 3 -0.05579822121 -0.1920587371
0 3 -0.04973797743 -0.1937166322
0 3 -0.04362864828 -0.1951833524
0 3 -0.03747626292 -0.1964574501
0 3 -0.03128689301 -0.1975376681
0 3 -0.02506664671 -0.1984229403
0 3 -0.01882166266 -0.1991123929
0 3 -0.01255810391 -0.1996053457
0 3 -0.006282151816 -0.1999013121
0 3 -3.673940397e-17 -0.2
0 3 0.006282151816 -0.1999013121
0 3 0.01255810391 -0.1996053457
0 3 0.01882166266 -0.1991123929
0 3 0.02506664671 -0.1984229403
0 3 0.03128689301 -0.1975376681
0 3 0.03747626292 -0.1964574501
0 3 0.04362864828 -0.1951833524
0 3 0.04973797743 -0.1937166322
0 3 0.05579822121 -0.1920587371
0 3 0.06180339887 -0.1902113033
0 3 0.06774758405 -0.1881761538
0 3 0.07362491054 -0.1859552972
0 3 0.07942957813 -0.1835509251
0 3 0.08515585831 -0.1809654105
0 3 0.09079809995 -0.1782013048
0 3 0.09635073482 -0.175261336
0 3 0.1018082832 -0.1721484054
0 3 0.107165359 -0.1688655851
0 3 0.1124166756 -0.1654161149
0 3 0.1175570505 -0.1618033989
0 3 0.1225814107 -0.1580310025
0 3 0.1274847979 -0.1541026486
0 3 0.1322623731 -0.1500222139
0 3 0.1369094212 -0.1457937255
0 3 0.1414213562 -0.1414213562
0 3 0.1457937255 -0.1369094212
0 3 0.1500222139 -0.1322623731
0 3 0.1541026486 -0.1274847979
0 3 0.1580310025 -0.1225814107
0 3 0.1618033989 -0.1175570505
0 3 0.1654161149 -0.1124166756
0 3 0.1688655851 -0.107165359
0 3 0.1721484054 -0.1018082832
0 3 0.175261336 -0.09635073482
0 3 0.1782013048 -0.09079809995
0 3 0.1809654105 -0.08515585831
0 3 0.1835509251 -0.07942957813
0 3 0.1859552972 -0.07362491054
0 3 0.1881761538 -0.06774758405
0 3 0.1902113033 -0.06180339887
0 3 0.1920587371 -0.05579822121
0 3 0.1937166322 -0.04973797743
0 3 0.1951833524 -0.04362864828
0 3 0.1964574501 -0.03747626292
0 3 0.1975376681 -0.03128689301
0 3 0.1984229403 -0.02506664671
0 3 0.1991123929 -0.01882166266
0 3 0.1996053457 -0.01255810391
0 3 0.1999013121 -0.006282151816
0 3 0.2 -4.898587197e-17
0 3 0.1999013121 0.006282151816
0 3 0.1996053457 0.01255810391
0 3 0.1991123929 0.01882166266
0 3 0.1984229403 0.02506664671


==> Figures/trajectory_plots/CCsquare.dat <==
axis_id series_id x y
0 0 0.1278514673 -0.1314539601
0 0 0.1245727213 -0.1357766665
0 0 0.1223795574 -0.136874074
0 0 0.1191167971 -0.1401132193
0 0 0.1169099885 -0.1412236807
0 0 0.1125549984 -0.1433989894
0 0 0.1103457211 -0.144518225
0 0 0.1049483052 -0.145583601
0 0 0.1027682899 -0.1455971662
0 0 0.09733258798 -0.1456065094
0 0 0.09409059298 -0.1455945601
0 0 0.08862864898 -0.1456240477
0 0 0.08532510878 -0.1456530265
0 0 0.07987671659 -0.1456663693
0 0 0.07664624511 -0.1445466942
0 0 0.07331598101 -0.1445921167
0 0 0.06674170431 -0.1435371758
0 0 0.06011440026 -0.1424617032
0 0 0.05233982414 -0.1403094194
0 0 0.04903790072 -0.1403198945
0 0 0.04231273681 -0.1392719615
0 0 0.03895012856 -0.1381822481
0 0 0.03092332563 -0.1371601754
0 0 0.0274770585 -0.1360798258
0 0 0.0194965027 -0.1349960069
0 0 0.01607620511 -0.1350037192
0 0 0.009365454615 -0.1338790754
0 0 0.006029649958 -0.1327530164
0 0 -0.001729248711 -0.1316291988
0 0 -0.005102127584 -0.1316295118
0 0 -0.01174762075 -0.1316327176
0 0 -0.01506283533 -0.1305188727
0 0 -0.02175624092 -0.1305312258
0 0 -0.02507484581 -0.1305441342
0 0 -0.03290280304 -0.1294403155
0 0 -0.03966389237 -0.1294131591
0 0 -0.04307008841 -0.1293789248
0 0 -0.04647110602 -0.1293413182
0 0 -0.05328246191 -0.1303641515
0 0 -0.06001325206 -0.1303001754
0 0 -0.06447312101 -0.1302728106
0 0 -0.06667856515 -0.1302705043
0 0 -0.07329295895 -0.1302691903
0 0 -0.07984903932 -0.1302994854
0 0 -0.08314479453 -0.1303043254
0 0 -0.08534130079 -0.129216417
0 0 -0.09079608187 -0.1281514179
0 0 -0.09628459135 -0.127067017
0 0 -0.09956581399 -0.1259820172
0 0 -0.1039331788 -0.1249038077
0 0 -0.1061353938 -0.122718777
0 0 -0.1105530071 -0.1205089293
0 0 -0.1127564338 -0.1183198736
0 0 -0.1160751164 -0.1150301994
0 0 -0.1183100666 -0.1128155344
0 0 -0.1205653313 -0.1084019931
0 0 -0.1228012949 -0.1061781666
0 0 -0.1250608336 -0.1017528621
0 0 -0.1262039937 -0.0995179866
0 0 -0.1284951161 -0.09394571052
0 0 -0.1296405872 -0.09061190449
0 0 -0.1308028419 -0.08506979614
0 0 -0.1308585472 -0.08170716302
0 0 -0.1320128398 -0.0750646513
0 0 -0.133154462 -0.07171499657
0 0 -0.1332185235 -0.06502964436
0 0 -0.1332493063 -0.06057375836
0 0 -0.1343969493 -0.05390010079
0 0 -0.1344219865 -0.05054731988
0 0 -0.1344799725 -0.04270173731
0 0 -0.1334177312 -0.03815168746
0 0 -0.1334425767 -0.03144816425
0 0 -0.1334771801 -0.02358816113
0 0 -0.1334916208 -0.01908493526
0 0 -0.1335007103 -0.01570897754
0 0 -0.1323982654 -0.007847491643
0 0 -0.1324064616 1.976050458e-05
0 0 -0.132406956 0.004502948823
0 0 -0.1324079225 0.007865032989
0 0 -0.1312849523 0.01569293958
0 0 -0.1312833397 0.0235082962
0 0 -0.1312813889 0.02685907243
0 0 -0.1312772511 0.0346713029
0 0 -0.1312708433 0.03802406429
0 0 -0.1301513968 0.04580982662
0 0 -0.1301362454 0.05027883742
0 0 -0.1300926262 0.05697439413
0 0 -0.1311873917 0.06029463817
0 0 -0.1311172089 0.0681263742
0 0 -0.1310734093 0.07259937504
0 0 -0.1309902374 0.07930742028
0 0 -0.1298549833 0.08264159842
0 0 -0.1297700843 0.08933250795
0 0 -0.1297326109 0.09266387381
0 0 -0.1285153862 0.09936529304
0 0 -0.1273609903 0.1027035343
0 0 -0.1261865583 0.1082339856
0 0 -0.1250388577 0.1104684155
0 0 -0.1227735062 0.1159804162
0 0 -0.1205762029 0.1181649855
0 0 -0.1183078751 0.1225845339
0 0 -0.1161158108 0.1247617895
0 0 -0.1128245208 0.1280329764
0 0 -0.1117007177 0.1302308635
0 0 -0.1072920671 0.1335266734
0 0 -0.1050899033 0.1346297111
0 0 -0.1007039257 0.1368232896
0 0 -0.09740879831 0.137927744
0 0 -0.093032995 0.1390252957
0 0 -0.08971891752 0.1401422909
0 0 -0.08421465143 0.1412600589
0 0 -0.07873282335 0.1423664739
0 0 -0.07651687591 0.142385586
0 0 -0.0731981088 0.142408534
0 0 -0.06654520312 0.1424552625
0 0 -0.05987010521 0.1425033154
0 0 -0.05653587507 0.1425236486
0 0 -0.04985252645 0.142563971
0 0 -0.0476320794 0.1425770812
0 0 -0.03986811562 0.1414966545
0 0 -0.03651361721 0.1415176483
0 0 -0.02983292034 0.140436183
0 0 -0.02643637543 0.1404576455
0 0 -0.01969327261 0.1393762801
0 0 -0.0152285838 0.1393863286
0 0 -0.008516399117 0.1382845516
0 0 -0.005118794427 0.1382928125
0 0 0.002664815601 0.138308527
0 0 0.006018541003 0.1383155827
0 0 0.01384699687 0.1372143367
0 0 0.01723347629 0.1372190212
0 0 0.02394412858 0.1372306973
0 0 0.02836443589 0.1372489238
0 0 0.03516939084 0.137229027
0 0 0.0396635584 0.1372178261
0 0 0.04750559937 0.1371783387
0 0 0.05436217172 0.1381632684
0 0 0.05887115528 0.1380985411
0 0 0.06226448741 0.1380320534
0 0 0.07009928032 0.1390287867
0 0 0.07675698134 0.1389628345
0 0 0.08003326595 0.1389614988
0 0 0.08441399999 0.1389529032
0 0 0.0909769145 0.1389436168
0 0 0.09643663684 0.1389407214
0 0 0.09970722225 0.1378534182
0 0 0.1051206834 0.1367926915
0 0 0.1073017056 0.1367875144
0 0 0.1116252878 0.1346379198
0 0 0.1138101527 0.133548859
0 0 0.1181802863 0.1313664216
0 0 0.1203751635 0.1291839045
0 0 0.1236988235 0.1258869253
0 0 0.1247946035 0.1237189161
0 0 0.1281281811 0.119328099
0 0 0.1292401844 0.117145019
0 0 0.1314894905 0.112746024
0 0 0.132657164 0.1094238372
0 0 0.1338793412 0.1049478355
0 0 0.1350024755 0.1016540103
0 0 0.1362353699 0.09497693279
0 0 0.1363179408 0.09163148178
0 0 0.137489132 0.08607051604
0 0 0.1375459879 0.08270185641
0 0 0.1376322336 0.07600591338
0 0 0.1388099144 0.07149121909
0 0 0.1388533405 0.0648145937
0 0 0.1388849849 0.06145487263
0 0 0.1389334335 0.05366690528
0 0 0.1389613169 0.05029925303
0 0 0.1390026849 0.04358109448
0 0 0.1390216772 0.03911321148
0 0 0.1379353382 0.03239069428
0 0 0.1379458398 0.02790854713
0 0 0.1379655187 0.0212029833
0 0 0.1379732095 0.0167256074
0 0 0.1368602598 0.01006244198
0 0 0.1368641618 0.005591962913
0 0 0.1368715338 -0.00109711534
0 0 0.1368708619 -0.005560451358
0 0 0.1357589255 -0.01224701956
0 0 0.1357615692 -0.01673257508
0 0 0.1357688837 -0.02341757622
0 0 0.135771562 -0.0312296327
0 0 0.1357673649 -0.03460823544
0 0 0.1357540988 -0.04134239043
0 0 0.13572769 -0.04581736394
0 0 0.1356418039 -0.05254005443
0 0 0.1355997231 -0.05702225228
0 0 0.1355288992 -0.06372973944
0 0 0.1365868321 -0.0671094799
0 0 0.1353885962 -0.07384298757
0 0 0.1353260248 -0.07832109646
0 0 0.1352423828 -0.08391487752
0 0 0.1340880722 -0.08727146819
0 0 0.1340154456 -0.09391451286
0 0 0.1328974506 -0.09613022204
0 0 0.1306685342 -0.1016151761
0 0 0.1295731656 -0.1037926244
0 0 0.1273259066 -0.1092878915
0 0 0.1262167883 -0.1114722656
0 0 0.1229265518 -0.1147428607
0 0 0.1207378333 -0.1169205372
0 0 0.1174497418 -0.1201908791
0 0 0.1152694317 -0.1212777448
0 0 0.1108739316 -0.1234822599
0 0 0.1086807744 -0.1245810228
0 0 0.1031448248 -0.1268216261
0 0 0.1009279926 -0.1279364484
0 0 0.09540280896 -0.1290697922
0 0 0.09210278748 -0.1301747422
0 0 0.08549953999 -0.130193939
0 0 0.08327918335 -0.1313078487
0 0 0.07672224599 -0.1312918064
0 0 0.07006914066 -0.1313272504
0 0 0.06673728739 -0.1313449146
0 0 0.06340845238 -0.1313594611
0 0 0.0556776425 -0.1302665917
0 0 0.0478493942 -0.1303138569
0 0 0.04449672341 -0.1303305535
0 0 0.03668792117 -0.1292496231
0 0 0.03331007479 -0.1292694354
0 0 0.0254366191 -0.1281925474
0 0 0.02093480465 -0.128210413
0 0 0.01302381969 -0.1271225979
0 0 0.009649280094 -0.1271300167
0 0 0.001780029657 -0.1271416537
0 0 -0.002687904624 -0.1260268996
0 0 -0.01059747936 -0.1260298169
0 0 -0.01397307976 -0.1260302339
0 0 -0.02176514747 -0.1260378831
0 0 -0.02630036279 -0.1249087621
0 0 -0.03411543854 -0.1249174392
0 0 -0.03748666642 -0.1249136024
0 0 -0.04535277275 -0.1260176905
0 0 -0.0498796887 -0.1259827298
0 0 -0.05783130385 -0.12588185
0 0 -0.06121767531 -0.1269510261
0 0 -0.06904656208 -0.1268749868
0 0 -0.0734755128 -0.1279640272
0 0 -0.08018188613 -0.1278851212
0 0 -0.08464620841 -0.128933897
0 0 -0.09118822925 -0.1289517982
0 0 -0.09450610779 -0.1289283651
0 0 -0.1009892774 -0.1289848991
0 0 -0.1031421125 -0.1290157958
0 0 -0.1085489419 -0.1279734303
0 0 -0.1139823 -0.1268975684
0 0 -0.1160920899 -0.126963574
0 0 -0.1182672967 -0.1258888059
0 0 -0.1226153978 -0.1237264606
0 0 -0.1259117353 -0.1215308365
0 0 -0.1280861932 -0.1193729262
0 0 -0.130296599 -0.116101447
0 0 -0.1325018663 -0.1139143522
0 0 -0.1347264013 -0.1106273215
0 0 -0.1358536952 -0.1084347894
0 0 -0.1370388543 -0.1029136872
0 0 -0.1381858407 -0.1006840409
0 0 -0.1394092075 -0.09509251431
0 0 -0.1394523655 -0.09178758135
0 0 -0.1406565209 -0.08620082195
0 0 -0.1406966877 -0.08288624078
0 0 -0.1408063559 -0.07617683974
0 0 -0.1408428752 -0.07285296318
0 0 -0.1398212237 -0.06616625641
0 0 -0.1398685751 -0.06279024558
0 0 -0.1388529315 -0.05495694054
0 0 -0.138890873 -0.05157167305
0 0 -0.1378520491 -0.04372817898
0 0 -0.1378775653 -0.0403664592
0 0 -0.136827664 -0.03251011131
0 0 -0.1357294302 -0.02914900111
0 0 -0.1346410726 -0.02130935266
0 0 -0.1346559757 -0.01682900778
0 0 -0.1335467976 -0.008985634084
0 0 -0.1335505915 -0.005631800957
0 0 -0.1324291987 0.002186923029
0 0 -0.1324312575 0.005543699739
0 0 -0.131315914 0.01339242276
0 0 -0.1313154394 0.01675240973
0 0 -0.1313128576 0.0246031253
0 0 -0.1301805287 0.03242797118
0 0 -0.1301827122 0.03579163562
0 0 -0.1301752569 0.04025996311
0 0 -0.1301488083 0.046998731
0 0 -0.1300805844 0.05483434478
0 0 -0.1300435185 0.05819773054
0 0 -0.1299892045 0.06270870615
0 0 -0.1310125047 0.06942265372
0 0 -0.1309195782 0.07723765729
0 0 -0.1308638202 0.08060303146
0 0 -0.1307685342 0.08729767271
0 0 -0.1307302847 0.0906254552
0 0 -0.1295221135 0.09622629293
0 0 -0.1294731296 0.09955056334
0 0 -0.1283162134 0.1050599016
0 0 -0.1271895402 0.1072680156
0 0 -0.1260455514 0.1127389642
0 0 -0.1249364878 0.1149256918
0 0 -0.1227528589 0.1181733688
0 0 -0.1205400045 0.1203681333
0 0 -0.1173089573 0.12358358
0 0 -0.1161895828 0.1246926489
0 0 -0.1118323314 0.1279461893
0 0 -0.1107334006 0.1290402923
0 0 -0.1063653884 0.1312231128
0 0 -0.1041816751 0.1312262338
0 0 -0.09873675559 0.133401285
0 0 -0.09657742235 0.1333849686
0 0 -0.09112724685 0.1344748608
0 0 -0.08894815239 0.1355704521
0 0 -0.08237529525 0.1355901009
0 0 -0.08018765226 0.1355937542
0 0 -0.07355898107 0.1356387998
0 0 -0.07026180533 0.135646949
0 0 -0.06358681871 0.1357063216
0 0 -0.060240223 0.1368450272
0 0 -0.05354023052 0.1369065191
0 0 -0.05017849562 0.1358282414
0 0 -0.04238919202 0.1358687937
0 0 -0.03900980176 0.1370145665
0 0 -0.03113614087 0.1359538048
0 0 -0.02664942096 0.1370930708
0 0 -0.01881928869 0.1371273423
0 0 -0.01092319871 0.1371581651
0 0 -0.006473040406 0.1371684132
0 0 -0.00307266788 0.1371820332
0 0 0.005942718242 0.1383133459
0 0 0.01389131925 0.1383085813
0 0 0.01839286515 0.1394251651
0 0 0.02627667194 0.1394124668
0 0 0.0307782585 0.1405180284
0 0 0.03858541394 0.1405214381
0 0 0.04313796248 0.1415971933
0 0 0.05217372485 0.1425994189
0 0 0.05561458498 0.1425083665
0 0 0.06456175177 0.1434922395
0 0 0.06897063954 0.1445621432
0 0 0.07671697568 0.1444698291
0 0 0.08000957364 0.1455414733
0 0 0.08766868459 0.1455054252
0 0 0.09205935974 0.1454752776
0 0 0.09856315503 0.1465618173
0 0 0.1018119277 0.1454821497
0 0 0.108304341 0.1454852652
0 0 0.1104335843 0.1444342739
0 0 0.1158741167 0.1433347999
0 0 0.1191289383 0.1422466878
0 0 0.1234808189 0.140071301
0 0 0.1278685739 0.1367929187
0 0 0.1300484949 0.1357049403
0 0 0.1311476511 0.1335475093
0 0 0.1344689352 0.1291868645
0 0 0.1356118749 0.1269772308
0 0 0.1378965515 0.1225702585
0 0 0.1390196313 0.1193020923
0 0 0.1412984468 0.1138215918
0 0 0.1425008263 0.1082971566
0 0 0.1425559303 0.1049960781
0 0 0.1437871624 0.09835727817
0 0 0.1438720996 0.09391399796
0 0 0.1450983396 0.08723120868
0 0 0.1451703775 0.08279072549
0 0 0.1441989616 0.0749828056
0 0 0.1442547192 0.07162436916
0 0 0.1443683934 0.06380918063
0 0 0.1444122987 0.05933319103
0 0 0.1434051693 0.05144784477
0 0 0.1434446283 0.0469551664
0 0 0.1435071337 0.03908001192
0 0 0.1424169981 0.03459370159
0 0 0.1424609925 0.02671697776
0 0 0.142475225 0.02223131485
0 0 0.1413710933 0.0143851442
0 0 0.1413713644 0.009904210326
0 0 0.1413796348 0.002107461467
0 0 0.1413684536 -0.002381659481
0 0 0.1402383603 -0.01019660469
0 0 0.1402336045 -0.0135367202
0 0 0.1402232245 -0.02134392119
0 0 0.1402124618 -0.02579826845
0 0 0.1401987031 -0.0336016807
0 0 0.1401873727 -0.03695089291
0 0 0.1401762284 -0.04476008602
0 0 0.1401483937 -0.04811293056
0 0 0.1411662585 -0.05595739989
0 0 0.1411091129 -0.0604442664
0 0 0.1410036635 -0.06717057982
0 0 0.1409463326 -0.07051739532
0 0 0.1408451702 -0.07829504391
0 0 0.1407948034 -0.0816311254
0 0 0.1406835581 -0.08832384144
0 0 0.1394974735 -0.09496242268
0 0 0.1394639186 -0.09717488652
0 0 0.1383248116 -0.1004878483
0 0 0.1371619471 -0.1059895885
0 0 0.1349404915 -0.1103666329
0 0 0.1338230159 -0.1125625874
0 0 0.1316198431 -0.1147559176
0 0 0.1294032599 -0.1191251169
0 1 0.1904401001 -0.1038404848
0 1 0.1904401001 -0.1038404848
0 1 0.1904401001 -0.1038404848
0 1 0.1893388399 -0.1094360658
0 1 0.1893388399 -0.1094360658
0 1 0.1893388399 -0.1094360658
0 1 0.1882147664 -0.1149832867
0 1 0.1882147664 -0.1149832867
0 1 0.1882147664 -0.1149832867
0 1 0.1882147664 -0.1149832867
0 1 0.1869355574 -0.119267882
0 1 0.1869355574 -0.119267882
0 1 0.1869355574 -0.119267882
0 1 0.1856252115 -0.1246948534
0 1 0.1856252115 -0.1246948534
0 1 0.1856252115 -0.1246948534
0 1 0.1856151134 -0.1302466081
0 1 0.1856151134 -0.1302466081
0 1 0.1856151134 -0.1302466081
0 1 0.1842148201 -0.1356389655
0 1 0.1842148201 -0.1356389655
0 1 0.1842148201 -0.1356389655
0 1 0.1842148201 -0.1356389655
0 1 0.183765251 -0.1397493754
0 1 0.183765251 -0.1397493754
0 1 0.183765251 -0.1397493754
0 1 0.1822993479 -0.1450299001
0 1 0.1822993479 -0.1450299001
0 1 0.1822993479 -0.1450299001
0 1 0.1822993479 -0.1450299001
0 1 0.1815055746 -0.150186299
0 1 0.1815055746 -0.150186299
0 1 0.1815055746 -0.150186299
0 1 0.1814526928 -0.1556081246
0 1 0.1814526928 -0.1556081246
0 1 0.1814526928 -0.1556081246
0 1 0.1799299173 -0.1609875568
0 1 0.1799299173 -0.1609875568
0 1 0.1799299173 -0.1609875568
0 1 0.1794999691 -0.1662853073
0 1 0.1794999691 -0.1662853073
0 1 0.1794999691 -0.1662853073
0 1 0.1780245599 -0.1706398149
0 1 0.1780245599 -0.1706398149
0 1 0.1780245599 -0.1706398149
0 1 0.1765675037 -0.176003164
0 1 0.1765675037 -0.176003164
0 1 0.1765675037 -0.176003164
0 1 0.1765675037 -0.176003164
0 1 0.1751513932 -0.180262221
0 1 0.1751513932 -0.180262221
0 1 0.1751513932 -0.180262221
0 1 0.1726985584 -0.1845847546
0 1 0.1726985584 -0.1845847546
0 1 0.1726985584 -0.1845847546
0 1 0.1703069505 -0.1888867107
0 1 0.1703069505 -0.1888867107
0 1 0.1703069505 -0.1888867107
0 1 0.1703069505 -0.1888867107
0 1 0.1678836796 -0.1932165066
0 1 0.1678836796 -0.1932165066
0 1 0.1678836796 -0.1932165066
0 1 0.1655080226 -0.1974975122
0 1 0.1655080226 -0.1974975122
0 1 0.1655080226 -0.1974975122
0 1 0.1631948317 -0.2007231664
0 1 0.1631948317 -0.2007231664
0 1 0.1631948317 -0.2007231664
0 1 0.1631948317 -0.2007231664
0 1 0.1599324618 -0.2038830241
0 1 0.1599324618 -0.2038830241
0 1 0.1599324618 -0.2038830241
0 1 0.1566538179 -0.2070943094
0 1 0.1566538179 -0.2070943094
0 1 0.1566538179 -0.2070943094
0 1 0.1533754594 -0.2092792516
0 1 0.1533754594 -0.2092792516
0 1 0.1533754594 -0.2092792516
0 1 0.1501708504 -0.2114000822
0 1 0.1501708504 -0.2114000822
0 1 0.1501708504 -0.2114000822
0 1 0.1458661356 -0.2135913995
0 1 0.1458661356 -0.2135913995
0 1 0.1458661356 -0.2135913995
0 1 0.1458661356 -0.2135913995
0 1 0.1426997429 -0.2157340133
0 1 0.1426997429 -0.2157340133
0 1 0.1426997429 -0.2157340133
0 1 0.1426997429 -0.2157340133
0 1 0.1374730748 -0.2168344701
0 1 0.1374730748 -0.2168344701
0 1 0.1374730748 -0.2168344701
0 1 0.1332866805 -0.2179417854
0 1 0.1332866805 -0.2179417854
0 1 0.1332866805 -0.2179417854
0 1 0.1290989459 -0.2190833414
0 1 0.1290989459 -0.2190833414
0 1 0.1290989459 -0.2190833414
0 1 0.1249087223 -0.2202111423
0 1 0.1249087223 -0.2202111423
0 1 0.1249087223 -0.2202111423
0 1 0.1197009576 -0.2203266653
0 1 0.1197009576 -0.2203266653
0 1 0.1197009576 -0.2203266653
0 1 0.114436916 -0.220459498
0 1 0.114436916 -0.220459498
0 1 0.114436916 -0.220459498
0 1 0.114436916 -0.220459498
0 1 0.1091911979 -0.2205932151
0 1 0.1091911979 -0.2205932151
0 1 0.1091911979 -0.2205932151
0 1 0.1050143572 -0.2207390703
0 1 0.1050143572 -0.2207390703
0 1 0.1050143572 -0.2207390703
0 1 0.09973166169 -0.2198673076
0 1 0.09973166169 -0.2198673076
0 1 0.09973166169 -0.2198673076
0 1 0.09335447002 -0.2200944771
0 1 0.09335447002 -0.2200944771
0 1 0.09335447002 -0.2200944771
0 1 0.08797430845 -0.2192534353
0 1 0.08797430845 -0.2192534353
0 1 0.08797430845 -0.2192534353
0 1 0.08264827119 -0.2183799577
0 1 0.08264827119 -0.2183799577
0 1 0.08264827119 -0.2183799577
0 1 0.08264827119 -0.2183799577
0 1 0.07719931716 -0.2176126833
0 1 0.07719931716 -0.2176126833
0 1 0.07719931716 -0.2176126833
0 1 0.07176176364 -0.2167814799
0 1 0.07176176364 -0.2167814799
0 1 0.07176176364 -0.2167814799
0 1 0.06518889194 -0.2159605136
0 1 0.06518889194 -0.2159605136
0 1 0.06518889194 -0.2159605136
0 1 0.06518889194 -0.2159605136
0 1 0.05966696047 -0.214032367
0 1 0.05966696047 -0.214032367
0 1 0.05966696047 -0.214032367
0 1 0.05417255288 -0.2132157909
0 1 0.05417255288 -0.2132157909
0 1 0.05417255288 -0.2132157909
0 1 0.04755037193 -0.2123361828
0 1 0.04755037193 -0.2123361828
0 1 0.04755037193 -0.2123361828
0 1 0.04755037193 -0.2123361828
0 1 0.04196245033 -0.2114843371
0 1 0.04196245033 -0.2114843371
0 1 0.04196245033 -0.2114843371
0 1 0.03637835417 -0.2105758064
0 1 0.03637835417 -0.2105758064
0 1 0.03637835417 -0.2105758064
0 1 0.03075263969 -0.2096426921
0 1 0.03075263969 -0.2096426921
0 1 0.03075263969 -0.2096426921
0 1 0.02401910266 -0.2075503149
0 1 0.02401910266 -0.2075503149
0 1 0.02401910266 -0.2075503149
0 1 0.01832274104 -0.2065872722
0 1 0.01832274104 -0.2065872722
0 1 0.01832274104 -0.2065872722
0 1 0.01273859871 -0.2066710152
0 1 0.01273859871 -0.2066710152
0 1 0.01273859871 -0.2066710152
0 1 0.01273859871 -0.2066710152
0 1 0.007132732793 -0.2056060152
0 1 0.007132732793 -0.2056060152
0 1 0.007132732793 -0.2056060152
0 1 0.001487724785 -0.2045413257
0 1 0.001487724785 -0.2045413257
0 1 0.001487724785 -0.2045413257
0 1 -0.004144857479 -0.2034246382
0 1 -0.004144857479 -0.2034246382
0 1 -0.004144857479 -0.2034246382
0 1 -0.004144857479 -0.2034246382
0 1 -0.009751454041 -0.2022873202
0 1 -0.009751454041 -0.2022873202
0 1 -0.009751454041 -0.2022873202
0 1 -0.01534521271 -0.2011546
0 1 -0.01534521271 -0.2011546
0 1 -0.01534521271 -0.2011546
0 1 -0.02091455407 -0.2011425568
0 1 -0.02091455407 -0.2011425568
0 1 -0.02091455407 -0.2011425568
0 1 -0.02091455407 -0.2011425568
0 1 -0.02652405242 -0.1999952299
0 1 -0.02652405242 -0.1999952299
0 1 -0.02652405242 -0.1999952299
0 1 -0.03213583484 -0.1999690666
0 1 -0.03213583484 -0.1999690666
0 1 -0.03213583484 -0.1999690666
0 1 -0.03775186363 -0.1988235562
0 1 -0.03775186363 -0.1988235562
0 1 -0.03775186363 -0.1988235562
0 1 -0.04332259743 -0.198818004
0 1 -0.04332259743 -0.198818004
0 1 -0.04332259743 -0.198818004
0 1 -0.048943895 -0.1976812931
0 1 -0.048943895 -0.1976812931
0 1 -0.048943895 -0.1976812931
0 1 -0.048943895 -0.1976812931
0 1 -0.05338687066 -0.1976901024
0 1 -0.05338687066 -0.1976901024
0 1 -0.05338687066 -0.1976901024
0 1 -0.05898395931 -0.1965086925
0 1 -0.05898395931 -0.1965086925
0 1 -0.05898395931 -0.1965086925
0 1 -0.06456521978 -0.196521554
0 1 -0.06456521978 -0.196521554
0 1 -0.06456521978 -0.196521554
0 1 -0.06456521978 -0.196521554
0 1 -0.06907261233 -0.1953556777
0 1 -0.06907261233 -0.1953556777
0 1 -0.06907261233 -0.1953556777
0 1 -0.07466380191 -0.1953303599
0 1 -0.07466380191 -0.1953303599
0 1 -0.07466380191 -0.1953303599
0 1 -0.08025211068 -0.1953138524
0 1 -0.08025211068 -0.1953138524
0 1 -0.08025211068 -0.1953138524
0 1 -0.08471419118 -0.1941969944
0 1 -0.08471419118 -0.1941969944
0 1 -0.08471419118 -0.1941969944
0 1 -0.08471419118 -0.1941969944
0 1 -0.09028048936 -0.1942708284
0 1 -0.09028048936 -0.1942708284
0 1 -0.09028048936 -0.1942708284
0 1 -0.09586723801 -0.1942323857
0 1 -0.09586723801 -0.1942323857
0 1 -0.09586723801 -0.1942323857
0 1 -0.1003255001 -0.1942508655
0 1 -0.1003255001 -0.1942508655
0 1 -0.1003255001 -0.1942508655
0 1 -0.1059188594 -0.1931390544
0 1 -0.1059188594 -0.1931390544
0 1 -0.1059188594 -0.1931390544
0 1 -0.1114953246 -0.1931027962
0 1 -0.1114953246 -0.1931027962
0 1 -0.1114953246 -0.1931027962
0 1 -0.1114953246 -0.1931027962
0 1 -0.1159438147 -0.1931086442
0 1 -0.1159438147 -0.1931086442
0 1 -0.1159438147 -0.1931086442
0 1 -0.1215126624 -0.1930647783
0 1 -0.1215126624 -0.1930647783
0 1 -0.1215126624 -0.1930647783
0 1 -0.1215126624 -0.1930647783
0 1 -0.1259694637 -0.1930373092
0 1 -0.1259694637 -0.1930373092
0 1 -0.1259694637 -0.1930373092
0 1 -0.1315568798 -0.1930267457
0 1 -0.1315568798 -0.1930267457
0 1 -0.1315568798 -0.1930267457
0 1 -0.1360123564 -0.1929233942
0 1 -0.1360123564 -0.1929233942
0 1 -0.1360123564 -0.1929233942
0 1 -0.1415436609 -0.19285391
0 1 -0.1415436609 -0.19285391
0 1 -0.1415436609 -0.19285391
0 1 -0.1470003039 -0.1926761408
0 1 -0.1470003039 -0.1926761408
0 1 -0.1470003039 -0.1926761408
0 1 -0.1470003039 -0.1926761408
0 1 -0.1512554904 -0.1923416107
0 1 -0.1512554904 -0.1923416107
0 1 -0.1512554904 -0.1923416107
0 1 -0.1565135183 -0.1919276844
0 1 -0.1565135183 -0.1919276844
0 1 -0.1565135183 -0.1919276844
0 1 -0.1616557035 -0.1923600768
0 1 -0.1616557035 -0.1923600768
0 1 -0.1616557035 -0.1923600768
0 1 -0.1667401324 -0.1929869661
0 1 -0.1667401324 -0.1929869661
0 1 -0.1667401324 -0.1929869661
0 1 -0.1667401324 -0.1929869661
0 1 -0.1717014572 -0.1935249843
0 1 -0.1717014572 -0.1935249843
0 1 -0.1717014572 -0.1935249843
0 1 -0.1766991417 -0.1931889017
0 1 -0.1766991417 -0.1931889017
0 1 -0.1766991417 -0.1931889017
0 1 -0.1816274022 -0.1939040238
0 1 -0.1816274022 -0.1939040238
0 1 -0.1816274022 -0.1939040238
0 1 -0.1816274022 -0.1939040238
0 1 -0.1864945415 -0.1946360377
0 1 -0.1864945415 -0.1946360377
0 1 -0.1864945415 -0.1946360377
0 1 -0.1912812368 -0.1945518105
0 1 -0.1912812368 -0.1945518105
0 1 -0.1912812368 -0.1945518105
0 1 -0.195006306 -0.1945247295
0 1 -0.195006306 -0.1945247295
0 1 -0.195006306 -0.1945247295
0 1 -0.1998150399 -0.1945172495
0 1 -0.1998150399 -0.1945172495
0 1 -0.1998150399 -0.1945172495
0 1 -0.203590739 -0.194588666
0 1 -0.203590739 -0.194588666
0 1 -0.203590739 -0.194588666
0 1 -0.203590739 -0.194588666
0 1 -0.2063430854 -0.1936888564
0 1 -0.2063430854 -0.1936888564
0 1 -0.2063430854 -0.1936888564
0 1 -0.2101226759 -0.1928220925
0 1 -0.2101226759 -0.1928220925
0 1 -0.2101226759 -0.1928220925
0 1 -0.2129230422 -0.1919222038
0 1 -0.2129230422 -0.1919222038
0 1 -0.2129230422 -0.1919222038
0 1 -0.2158780134 -0.1900536006
0 1 -0.2158780134 -0.1900536006
0 1 -0.2158780134 -0.1900536006
0 1 -0.2188382422 -0.1891299876
0 1 -0.2188382422 -0.1891299876
0 1 -0.2188382422 -0.1891299876
0 1 -0.2188382422 -0.1891299876
0 1 -0.2209171099 -0.186111894
0 1 -0.2209171099 -0.186111894
0 1 -0.2209171099 -0.186111894
0 1 -0.2209171099 -0.186111894
0 1 -0.2230871535 -0.1840693319
0 1 -0.2230871535 -0.1840693319
0 1 -0.2230871535 -0.1840693319
0 1 -0.2243185427 -0.1809024953
0 1 -0.2243185427 -0.1809024953
0 1 -0.2243185427 -0.1809024953
0 1 -0.2266606555 -0.1777717569
0 1 -0.2266606555 -0.1777717569
0 1 -0.2266606555 -0.1777717569
0 1 -0.2279677696 -0.1745284171
0 1 -0.2279677696 -0.1745284171
0 1 -0.2279677696 -0.1745284171
0 1 -0.228257194 -0.171352992
0 1 -0.228257194 -0.171352992
0 1 -0.228257194 -0.171352992
0 1 -0.2297560414 -0.1670062843
0 1 -0.2297560414 -0.1670062843
0 1 -0.2297560414 -0.1670062843
0 1 -0.2297560414 -0.1670062843
0 1 -0.2302002688 -0.1626639755
0 1 -0.2302002688 -0.1626639755
0 1 -0.2302002688 -0.1626639755
0 1 -0.2306956026 -0.1583756322
0 1 -0.2306956026 -0.1583756322
0 1 -0.2306956026 -0.1583756322
0 1 -0.2312094664 -0.1539438193
0 1 -0.2312094664 -0.1539438193
0 1 -0.2312094664 -0.1539438193
0 1 -0.2307423587 -0.1485338252
0 1 -0.2307423587 -0.1485338252
0 1 -0.2307423587 -0.1485338252
0 1 -0.2307423587 -0.1485338252
0 1 -0.2312821913 -0.1441295565
0 1 -0.2312821913 -0.1441295565
0 1 -0.2312821913 -0.1441295565
0 1 -0.2307152357 -0.1385849806
0 1 -0.2307152357 -0.1385849806
0 1 -0.2307152357 -0.1385849806
0 1 -0.2307152357 -0.1385849806
0 1 -0.2302303287 -0.1331699793
0 1 -0.2302303287 -0.1331699793
0 1 -0.2302303287 -0.1331699793
0 1 -0.2296165701 -0.127655201
0 1 -0.2296165701 -0.127655201
0 1 -0.2296165701 -0.127655201
0 1 -0.2290585156 -0.1221639082
0 1 -0.2290585156 -0.1221639082
0 1 -0.2290585156 -0.1221639082
0 1 -0.2284222931 -0.1165598646
0 1 -0.2284222931 -0.1165598646
0 1 -0.2284222931 -0.1165598646
0 1 -0.2278772323 -0.1099819373
0 1 -0.2278772323 -0.1099819373
0 1 -0.2278772323 -0.1099819373
0 1 -0.2278772323 -0.1099819373
0 1 -0.226053795 -0.1044669028
0 1 -0.226053795 -0.1044669028
0 1 -0.226053795 -0.1044669028
0 1 -0.2253219431 -0.09893650909
0 1 -0.2253219431 -0.09893650909
0 1 -0.2253219431 -0.09893650909
0 1 -0.224602614 -0.09339544905
0 1 -0.224602614 -0.09339544905
0 1 -0.224602614 -0.09339544905
0 1 -0.224602614 -0.09339544905
0 1 -0.2237853152 -0.08674578191
0 1 -0.2237853152 -0.08674578191
0 1 -0.2237853152 -0.08674578191
0 1 -0.221824219 -0.08118327572
0 1 -0.221824219 -0.08118327572
0 1 -0.221824219 -0.08118327572
0 1 -0.2209805383 -0.07566161184
0 1 -0.2209805383 -0.07566161184
0 1 -0.2209805383 -0.07566161184
0 1 -0.2200400872 -0.06897462047
0 1 -0.2200400872 -0.06897462047
0 1 -0.2200400872 -0.06897462047
0 1 -0.2200400872 -0.06897462047
0 1 -0.218042974 -0.06342158772
0 1 -0.218042974 -0.06342158772
0 1 -0.218042974 -0.06342158772
0 1 -0.2170858216 -0.05788182452
0 1 -0.2170858216 -0.05788182452
0 1 -0.2170858216 -0.05788182452
0 1 -0.2160923691 -0.05117306024
0 1 -0.2160923691 -0.05117306024
0 1 -0.2160923691 -0.05117306024
0 1 -0.2151463608 -0.04671665244
0 1 -0.2151463608 -0.04671665244
0 1 -0.2151463608 -0.04671665244
0 1 -0.2129012277 -0.03999306776
0 1 -0.2129012277 -0.03999306776
0 1 -0.2129012277 -0.03999306776
0 1 -0.2118523385 -0.03442846913
0 1 -0.2118523385 -0.03442846913
0 1 -0.2118523385 -0.03442846913
0 1 -0.2118523385 -0.03442846913
0 1 -0.2106925171 -0.02884223112
0 1 -0.2106925171 -0.02884223112
0 1 -0.2106925171 -0.02884223112
0 1 -0.209633542 -0.02327081996
0 1 -0.209633542 -0.02327081996
0 1 -0.209633542 -0.02327081996
0 1 -0.208636035 -0.0176976693
0 1 -0.208636035 -0.0176976693
0 1 -0.208636035 -0.0176976693
0 1 -0.208636035 -0.0176976693
0 1 -0.2074286197 -0.0120873192
0 1 -0.2074286197 -0.0120873192
0 1 -0.2074286197 -0.0120873192
0 1 -0.205196111 -0.006506184394
0 1 -0.205196111 -0.006506184394
0 1 -0.205196111 -0.006506184394
0 1 -0.2040615933 -0.0009223425029
0 1 -0.2040615933 -0.0009223425029
0 1 -0.2040615933 -0.0009223425029
0 1 -0.2040615933 -0.0009223425029
0 1 -0.2029731077 0.004652249398
0 1 -0.2029731077 0.004652249398
0 1 -0.2029731077 0.004652249398
0 1 -0.2017929826 0.01024099578
0 1 -0.2017929826 0.01024099578
0 1 -0.2017929826 0.01024099578
0 1 -0.2006686887 0.01581323669
0 1 -0.2006686887 0.01581323669
0 1 -0.2006686887 0.01581323669
0 1 -0.1995671494 0.02027658203
0 1 -0.1995671494 0.02027658203
0 1 -0.1995671494 0.02027658203
0 1 -0.1984338827 0.02585802805
0 1 -0.1984338827 0.02585802805
0 1 -0.1984338827 0.02585802805
0 1 -0.1973415154 0.03143936092
0 1 -0.1973415154 0.03143936092
0 1 -0.1973415154 0.03143936092
0 1 -0.1973415154 0.03143936092
0 1 -0.1962430166 0.03701180994
0 1 -0.1962430166 0.03701180994
0 1 -0.1962430166 0.03701180994
0 1 -0.1950571353 0.04256207486
0 1 -0.1950571353 0.04256207486
0 1 -0.1950571353 0.04256207486
0 1 -0.1939291782 0.04702553898
0 1 -0.1939291782 0.04702553898
0 1 -0.1939291782 0.04702553898
0 1 -0.1929195686 0.05265036135
0 1 -0.1929195686 0.05265036135
0 1 -0.1929195686 0.05265036135
0 1 -0.1917021946 0.05819653336
0 1 -0.1917021946 0.05819653336
0 1 -0.1917021946 0.05819653336
0 1 -0.1917021946 0.05819653336
0 1 -0.1916980575 0.06266604915
0 1 -0.1916980575 0.06266604915
0 1 -0.1916980575 0.06266604915
0 1 -0.1916980575 0.06266604915
0 1 -0.1905506946 0.06823886689
0 1 -0.1905506946 0.06823886689
0 1 -0.1905506946 0.06823886689
0 1 -0.1894204588 0.07381601176
0 1 -0.1894204588 0.07381601176
0 1 -0.1894204588 0.07381601176
0 1 -0.1882796346 0.0782535086
0 1 -0.1882796346 0.0782535086
0 1 -0.1882796346 0.0782535086
0 1 -0.187165466 0.0838250098
0 1 -0.187165466 0.0838250098
0 1 -0.187165466 0.0838250098
0 1 -0.1860235545 0.08938042297
0 1 -0.1860235545 0.08938042297
0 1 -0.1860235545 0.08938042297
0 1 -0.1848669086 0.09380615957
0 1 -0.1848669086 0.09380615957
0 1 -0.1848669086 0.09380615957
0 1 -0.1848669086 0.09380615957
0 1 -0.1837824914 0.09940894996
0 1 -0.1837824914 0.09940894996
0 1 -0.1837824914 0.09940894996
0 1 -0.183768191 0.1038498615
0 1 -0.183768191 0.1038498615
0 1 -0.183768191 0.1038498615
0 1 -0.1826662008 0.1094461016
0 1 -0.1826662008 0.1094461016
0 1 -0.1826662008 0.1094461016
0 1 -0.1815448338 0.1138933399
0 1 -0.1815448338 0.1138933399
0 1 -0.1815448338 0.1138933399
0 1 -0.1815448338 0.1138933399
0 1 -0.1804074941 0.1194931553
0 1 -0.1804074941 0.1194931553
0 1 -0.1804074941 0.1194931553
0 1 -0.1802105325 0.1249224921
0 1 -0.1802105325 0.1249224921
0 1 -0.1802105325 0.1249224921
0 1 -0.1802105325 0.1249224921
0 1 -0.178777565 0.130293659
0 1 -0.178777565 0.130293659
0 1 -0.178777565 0.130293659
0 1 -0.1784491375 0.1344988775
0 1 -0.1784491375 0.1344988775
0 1 -0.1784491375 0.1344988775
0 1 -0.1780745391 0.139806966
0 1 -0.1780745391 0.139806966
0 1 -0.1780745391 0.139806966
0 1 -0.1765522213 0.1451771477
0 1 -0.1765522213 0.1451771477
0 1 -0.1765522213 0.1451771477
0 1 -0.1761034828 0.1504557118
0 1 -0.1761034828 0.1504557118
0 1 -0.1761034828 0.1504557118
0 1 -0.1756765136 0.1557832853
0 1 -0.1756765136 0.1557832853
0 1 -0.1756765136 0.1557832853
0 1 -0.1756765136 0.1557832853
0 1 -0.1742149522 0.1600362094
0 1 -0.1742149522 0.1600362094
0 1 -0.1742149522 0.1600362094
0 1 -0.1727548166 0.1654423361
0 1 -0.1727548166 0.1654423361
0 1 -0.1727548166 0.1654423361
0 1 -0.1723995272 0.1697216893
0 1 -0.1723995272 0.1697216893
0 1 -0.1723995272 0.1697216893
0 1 -0.1710203378 0.1739879441
0 1 -0.1710203378 0.1739879441
0 1 -0.1710203378 0.1739879441
0 1 -0.1710203378 0.1739879441
0 1 -0.1685097505 0.1794592272
0 1 -0.1685097505 0.1794592272
0 1 -0.1685097505 0.1794592272
0 1 -0.1671845612 0.1837413393
0 1 -0.1671845612 0.1837413393
0 1 -0.1671845612 0.1837413393
0 1 -0.1671845612 0.1837413393
0 1 -0.1648077019 0.1870277871
0 1 -0.1648077019 0.1870277871
0 1 -0.1648077019 0.1870277871
0 1 -0.1625027904 0.1912773981
0 1 -0.1625027904 0.1912773981
0 1 -0.1625027904 0.1912773981
0 1 -0.1601905594 0.1945194317
0 1 -0.1601905594 0.1945194317
0 1 -0.1601905594 0.1945194317
0 1 -0.1568484998 0.1977557925
0 1 -0.1568484998 0.1977557925
0 1 -0.1568484998 0.1977557925
0 1 -0.1545955664 0.1999369929
0 1 -0.1545955664 0.1999369929
0 1 -0.1545955664 0.1999369929
0 1 -0.1503209006 0.2031004616
0 1 -0.1503209006 0.2031004616
0 1 -0.1503209006 0.2031004616
0 1 -0.1503209006 0.2031004616
0 1 -0.1481412083 0.2052497843
0 1 -0.1481412083 0.2052497843
0 1 -0.1481412083 0.2052497843
0 1 -0.1439597372 0.2073349419
0 1 -0.1439597372 0.2073349419
0 1 -0.1439597372 0.2073349419
0 1 -0.1397063803 0.2095060316
0 1 -0.1397063803 0.2095060316
0 1 -0.1397063803 0.2095060316
0 1 -0.1365631202 0.2106003218
0 1 -0.1365631202 0.2106003218
0 1 -0.1365631202 0.2106003218
0 1 -0.1365631202 0.2106003218
0 1 -0.1323437482 0.2117317767
0 1 -0.1323437482 0.2117317767
0 1 -0.1323437482 0.2117317767
0 1 -0.1280896855 0.2129137115
0 1 -0.1280896855 0.2129137115
0 1 -0.1280896855 0.2129137115
0 1 -0.1280896855 0.2129137115
0 1 -0.1239271679 0.212980453
0 1 -0.1239271679 0.212980453
0 1 -0.1239271679 0.212980453
0 1 -0.1186527141 0.2141518126
0 1 -0.1186527141 0.2141518126
0 1 -0.1186527141 0.2141518126
0 1 -0.1145029686 0.2142209401
0 1 -0.1145029686 0.2142209401
0 1 -0.1145029686 0.2142209401
0 1 -0.1092424528 0.2143738493
0 1 -0.1092424528 0.2143738493
0 1 -0.1092424528 0.2143738493
0 1 -0.1050459867 0.2144586179
0 1 -0.1050459867 0.2144586179
0 1 -0.1050459867 0.2144586179
0 1 -0.09971741213 0.2146781514
0 1 -0.09971741213 0.2146781514
0 1 -0.09971741213 0.2146781514
0 1 -0.09971741213 0.2146781514
0 1 -0.09441691535 0.2137390048
0 1 -0.09441691535 0.2137390048
0 1 -0.09441691535 0.2137390048
0 1 -0.08908520423 0.2128371792
0 1 -0.08908520423 0.2128371792
0 1 -0.08908520423 0.2128371792
0 1 -0.08370784332 0.2130702147
0 1 -0.08370784332 0.2130702147
0 1 -0.08370784332 0.2130702147
0 1 -0.08370784332 0.2130702147
0 1 -0.07939922866 0.2121797281
0 1 -0.07939922866 0.2121797281
0 1 -0.07939922866 0.2121797281
0 1 -0.07288599137 0.2113230866
0 1 -0.07288599137 0.2113230866
0 1 -0.07288599137 0.2113230866
0 1 -0.0685220849 0.2104394271
0 1 -0.0685220849 0.2104394271
0 1 -0.0685220849 0.2104394271
0 1 -0.0685220849 0.2104394271
0 1 -0.06305795724 0.2095729664
0 1 -0.06305795724 0.2095729664
0 1 -0.06305795724 0.2095729664
0 1 -0.05756126304 0.2086672721
0 1 -0.05756126304 0.2086672721
0 1 -0.05756126304 0.2086672721
0 1 -0.05203024685 0.2077463168
0 1 -0.05203024685 0.2077463168
0 1 -0.05203024685 0.2077463168
0 1 -0.04650384369 0.206831212
0 1 -0.04650384369 0.206831212
0 1 -0.04650384369 0.206831212
0 1 -0.0398452321 0.2058920346
0 1 -0.0398452321 0.2058920346
0 1 -0.0398452321 0.2058920346
0 1 -0.03542087149 0.2049279611
0 1 -0.03542087149 0.2049279611
0 1 -0.03542087149 0.2049279611
0 1 -0.03542087149 0.2049279611
0 1 -0.02986859508 0.2039596301
0 1 -0.02986859508 0.2039596301
0 1 -0.02986859508 0.2039596301
0 1 -0.02313234371 0.2029715533
0 1 -0.02313234371 0.2029715533
0 1 -0.02313234371 0.2029715533
0 1 -0.01859965688 0.203116632
0 1 -0.01859965688 0.203116632
0 1 -0.01859965688 0.203116632
0 1 -0.01859965688 0.203116632
0 1 -0.0129746462 0.2020832224
0 1 -0.0129746462 0.2020832224
0 1 -0.0129746462 0.2020832224
0 1 -0.006223074022 0.2010593917
0 1 -0.006223074022 0.2010593917
0 1 -0.006223074022 0.2010593917
0 1 -0.001722206511 0.1999698978
0 1 -0.001722206511 0.1999698978
0 1 -0.001722206511 0.1999698978
0 1 -0.001722206511 0.1999698978
0 1 0.005015114836 0.1999847239
0 1 0.005015114836 0.1999847239
0 1 0.005015114836 0.1999847239
0 1 0.01063582783 0.1988651442
0 1 0.01063582783 0.1988651442
0 1 0.01063582783 0.1988651442
0 1 0.01628053144 0.1977363533
0 1 0.01628053144 0.1977363533
0 1 0.01628053144 0.1977363533
0 1 0.02188958426 0.1977275875
0 1 0.02188958426 0.1977275875
0 1 0.02188958426 0.1977275875
0 1 0.02750352622 0.196570236
0 1 0.02750352622 0.196570236
0 1 0.02750352622 0.196570236
0 1 0.03311388309 0.1965547825
0 1 0.03311388309 0.1965547825
0 1 0.03311388309 0.1965547825
0 1 0.03311388309 0.1965547825
0 1 0.03874277244 0.1954043581
0 1 0.03874277244 0.1954043581
0 1 0.03874277244 0.1954043581
0 1 0.04436590409 0.1953626678
0 1 0.04436590409 0.1953626678
0 1 0.04436590409 0.1953626678
0 1 0.04997628855 0.1953211606
0 1 0.04997628855 0.1953211606
0 1 0.04997628855 0.1953211606
0 1 0.04997628855 0.1953211606
0 1 0.05557347802 0.1941457858
0 1 0.05557347802 0.1941457858
0 1 0.05557347802 0.1941457858
0 1 0.0611497586 0.1941163885
0 1 0.0611497586 0.1941163885
0 1 0.0611497586 0.1941163885
0 1 0.06673907262 0.194090225
0 1 0.06673907262 0.194090225
0 1 0.06673907262 0.194090225
0 1 0.07233958764 0.1929129744
0 1 0.07233958764 0.1929129744
0 1 0.07233958764 0.1929129744
0 1 0.07233958764 0.1929129744
0 1 0.0779108908 0.1928708747
0 1 0.0779108908 0.1928708747
0 1 0.0779108908 0.1928708747
0 1 0.08236329829 0.1928990723
0 1 0.08236329829 0.1928990723
0 1 0.08236329829 0.1928990723
0 1 0.08907640378 0.19166959
0 1 0.08907640378 0.19166959
0 1 0.08907640378 0.19166959
0 1 0.09352399419 0.1916787874
0 1 0.09352399419 0.1916787874
0 1 0.09352399419 0.1916787874
0 1 0.09352399419 0.1916787874
0 1 0.09912972462 0.1916237518
0 1 0.09912972462 0.1916237518
0 1 0.09912972462 0.1916237518
0 1 0.104715882 0.1915917463
0 1 0.104715882 0.1915917463
0 1 0.104715882 0.1915917463
0 1 0.1102924723 0.1904192231
0 1 0.1102924723 0.1904192231
0 1 0.1102924723 0.1904192231
0 1 0.1102924723 0.1904192231
0 1 0.1158598959 0.1903960633
0 1 0.1158598959 0.1903960633
0 1 0.1158598959 0.1903960633
0 1 0.121409702 0.1903653718
0 1 0.121409702 0.1903653718
0 1 0.121409702 0.1903653718
0 1 0.1258656452 0.1902859568
0 1 0.1258656452 0.1902859568
0 1 0.1258656452 0.1902859568
0 1 0.1314115466 0.1903502315
0 1 0.1314115466 0.1903502315
0 1 0.1314115466 0.1903502315
0 1 0.1369975039 0.1891986894
0 1 0.1369975039 0.1891986894
0 1 0.1369975039 0.1891986894
0 1 0.1369975039 0.1891986894
0 1 0.1414433759 0.189163694
0 1 0.1414433759 0.189163694
0 1 0.1414433759 0.189163694
0 1 0.1469912942 0.1891754395
0 1 0.1469912942 0.1891754395
0 1 0.1469912942 0.1891754395
0 1 0.152492803 0.1890217862
0 1 0.152492803 0.1890217862
0 1 0.152492803 0.1890217862
0 1 0.152492803 0.1890217862
0 1 0.1567613235 0.1887570803
0 1 0.1567613235 0.1887570803
0 1 0.1567613235 0.1887570803
0 1 0.1620431415 0.1883138267
0 1 0.1620431415 0.1883138267
0 1 0.1620431415 0.1883138267
0 1 0.1671892173 0.1878052737
0 1 0.1671892173 0.1878052737
0 1 0.1671892173 0.1878052737
0 1 0.1671892173 0.1878052737
0 1 0.1722773524 0.188336982
0 1 0.1722773524 0.188336982
0 1 0.1722773524 0.188336982
0 1 0.1772786015 0.189070651
0 1 0.1772786015 0.189070651
0 1 0.1772786015 0.189070651
0 1 0.1821773087 0.1885923782
0 1 0.1821773087 0.1885923782
0 1 0.1821773087 0.1885923782
0 1 0.1871075623 0.189408097
0 1 0.1871075623 0.189408097
0 1 0.1871075623 0.189408097
0 1 0.1919796546 0.1891815895
0 1 0.1919796546 0.1891815895
0 1 0.1919796546 0.1891815895
0 1 0.1968494394 0.1889864426
0 1 0.1968494394 0.1889864426
0 1 0.1968494394 0.1889864426
0 1 0.1968494394 0.1889864426
0 1 0.2016417008 0.1889761427
0 1 0.2016417008 0.1889761427
0 1 0.2016417008 0.1889761427
0 1 0.2053615855 0.1889456375
0 1 0.2053615855 0.1889456375
0 1 0.2053615855 0.1889456375
0 1 0.210184504 0.1890260774
0 1 0.210184504 0.1890260774
0 1 0.210184504 0.1890260774
0 1 0.2139555174 0.1880839342
0 1 0.2139555174 0.1880839342
0 1 0.2139555174 0.1880839342
0 1 0.2177331876 0.1882270269
0 1 0.2177331876 0.1882270269
0 1 0.2177331876 0.1882270269
0 1 0.2177331876 0.1882270269
0 1 0.2204748423 0.1874220946
0 1 0.2204748423 0.1874220946
0 1 0.2204748423 0.1874220946
0 1 0.2204748423 0.1874220946
0 1 0.2233613921 0.1865786407
0 1 0.2233613921 0.1865786407
0 1 0.2233613921 0.1865786407
0 1 0.2263192236 0.1846284426
0 1 0.2263192236 0.1846284426
0 1 0.2263192236 0.1846284426
0 1 0.2283307417 0.1826875394
0 1 0.2283307417 0.1826875394
0 1 0.2283307417 0.1826875394
0 1 0.2313814596 0.1807180396
0 1 0.2313814596 0.1807180396
0 1 0.2313814596 0.1807180396
0 1 0.2335474653 0.1776780115
0 1 0.2335474653 0.1776780115
0 1 0.2335474653 0.1776780115
0 1 0.2347501919 0.1755744229
0 1 0.2347501919 0.1755744229
0 1 0.2347501919 0.1755744229
0 1 0.2347501919 0.1755744229
0 1 0.2370453267 0.172481271
0 1 0.2370453267 0.172481271
0 1 0.2370453267 0.172481271
0 1 0.2383700645 0.1692790692
0 1 0.2383700645 0.1692790692
0 1 0.2383700645 0.1692790692
0 1 0.2388079669 0.1649658096
0 1 0.2388079669 0.1649658096
0 1 0.2388079669 0.1649658096
0 1 0.240237056 0.1616931247
0 1 0.240237056 0.1616931247
0 1 0.240237056 0.1616931247
0 1 0.240237056 0.1616931247
0 1 0.2406956344 0.1573912786
0 1 0.2406956344 0.1573912786
0 1 0.2406956344 0.1573912786
0 1 0.2408338518 0.1532033734
0 1 0.2408338518 0.1532033734
0 1 0.2408338518 0.1532033734
0 1 0.2408338518 0.1532033734
0 1 0.2417152249 0.1476022375
0 1 0.2417152249 0.1476022375
0 1 0.2417152249 0.1476022375
0 1 0.2411205316 0.1432162508
0 1 0.2411205316 0.1432162508
0 1 0.2411205316 0.1432162508
0 1 0.24169146 0.1377548373
0 1 0.24169146 0.1377548373
0 1 0.24169146 0.1377548373
0 1 0.2411572677 0.1333171695
0 1 0.2411572677 0.1333171695
0 1 0.2411572677 0.1333171695
0 1 0.2402277605 0.1279815057
0 1 0.2402277605 0.1279815057
0 1 0.2402277605 0.1279815057
0 1 0.2397061338 0.1224277709
0 1 0.2397061338 0.1224277709
0 1 0.2397061338 0.1224277709
0 1 0.2397061338 0.1224277709
0 1 0.2394708364 0.1166709839
0 1 0.2394708364 0.1166709839
0 1 0.2394708364 0.1166709839
0 1 0.2390021131 0.1101076632
0 1 0.2390021131 0.1101076632
0 1 0.2390021131 0.1101076632
0 1 0.2369322597 0.1046898583
0 1 0.2369322597 0.1046898583
0 1 0.2369322597 0.1046898583
0 1 0.2369322597 0.1046898583
0 1 0.2362332024 0.09910862943
0 1 0.2362332024 0.09910862943
0 1 0.2362332024 0.09910862943
0 1 0.2355900345 0.09244109174
0 1 0.2355900345 0.09244109174
0 1 0.2355900345 0.09244109174
0 1 0.2337539023 0.08684597036
0 1 0.2337539023 0.08684597036
0 1 0.2337539023 0.08684597036
0 1 0.2337539023 0.08684597036
0 1 0.2333820644 0.08122688059
0 1 0.2333820644 0.08122688059
0 1 0.2333820644 0.08122688059
0 1 0.2315676431 0.07457652292
0 1 0.2315676431 0.07457652292
0 1 0.2315676431 0.07457652292
0 1 0.2304990093 0.06795121723
0 1 0.2304990093 0.06795121723
0 1 0.2304990093 0.06795121723
0 1 0.2285617004 0.06236515942
0 1 0.2285617004 0.06236515942
0 1 0.2285617004 0.06236515942
0 1 0.2275936867 0.0556191786
0 1 0.2275936867 0.0556191786
0 1 0.2275936867 0.0556191786
0 1 0.2256192645 0.05005662701
0 1 0.2256192645 0.05005662701
0 1 0.2256192645 0.05005662701
0 1 0.2256192645 0.05005662701
0 1 0.2247610317 0.04443100833
0 1 0.2247610317 0.04443100833
0 1 0.2247610317 0.04443100833
0 1 0.2236448907 0.03775701198
0 1 0.2236448907 0.03775701198
0 1 0.2236448907 0.03775701198
0 1 0.2236448907 0.03775701198
0 1 0.2215104249 0.03106105195
0 1 0.2215104249 0.03106105195
0 1 0.2215104249 0.03106105195
0 1 0.2204409954 0.02546238095
0 1 0.2204409954 0.02546238095
0 1 0.2204409954 0.02546238095
0 1 0.219509687 0.01988885401
0 1 0.219509687 0.01988885401
0 1 0.219509687 0.01988885401
0 1 0.2172502042 0.01429767788
0 1 0.2172502042 0.01429767788
0 1 0.2172502042 0.01429767788
0 1 0.2172502042 0.01429767788
0 1 0.2162361198 0.007596669771
0 1 0.2162361198 0.007596669771
0 1 0.2162361198 0.007596669771
0 1 0.2151026549 0.00199852788
0 1 0.2151026549 0.00199852788
0 1 0.2151026549 0.00199852788
0 1 0.2128341223 -0.003599833977
0 1 0.2128341223 -0.003599833977
0 1 0.2128341223 -0.003599833977
0 1 0.2117317017 -0.00915341459
0 1 0.2117317017 -0.00915341459
0 1 0.2117317017 -0.00915341459
0 1 0.2105882205 -0.01585976454
0 1 0.2105882205 -0.01585976454
0 1 0.2105882205 -0.01585976454
0 1 0.2094688983 -0.02142067538
0 1 0.2094688983 -0.02142067538
0 1 0.2094688983 -0.02142067538
0 1 0.2094688983 -0.02142067538
0 1 0.2071975849 -0.02699634496
0 1 0.2071975849 -0.02699634496
0 1 0.2071975849 -0.02699634496
0 1 0.2060863444 -0.03256379259
0 1 0.2060863444 -0.03256379259
0 1 0.2060863444 -0.03256379259
0 1 0.2060863444 -0.03256379259
0 1 0.2049827455 -0.03814229884
0 1 0.2049827455 -0.03814229884
0 1 0.2038632032 -0.0437272166
0 1 0.2038632032 -0.0437272166
0 1 0.2038632032 -0.0437272166
0 1 0.2038632032 -0.0437272166
0 1 0.2027081435 -0.04928976876
0 1 0.2027081435 -0.04928976876
0 1 0.2027081435 -0.04928976876
0 1 0.2015878237 -0.05486764508
0 1 0.2015878237 -0.05486764508
0 1 0.2015878237 -0.05486764508
0 1 0.2004696511 -0.06042470663
0 1 0.2004696511 -0.06042470663
0 1 0.2004696511 -0.06042470663
0 1 0.2004696511 -0.06042470663
0 1 0.1993385542 -0.06598515011
0 1 0.1993385542 -0.06598515011
0 1 0.1993385542 -0.06598515011
0 1 0.1971024973 -0.07154228491
0 1 0.1971024973 -0.07154228491
0 1 0.1971024973 -0.07154228491
0 1 0.1959647502 -0.07710294548
0 1 0.1959647502 -0.07710294548
0 1 0.1959647502 -0.07710294548
0 1 0.1948257424 -0.08265897226
0 1 0.1948257424 -0.08265897226
0 1 0.1948257424 -0.08265897226
0 1 0.1937444589 -0.08825219584
0 1 0.1937444589 -0.08825219584
0 1 0.1937444589 -0.08825219584
0 1 0.1937444589 -0.08825219584
0 1 0.1926400526 -0.09382873187
0 1 0.1926400526 -0.09382873187
0 1 0.1926400526 -0.09382873187
0 1 0.1915274301 -0.09829073481
0 1 0.1915274301 -0.09829073481
0 1 0.1915274301 -0.09829073481
0 1 0.1903999956 -0.1049669425
0 1 0.1903999956 -0.1049669425
0 1 0.1903999956 -0.1049669425
0 1 0.189240883 -0.1094007326
0 1 0.189240883 -0.1094007326
0 1 0.189240883 -0.1094007326
0 1 0.1881855972 -0.1150480534
0 1 0.1881855972 -0.1150480534
0 1 0.1881855972 -0.1150480534
0 1 0.1870200341 -0.1205569105
0 1 0.1870200341 -0.1205569105
0 1 0.1870200341 -0.1205569105
0 1 0.1870200341 -0.1205569105
0 1 0.1858615047 -0.1249743741
0 1 0.1858615047 -0.1249743741
0 1 0.1858615047 -0.1249743741
0 1 0.1846516323 -0.1304847411
0 1 0.1846516323 -0.1304847411
0 1 0.1846516323 -0.1304847411
0 1 0.1832762791 -0.13586456
0 1 0.1832762791 -0.13586456
0 1 0.1832762791 -0.13586456
0 1 0.1832762791 -0.13586456
0 1 0.1829687588 -0.1412185186
0 1 0.1829687588 -0.1412185186
0 1 0.1829687588 -0.1412185186
0 1 0.18253491 -0.1464995681
0 1 0.18253491 -0.1464995681
0 1 0.18253491 -0.1464995681
0 1 0.1810035026 -0.1528142649
0 1 0.1810035026 -0.1528142649
0 1 0.1810035026 -0.1528142649
0 1 0.1810035026 -0.1528142649
0 1 0.1805225987 -0.1581052561
0 1 0.1805225987 -0.1581052561
0 1 0.1805225987 -0.1581052561
0 1 0.180077584 -0.1634046848
0 1 0.180077584 -0.1634046848
0 1 0.180077584 -0.1634046848
0 1 0.1785067555 -0.1686133676
0 1 0.1785067555 -0.1686133676
0 1 0.1785067555 -0.1686133676
0 1 0.1769024248 -0.1739679407
0 1 0.1769024248 -0.1739679407
0 1 0.1769024248 -0.1739679407
0 1 0.1754003196 -0.1793250714
0 1 0.1754003196 -0.1793250714
0 1 0.1754003196 -0.1793250714
0 1 0.1749362917 -0.1846600051
0 1 0.1749362917 -0.1846600051
0 1 0.1749362917 -0.1846600051
0 1 0.1749362917 -0.1846600051
0 1 0.172435659 -0.1889721877
0 1 0.172435659 -0.1889721877
0 1 0.172435659 -0.1889721877
0 1 0.17096235 -0.1933086414
0 1 0.17096235 -0.1933086414
0 1 0.17096235 -0.1933086414
0 1 0.1684565998 -0.1986546815
0 1 0.1684565998 -0.1986546815
0 1 0.1684565998 -0.1986546815
0 1 0.1684565998 -0.1986546815
0 1 0.1660473858 -0.2019083019
0 1 0.1660473858 -0.2019083019
0 1 0.1636503985 -0.2061781639
0 1 0.1636503985 -0.2061781639
0 1 0.1636503985 -0.2061781639
0 1 0.1636503985 -0.2061781639
0 1 0.1613189631 -0.2104115637
0 1 0.1613189631 -0.2104115637
0 1 0.1613189631 -0.2104115637
0 1 0.1580373883 -0.2135738384
0 1 0.1580373883 -0.2135738384
0 1 0.1580373883 -0.2135738384
0 1 0.1580373883 -0.2135738384
0 1 0.15480575 -0.2157057954
0 1 0.15480575 -0.2157057954
0 1 0.15480575 -0.2157057954
0 1 0.151556324 -0.2188688134
0 1 0.151556324 -0.2188688134
0 1 0.151556324 -0.2188688134
0 1 0.1483559909 -0.2209930664
0 1 0.1483559909 -0.2209930664
0 1 0.1483559909 -0.2209930664
0 1 0.1441851659 -0.2220530334
0 1 0.1441851659 -0.2220530334
0 1 0.1441851659 -0.2220530334
0 1 0.1399648732 -0.2242092499
0 1 0.1399648732 -0.2242092499
0 1 0.1399648732 -0.2242092499
0 1 0.1399648732 -0.2242092499
0 1 0.1358392544 -0.2252775388
0 1 0.1358392544 -0.2252775388
0 1 0.1358392544 -0.2252775388
0 1 0.1317282726 -0.2263869095
0 1 0.1317282726 -0.2263869095
0 1 0.1317282726 -0.2263869095
0 1 0.1276066255 -0.2275212345
0 1 0.1276066255 -0.2275212345
0 1 0.1276066255 -0.2275212345
0 1 0.122360687 -0.2276664537
0 1 0.122360687 -0.2276664537
0 1 0.122360687 -0.2276664537
0 1 0.1183002507 -0.2277739024
0 1 0.1183002507 -0.2277739024
0 1 0.1183002507 -0.2277739024
0 1 0.1130790512 -0.2279305019
0 1 0.1130790512 -0.2279305019
0 1 0.1130790512 -0.2279305019
0 1 0.1130790512 -0.2279305019
0 1 0.1078629957 -0.2270868442
0 1 0.1078629957 -0.2270868442
0 1 0.1078629957 -0.2270868442
0 1 0.1026313932 -0.2273176328
0 1 0.1026313932 -0.2273176328
0 1 0.1026313932 -0.2273176328
0 1 0.09735423367 -0.226485308
0 1 0.09735423367 -0.226485308
0 1 0.09735423367 -0.226485308
0 1 0.09209496278 -0.2257053698
0 1 0.09209496278 -0.2257053698
0 1 0.09209496278 -0.2257053698
0 1 0.09209496278 -0.2257053698
0 1 0.08676928044 -0.2248780275
0 1 0.08676928044 -0.2248780275
0 1 0.08676928044 -0.2248780275
0 1 0.08143338109 -0.2240977475
0 1 0.08143338109 -0.2240977475
0 1 0.08143338109 -0.2240977475
0 1 0.08143338109 -0.2240977475
0 1 0.07605447155 -0.2222329435
0 1 0.07605447155 -0.2222329435
0 1 0.07605447155 -0.2222329435
0 1 0.07062662228 -0.2214513108
0 1 0.07062662228 -0.2214513108
0 1 0.07062662228 -0.2214513108
0 1 0.06520094091 -0.22065004
0 1 0.06520094091 -0.22065004
0 1 0.06520094091 -0.22065004
0 1 0.05973067612 -0.2187831196
0 1 0.05973067612 -0.2187831196
0 1 0.05973067612 -0.2187831196
0 1 0.05422255822 -0.2179280742
0 1 0.05422255822 -0.2179280742
0 1 0.05422255822 -0.2179280742
0 1 0.04763773644 -0.2159716576
0 1 0.04763773644 -0.2159716576
0 1 0.04763773644 -0.2159716576
0 1 0.04763773644 -0.2159716576
0 1 0.04206415325 -0.2151140547
0 1 0.04206415325 -0.2151140547
0 1 0.04206415325 -0.2151140547
0 1 0.03655996568 -0.2141757741
0 1 0.03655996568 -0.2141757741
0 1 0.03655996568 -0.2141757741
0 1 0.03094937165 -0.2121418092
0 1 0.03094937165 -0.2121418092
0 1 0.03094937165 -0.2121418092
0 1 0.02535726814 -0.2111609046
0 1 0.02535726814 -0.2111609046
0 1 0.02535726814 -0.2111609046
0 1 0.02535726814 -0.2111609046
0 1 0.01970450992 -0.2102171597
0 1 0.01970450992 -0.2102171597
0 1 0.01970450992 -0.2102171597
0 1 0.01410022196 -0.2091852583
0 1 0.01410022196 -0.2091852583
0 1 0.01410022196 -0.2091852583
0 1 0.008429942588 -0.2081711022
0 1 0.008429942588 -0.2081711022
0 1 0.008429942588 -0.2081711022
0 1 0.008429942588 -0.2081711022
0 1 0.003900006459 -0.2070718651
0 1 0.003900006459 -0.2070718651
0 1 0.003900006459 -0.2070718651
0 1 -0.001722840229 -0.2059805662
0 1 -0.001722840229 -0.2059805662
0 1 -0.001722840229 -0.2059805662
0 1 -0.007389488091 -0.2048297911
0 1 -0.007389488091 -0.2048297911
0 1 -0.007389488091 -0.2048297911
0 1 -0.01301318461 -0.2048168307
0 1 -0.01301318461 -0.2048168307
0 1 -0.01301318461 -0.2048168307
0 1 -0.01857798845 -0.2036739149
0 1 -0.01857798845 -0.2036739149
0 1 -0.01857798845 -0.2036739149
0 1 -0.01857798845 -0.2036739149
0 1 -0.02422856447 -0.2025196493
0 1 -0.02422856447 -0.2025196493
0 1 -0.02422856447 -0.2025196493
0 1 -0.02981845546 -0.2024895768
0 1 -0.02981845546 -0.2024895768
0 1 -0.02981845546 -0.2024895768
0 1 -0.03545500722 -0.2013197689
0 1 -0.03545500722 -0.2013197689
0 1 -0.03545500722 -0.2013197689
0 1 -0.04107252308 -0.2012622644
0 1 -0.04107252308 -0.2012622644
0 1 -0.04107252308 -0.2012622644
0 1 -0.04552404062 -0.2012306936
0 1 -0.04552404062 -0.2012306936
0 1 -0.04552404062 -0.2012306936
0 1 -0.05112527255 -0.2000596552
0 1 -0.05112527255 -0.2000596552
0 1 -0.05112527255 -0.2000596552
0 1 -0.05112527255 -0.2000596552
0 1 -0.05672935105 -0.2000333319
0 1 -0.05672935105 -0.2000333319
0 1 -0.05672935105 -0.2000333319
0 1 -0.06233901705 -0.1999900923
0 1 -0.06233901705 -0.1999900923
0 1 -0.06233901705 -0.1999900923
0 1 -0.06679198634 -0.1999985531
0 1 -0.06679198634 -0.1999985531
0 1 -0.06679198634 -0.1999985531
0 1 -0.06679198634 -0.1999985531
0 1 -0.07237213085 -0.1988311839
0 1 -0.07237213085 -0.1988311839
0 1 -0.07237213085 -0.1988311839
0 1 -0.07795962807 -0.1987800166
0 1 -0.07795962807 -0.1987800166
0 1 -0.08239907117 -0.1987294814
0 1 -0.08239907117 -0.1987294814
0 1 -0.08239907117 -0.1987294814
0 1 -0.08239907117 -0.1987294814
0 1 -0.08796006596 -0.1986919669
0 1 -0.08796006596 -0.1986919669
0 1 -0.08796006596 -0.1986919669
0 1 -0.09353673888 -0.1986641743
0 1 -0.09353673888 -0.1986641743
0 1 -0.09353673888 -0.1986641743
0 1 -0.09353673888 -0.1986641743
0 1 -0.0979722888 -0.1986252856
0 1 -0.0979722888 -0.1986252856
0 1 -0.0979722888 -0.1986252856
0 1 -0.103532906 -0.1974764598
0 1 -0.103532906 -0.1974764598
0 1 -0.103532906 -0.1974764598
0 1 -0.1091104831 -0.1974708098
0 1 -0.1091104831 -0.1974708098
0 1 -0.1091104831 -0.1974708098
0 1 -0.1135423162 -0.1974664127
0 1 -0.1135423162 -0.1974664127
0 1 -0.1135423162 -0.1974664127
0 1 -0.1135423162 -0.1974664127
0 1 -0.1190998472 -0.1973620422
0 1 -0.1190998472 -0.1973620422
0 1 -0.1190998472 -0.1973620422
0 1 -0.1246740562 -0.1973802595
0 1 -0.1246740562 -0.1973802595
0 1 -0.1246740562 -0.1973802595
0 1 -0.1291267624 -0.1973528793
0 1 -0.1291267624 -0.1973528793
0 1 -0.1291267624 -0.1973528793
0 1 -0.134706403 -0.1973315964
0 1 -0.134706403 -0.1973315964
0 1 -0.134706403 -0.1973315964
0 1 -0.1391434009 -0.1972922852
0 1 -0.1391434009 -0.1972922852
0 1 -0.1391434009 -0.1972922852
0 1 -0.1447127161 -0.1973103957
0 1 -0.1447127161 -0.1973103957
0 1 -0.1447127161 -0.1973103957
0 1 -0.1447127161 -0.1973103957
0 1 -0.1501779675 -0.1970596013
0 1 -0.1501779675 -0.1970596013
0 1 -0.1501779675 -0.1970596013
0 1 -0.1543958704 -0.1966941749
0 1 -0.1543958704 -0.1966941749
0 1 -0.1543958704 -0.1966941749
0 1 -0.1596061338 -0.1972681148
0 1 -0.1596061338 -0.1972681148
0 1 -0.1596061338 -0.1972681148
0 1 -0.1647647347 -0.1968063994
0 1 -0.1647647347 -0.1968063994
0 1 -0.1647647347 -0.1968063994
0 1 -0.1647647347 -0.1968063994
0 1 -0.1697495569 -0.1972042414
0 1 -0.1697495569 -0.1972042414
0 1 -0.1697495569 -0.1972042414
0 1 -0.1747152799 -0.1978588995
0 1 -0.1747152799 -0.1978588995
0 1 -0.1747152799 -0.1978588995
0 1 -0.180704885 -0.1984781968
0 1 -0.180704885 -0.1984781968
0 1 -0.180704885 -0.1984781968
0 1 -0.1855651238 -0.1992111252
0 1 -0.1855651238 -0.1992111252
0 1 -0.1855651238 -0.1992111252
0 1 -0.1855651238 -0.1992111252
0 1 -0.1903957691 -0.1989084031
0 1 -0.1903957691 -0.1989084031
0 1 -0.1903957691 -0.1989084031
0 1 -0.1951738357 -0.1988017534
0 1 -0.1951738357 -0.1988017534
0 1 -0.1951738357 -0.1988017534
0 1 -0.198829831 -0.1987385193
0 1 -0.198829831 -0.1987385193
0 1 -0.198829831 -0.1987385193
0 1 -0.2036336731 -0.1987460169
0 1 -0.2036336731 -0.1987460169
0 1 -0.2036336731 -0.1987460169
0 1 -0.2036336731 -0.1987460169
0 1 -0.2073522452 -0.1988578025
0 1 -0.2073522452 -0.1988578025
0 1 -0.2073522452 -0.1988578025
0 1 -0.2111672102 -0.1978655014
0 1 -0.2111672102 -0.1978655014
0 1 -0.2111672102 -0.1978655014
0 1 -0.2139795653 -0.1969973469
0 1 -0.2139795653 -0.1969973469
0 1 -0.2139795653 -0.1969973469
0 1 -0.2178295502 -0.1961262453
0 1 -0.2178295502 -0.1961262453
0 1 -0.2178295502 -0.1961262453
0 1 -0.2207468992 -0.1951722849
0 1 -0.2207468992 -0.1951722849
0 1 -0.2207468992 -0.1951722849
0 1 -0.223752349 -0.1932401045
0 1 -0.223752349 -0.1932401045
0 1 -0.223752349 -0.1932401045
0 1 -0.223752349 -0.1932401045
0 1 -0.2258209096 -0.1912195066
0 1 -0.2258209096 -0.1912195066
0 1 -0.2258209096 -0.1912195066
0 1 -0.2258209096 -0.1912195066
0 1 -0.2279921752 -0.1881597519
0 1 -0.2279921752 -0.1881597519
0 1 -0.2279921752 -0.1881597519
0 1 -0.2301736048 -0.1860880998
0 1 -0.2301736048 -0.1860880998
0 1 -0.2301736048 -0.1860880998
0 1 -0.2314306709 -0.1819483987
0 1 -0.2314306709 -0.1819483987
0 1 -0.2314306709 -0.1819483987
0 1 -0.232741055 -0.1787652054
0 1 -0.232741055 -0.1787652054
0 1 -0.232741055 -0.1787652054
0 1 -0.2338817688 -0.1756607292
0 1 -0.2338817688 -0.1756607292
0 1 -0.2338817688 -0.1756607292
0 1 -0.2338817688 -0.1756607292
0 1 -0.2345553191 -0.1712773552
0 1 -0.2345553191 -0.1712773552
0 1 -0.2345553191 -0.1712773552
0 1 -0.2360553102 -0.166938988
0 1 -0.2360553102 -0.166938988
0 1 -0.2360553102 -0.166938988
0 1 -0.2365972974 -0.1625686487
0 1 -0.2365972974 -0.1625686487
0 1 -0.2365972974 -0.1625686487
0 1 -0.2361830033 -0.1572107335
0 1 -0.2361830033 -0.1572107335
0 1 -0.2361830033 -0.1572107335
0 1 -0.236339868 -0.1519414687
0 1 -0.236339868 -0.1519414687
0 1 -0.236339868 -0.1519414687
0 1 -0.2358243829 -0.1475358335
0 1 -0.2358243829 -0.1475358335
0 1 -0.2358243829 -0.1475358335
0 1 -0.2358243829 -0.1475358335
0 1 -0.2369132945 -0.1419125607
0 1 -0.2369132945 -0.1419125607
0 1 -0.2369132945 -0.1419125607
0 1 -0.2364545367 -0.1352203741
0 1 -0.2364545367 -0.1352203741
0 1 -0.2364545367 -0.1352203741
0 1 -0.2354990765 -0.1298606348
0 1 -0.2354990765 -0.1298606348
0 1 -0.2354990765 -0.1298606348
0 1 -0.2339343569 -0.1243827534
0 1 -0.2339343569 -0.1243827534
0 1 -0.2339343569 -0.1243827534
0 1 -0.2339343569 -0.1243827534
0 1 -0.2333830269 -0.1188316684
0 1 -0.2333830269 -0.1188316684
0 1 -0.2333830269 -0.1188316684
0 1 -0.232846088 -0.1121918511
0 1 -0.232846088 -0.1121918511
0 1 -0.232846088 -0.1121918511
0 1 -0.232846088 -0.1121918511
0 1 -0.2325572135 -0.1065431773
0 1 -0.2325572135 -0.1065431773
0 1 -0.2325572135 -0.1065431773
0 1 -0.2304411771 -0.09998421246
0 1 -0.2304411771 -0.09998421246
0 1 -0.2304411771 -0.09998421246
0 1 -0.229834174 -0.09448928534
0 1 -0.229834174 -0.09448928534
0 1 -0.229834174 -0.09448928534
0 1 -0.2290714768 -0.08778883156
0 1 -0.2290714768 -0.08778883156
0 1 -0.2290714768 -0.08778883156
0 1 -0.2271796777 -0.08221099496
0 1 -0.2271796777 -0.08221099496
0 1 -0.2271796777 -0.08221099496
0 1 -0.2263763983 -0.07667176914
0 1 -0.2263763983 -0.07667176914
0 1 -0.2263763983 -0.07667176914
0 1 -0.2263763983 -0.07667176914
0 1 -0.2246123857 -0.06997054422
0 1 -0.2246123857 -0.06997054422
0 1 -0.2246123857 -0.06997054422
0 1 -0.223501358 -0.06441561097
0 1 -0.223501358 -0.06441561097
0 1 -0.223501358 -0.06441561097
0 1 -0.2225426958 -0.05772201027
0 1 -0.2225426958 -0.05772201027
0 1 -0.2225426958 -0.05772201027
0 1 -0.2204087696 -0.05213175642
0 1 -0.2204087696 -0.05213175642
0 1 -0.2204087696 -0.05213175642
0 1 -0.2204087696 -0.05213175642
0 1 -0.2194321101 -0.04657331242
0 1 -0.2194321101 -0.04657331242
0 1 -0.2194321101 -0.04657331242
0 1 -0.2184367132 -0.04099576458
0 1 -0.2184367132 -0.04099576458
0 1 -0.2184367132 -0.04099576458
0 1 -0.2172982129 -0.03428712296
0 1 -0.2172982129 -0.03428712296
0 1 -0.2172982129 -0.03428712296
0 1 -0.2151813237 -0.02872900537
0 1 -0.2151813237 -0.02872900537
0 1 -0.2151813237 -0.02872900537
0 1 -0.2151813237 -0.02872900537
0 1 -0.2140578217 -0.02314253186
0 1 -0.2140578217 -0.02314253186
0 1 -0.2140578217 -0.02314253186
0 1 -0.2129652803 -0.01757287926
0 1 -0.2129652803 -0.01757287926
0 1 -0.2129652803 -0.01757287926
0 1 -0.2119060682 -0.01199227962
0 1 -0.2119060682 -0.01199227962
0 1 -0.2119060682 -0.01199227962
0 1 -0.210760346 -0.006427328307
0 1 -0.210760346 -0.006427328307
0 1 -0.210760346 -0.006427328307
0 1 -0.210760346 -0.006427328307
0 1 -0.2096540507 -0.0008635266855
0 1 -0.2096540507 -0.0008635266855
0 1 -0.2096540507 -0.0008635266855
0 1 -0.2085261885 0.004694671323
0 1 -0.2085261885 0.004694671323
0 1 -0.2085261885 0.004694671323
0 1 -0.2062892182 0.01026173467
0 1 -0.2062892182 0.01026173467
0 1 -0.2062892182 0.01026173467
0 1 -0.2051589819 0.01581903085
0 1 -0.2051589819 0.01581903085
0 1 -0.2051589819 0.01581903085
0 1 -0.2040623901 0.02029094058
0 1 -0.2040623901 0.02029094058
0 1 -0.2040623901 0.02029094058
0 1 -0.2029033599 0.02586598286
0 1 -0.2029033599 0.02586598286
0 1 -0.2029033599 0.02586598286
0 1 -0.2029033599 0.02586598286
0 1 -0.2017851391 0.03144703365
0 1 -0.2017851391 0.03144703365
0 1 -0.2017851391 0.03144703365
0 1 -0.2017851391 0.03144703365
0 1 -0.2006592293 0.03702792241
0 1 -0.2006592293 0.03702792241
0 1 -0.2006592293 0.03702792241
0 1 -0.1995285611 0.04148190763
0 1 -0.1995285611 0.04148190763
0 1 -0.1995285611 0.04148190763
0 1 -0.1984124729 0.04705289503
0 1 -0.1984124729 0.04705289503
0 1 -0.1984124729 0.04705289503
0 1 -0.1972839317 0.05264591463
0 1 -0.1972839317 0.05264591463
0 1 -0.1972839317 0.05264591463
0 1 -0.1960709962 0.05706896149
0 1 -0.1960709962 0.05706896149
0 1 -0.1960709962 0.05706896149
0 1 -0.1960709962 0.05706896149
0 1 -0.1949264872 0.06264892263
0 1 -0.1949264872 0.06264892263
0 1 -0.1949264872 0.06264892263
0 1 -0.1938675395 0.06823921204
0 1 -0.1938675395 0.06823921204
0 1 -0.1938675395 0.06823921204
0 1 -0.1927739063 0.07270336459
0 1 -0.1927739063 0.07270336459
0 1 -0.1927739063 0.07270336459
0 1 -0.1915852231 0.07822858269
0 1 -0.1915852231 0.07822858269
0 1 -0.1915852231 0.07822858269
0 1 -0.1905161745 0.08382717146
0 1 -0.1905161745 0.08382717146
0 1 -0.1905161745 0.08382717146
0 1 -0.1893590379 0.08824542405
0 1 -0.1893590379 0.08824542405
0 1 -0.1893590379 0.08824542405
0 1 -0.1893590379 0.08824542405
0 1 -0.1882922379 0.09385480052
0 1 -0.1882922379 0.09385480052
0 1 -0.1882922379 0.09385480052
0 1 -0.1882922379 0.09385480052
0 1 -0.1871866242 0.09831936285
0 1 -0.1871866242 0.09831936285
0 1 -0.1871866242 0.09831936285
0 1 -0.1860328106 0.103871855
0 1 -0.1860328106 0.103871855
0 1 -0.1848920801 0.1082929182
0 1 -0.1848920801 0.1082929182
0 1 -0.1848920801 0.1082929182
0 1 -0.1849383354 0.1139161809
0 1 -0.1849383354 0.1139161809
0 1 -0.1849383354 0.1139161809
0 1 -0.1849383354 0.1139161809
0 1 -0.1838456437 0.1184414325
0 1 -0.1838456437 0.1184414325
0 1 -0.1838456437 0.1184414325
0 1 -0.1825745262 0.1238864992
0 1 -0.1825745262 0.1238864992
0 1 -0.1825745262 0.1238864992
0 1 -0.1825745262 0.1238864992
0 1 -0.1811297782 0.1292177774
0 1 -0.1811297782 0.1292177774
0 1 -0.1808238283 0.1334774942
0 1 -0.1808238283 0.1334774942
0 1 -0.1808238283 0.1334774942
0 1 -0.1808238283 0.1334774942
0 1 -0.179291645 0.1387851778
0 1 -0.179291645 0.1387851778
0 1 -0.179291645 0.1387851778
0 1 -0.1788917868 0.1441256727
0 1 -0.1788917868 0.1441256727
0 1 -0.1788917868 0.1441256727
0 1 -0.1783871599 0.1493603011
0 1 -0.1783871599 0.1493603011
0 1 -0.1783871599 0.1493603011
0 1 -0.1783871599 0.1493603011
0 1 -0.1768870128 0.1547180579
0 1 -0.1768870128 0.1547180579
0 1 -0.1768870128 0.1547180579
0 1 -0.1764821372 0.1600702394
0 1 -0.1764821372 0.1600702394
0 1 -0.1764821372 0.1600702394
0 1 -0.175012412 0.1643096134
0 1 -0.175012412 0.1643096134
0 1 -0.175012412 0.1643096134
0 1 -0.1746132926 0.1696857622
0 1 -0.1746132926 0.1696857622
0 1 -0.1746132926 0.1696857622
0 1 -0.1721146731 0.1740219588
0 1 -0.1721146731 0.1740219588
0 1 -0.1721146731 0.1740219588
0 1 -0.1707079303 0.1783437784
0 1 -0.1707079303 0.1783437784
0 1 -0.1707079303 0.1783437784
0 1 -0.1693485785 0.1826696396
0 1 -0.1693485785 0.1826696396
0 1 -0.1693485785 0.1826696396
0 1 -0.1693485785 0.1826696396
0 1 -0.1669602231 0.1869587706
0 1 -0.1669602231 0.1869587706
0 1 -0.1669602231 0.1869587706
0 1 -0.1646110916 0.191237831
0 1 -0.1646110916 0.191237831
0 1 -0.1646110916 0.191237831
0 1 -0.1622513495 0.1945181044
0 1 -0.1622513495 0.1945181044
0 1 -0.1622513495 0.1945181044
0 1 -0.1599790675 0.1977180314
0 1 -0.1599790675 0.1977180314
0 1 -0.1599790675 0.1977180314
0 1 -0.1566996295 0.2008978804
0 1 -0.1566996295 0.2008978804
0 1 -0.1566996295 0.2008978804
0 1 -0.1566996295 0.2008978804
0 1 -0.1534387871 0.2040832794
0 1 -0.1534387871 0.2040832794
0 1 -0.1534387871 0.2040832794
0 1 -0.15023974 0.2062198035
0 1 -0.15023974 0.2062198035
0 1 -0.15023974 0.2062198035
0 1 -0.1460393038 0.2083392002
0 1 -0.1460393038 0.2083392002
0 1 -0.1460393038 0.2083392002
0 1 -0.1428596323 0.2094305969
0 1 -0.1428596323 0.2094305969
0 1 -0.1428596323 0.2094305969
0 1 -0.1386645902 0.211550501
0 1 -0.1386645902 0.211550501
0 1 -0.1386645902 0.211550501
0 1 -0.1386645902 0.211550501
0 1 -0.1344779048 0.2126775495
0 1 -0.1344779048 0.2126775495
0 1 -0.1344779048 0.2126775495
0 1 -0.1302656632 0.2138156741
0 1 -0.1302656632 0.2138156741
0 1 -0.1302656632 0.2138156741
0 1 -0.1260849495 0.2149543906
0 1 -0.1260849495 0.2149543906
0 1 -0.1260849495 0.2149543906
0 1 -0.1260849495 0.2149543906
0 1 -0.1208130652 0.2151054566
0 1 -0.1208130652 0.2151054566
0 1 -0.1208130652 0.2151054566
0 1 -0.1166589155 0.2151945524
0 1 -0.1166589155 0.2151945524
0 1 -0.1166589155 0.2151945524
0 1 -0.1113790609 0.2153932515
0 1 -0.1113790609 0.2153932515
0 1 -0.1113790609 0.2153932515
0 1 -0.1071767955 0.215495256
0 1 -0.1071767955 0.215495256
0 1 -0.1071767955 0.215495256
0 1 -0.1071767955 0.215495256
0 1 -0.1018961376 0.2156939537
0 1 -0.1018961376 0.2156939537
0 1 -0.1018961376 0.2156939537
0 1 -0.09659765573 0.2148067032
0 1 -0.09659765573 0.2148067032
0 1 -0.09659765573 0.2148067032
0 1 -0.09126096885 0.2150191074
0 1 -0.09126096885 0.2150191074
0 1 -0.09126096885 0.2150191074
0 1 -0.0858868783 0.2141833655
0 1 -0.0858868783 0.2141833655
0 1 -0.0858868783 0.2141833655
0 1 -0.08050639997 0.2132891277
0 1 -0.08050639997 0.2132891277
0 1 -0.08050639997 0.2132891277
0 1 -0.07508423332 0.2135190078
0 1 -0.07508423332 0.2135190078
0 1 -0.07508423332 0.2135190078
0 1 -0.07508423332 0.2135190078
0 1 -0.06963245572 0.2126455651
0 1 -0.06963245572 0.2126455651
0 1 -0.06963245572 0.2126455651
0 1 -0.06415697364 0.2118208055
0 1 -0.06415697364 0.2118208055
0 1 -0.06415697364 0.2118208055
0 1 -0.05865638949 0.2109446204
0 1 -0.05865638949 0.2109446204
0 1 -0.05865638949 0.2109446204
0 1 -0.05312196778 0.2100519678
0 1 -0.05312196778 0.2100519678
0 1 -0.05312196778 0.2100519678
0 1 -0.05312196778 0.2100519678
0 1 -0.0464395711 0.2091464429
0 1 -0.0464395711 0.2091464429
0 1 -0.0464395711 0.2091464429
0 1 -0.04200053634 0.2082065067
0 1 -0.04200053634 0.2082065067
0 1 -0.04200053634 0.2082065067
0 1 -0.04200053634 0.2082065067
0 1 -0.03532383249 0.20722363
0 1 -0.03532383249 0.20722363
0 1 -0.03532383249 0.20722363
0 1 -0.02965995013 0.2062913617
0 1 -0.02965995013 0.2062913617
0 1 -0.02965995013 0.2062913617
0 1 -0.02411625084 0.2052696524
0 1 -0.02411625084 0.2052696524
0 1 -0.02411625084 0.2052696524
0 1 -0.01841131942 0.2042493016
0 1 -0.01841131942 0.2042493016
0 1 -0.01841131942 0.2042493016
0 1 -0.01280842365 0.2043200196
0 1 -0.01280842365 0.2043200196
0 1 -0.01280842365 0.2043200196
0 1 -0.007235855002 0.2032750636
0 1 -0.007235855002 0.2032750636
0 1 -0.007235855002 0.2032750636
0 1 -0.007235855002 0.2032750636
0 1 -0.001582969965 0.2021664301
0 1 -0.001582969965 0.2021664301
0 1 -0.001582969965 0.2021664301
0 1 0.003980104094 0.2021763079
0 1 0.003980104094 0.2021763079
0 1 0.003980104094 0.2021763079
0 1 0.009653997848 0.2010564389
0 1 0.009653997848 0.2010564389
0 1 0.009653997848 0.2010564389
0 1 0.009653997848 0.2010564389
0 1 0.01527557811 0.201043873
0 1 0.01527557811 0.201043873
0 1 0.01527557811 0.201043873
0 1 0.02085824857 0.1999257124
0 1 0.02085824857 0.1999257124
0 1 0.02085824857 0.1999257124
0 1 0.02535263708 0.1988014231
0 1 0.02535263708 0.1988014231
0 1 0.02535263708 0.1988014231
0 1 0.03096338358 0.1987769036
0 1 0.03096338358 0.1987769036
0 1 0.03096338358 0.1987769036
0 1 0.03096338358 0.1987769036
0 1 0.03652955693 0.1987479899
0 1 0.03652955693 0.1987479899
0 1 0.03652955693 0.1987479899
0 1 0.04213131366 0.197622618
0 1 0.04213131366 0.197622618
0 1 0.04213131366 0.197622618
0 1 0.04774241352 0.1975874195
0 1 0.04774241352 0.1975874195
0 1 0.04774241352 0.1975874195
0 1 0.05331788277 0.1964398305
0 1 0.05331788277 0.1964398305
0 1 0.05331788277 0.1964398305
0 1 0.0588875071 0.1964302926
0 1 0.0588875071 0.1964302926
0 1 0.0588875071 0.1964302926
0 1 0.0588875071 0.1964302926
0 1 0.06449001278 0.196378337
0 1 0.06449001278 0.196378337
0 1 0.06449001278 0.196378337
0 1 0.06897952098 0.1963160735
0 1 0.06897952098 0.1963160735
0 1 0.06897952098 0.1963160735
0 1 0.07459415877 0.1951348145
0 1 0.07459415877 0.1951348145
0 1 0.07459415877 0.1951348145
0 1 0.08016936937 0.1950852794
0 1 0.08016936937 0.1950852794
0 1 0.08016936937 0.1950852794
0 1 0.08572339564 0.1950477231
0 1 0.08572339564 0.1950477231
0 1 0.08572339564 0.1950477231
0 1 0.09129755217 0.195011841
0 1 0.09129755217 0.195011841
0 1 0.09129755217 0.195011841
0 1 0.09129755217 0.195011841
0 1 0.0968647182 0.1938595425
0 1 0.0968647182 0.1938595425
0 1 0.0968647182 0.1938595425
0 1 0.1013306798 0.1938236141
0 1 0.1013306798 0.1938236141
0 1 0.1013306798 0.1938236141
0 1 0.1069200832 0.1938080888
0 1 0.1069200832 0.1938080888
0 1 0.1069200832 0.1938080888
0 1 0.1124880453 0.1938006308
0 1 0.1124880453 0.1938006308
0 1 0.1124880453 0.1938006308
0 1 0.1124880453 0.1938006308
0 1 0.1169508948 0.1937617742
0 1 0.1169508948 0.1937617742
0 1 0.1169508948 0.1937617742
0 1 0.1225206244 0.1937420833
0 1 0.1225206244 0.1937420833
0 1 0.1225206244 0.1937420833
0 1 0.1280568939 0.1926180715
0 1 0.1280568939 0.1926180715
0 1 0.1280568939 0.1926180715
0 1 0.1280568939 0.1926180715
0 1 0.1324996833 0.1926113244
0 1 0.1324996833 0.1926113244
0 1 0.1324996833 0.1926113244
0 1 0.1380421944 0.1925620393
0 1 0.1380421944 0.1925620393
0 1 0.1380421944 0.1925620393
0 1 0.1425018624 0.192538642
0 1 0.1425018624 0.192538642
0 1 0.1425018624 0.192538642
0 1 0.1480717323 0.1925241666
0 1 0.1480717323 0.1925241666
0 1 0.1480717323 0.1925241666
0 1 0.1524344928 0.1923237452
0 1 0.1524344928 0.1923237452
0 1 0.1524344928 0.1923237452
0 1 0.1524344928 0.1923237452
0 1 0.1578104447 0.1918983049
0 1 0.1578104447 0.1918983049
0 1 0.1578104447 0.1918983049
0 1 0.1630407286 0.1915347536
0 1 0.1630407286 0.1915347536
0 1 0.1630407286 0.1915347536
0 1 0.168125475 0.1920710496
0 1 0.168125475 0.1920710496
0 1 0.168125475 0.1920710496
0 1 0.1732298876 0.1916101456
0 1 0.1732298876 0.1916101456
0 1 0.1732298876 0.1916101456
0 1 0.1786605071 0.1926409489
0 1 0.1786605071 0.1926409489
0 1 0.1786605071 0.1926409489
0 1 0.1786605071 0.1926409489
0 1 0.1835460875 0.1931895863
0 1 0.1835460875 0.1931895863
0 1 0.1835460875 0.1931895863
0 1 0.1835460875 0.1931895863
0 1 0.1879494945 0.1925273484
0 1 0.1879494945 0.1925273484
0 1 0.1879494945 0.1925273484
0 1 0.1927927688 0.1932954295
0 1 0.1927927688 0.1932954295
0 1 0.1927927688 0.1932954295
0 1 0.1965020646 0.1931861702
0 1 0.1965020646 0.1931861702
0 1 0.1965020646 0.1931861702
0 1 0.2017466957 0.1931084446
0 1 0.2017466957 0.1931084446
0 1 0.2017466957 0.1931084446
0 1 0.2054416649 0.1931313841
0 1 0.2054416649 0.1931313841
0 1 0.2054416649 0.1931313841
0 1 0.2102147721 0.1931094442
0 1 0.2102147721 0.1931094442
0 1 0.2102147721 0.1931094442
0 1 0.2102147721 0.1931094442
0 1 0.2125621517 0.193470291
0 1 0.2125621517 0.193470291
0 1 0.2125621517 0.193470291
0 1 0.2163578586 0.1925858761
0 1 0.2163578586 0.1925858761
0 1 0.2163578586 0.1925858761
0 1 0.2194673438 0.1915226301
0 1 0.2194673438 0.1915226301
0 1 0.2194673438 0.1915226301
0 1 0.222273897 0.1906757809
0 1 0.222273897 0.1906757809
0 1 0.222273897 0.1906757809
0 1 0.2250826848 0.1898169833
0 1 0.2250826848 0.1898169833
0 1 0.2250826848 0.1898169833
0 1 0.2281278034 0.1868808532
0 1 0.2281278034 0.1868808532
0 1 0.2281278034 0.1868808532
0 1 0.2281278034 0.1868808532
0 1 0.2301526359 0.1850151228
0 1 0.2301526359 0.1850151228
0 1 0.2301526359 0.1850151228
0 1 0.2312510796 0.1829540356
0 1 0.2312510796 0.1829540356
0 1 0.2312510796 0.1829540356
0 1 0.2312510796 0.1829540356
0 1 0.2334080208 0.1798494754
0 1 0.2334080208 0.1798494754
0 1 0.2334080208 0.1798494754
0 1 0.2346280567 0.1777351188
0 1 0.2346280567 0.1777351188
0 1 0.2346280567 0.1777351188
0 1 0.2360079757 0.1735147113
0 1 0.2360079757 0.1735147113
0 1 0.2360079757 0.1735147113
0 1 0.2373460673 0.1702834989
0 1 0.2373460673 0.1702834989
0 1 0.2373460673 0.1702834989
0 1 0.2373460673 0.1702834989
0 1 0.2380672285 0.1659607641
0 1 0.2380672285 0.1659607641
0 1 0.2380672285 0.1659607641
0 1 0.2381742552 0.1628320089
0 1 0.2381742552 0.1628320089
0 1 0.2381742552 0.1628320089
0 1 0.238672172 0.1574808057
0 1 0.238672172 0.1574808057
0 1 0.238672172 0.1574808057
0 1 0.2391724617 0.1531231204
0 1 0.2391724617 0.1531231204
0 1 0.2391724617 0.1531231204
0 1 0.2386308785 0.1487669712
0 1 0.2386308785 0.1487669712
0 1 0.2386308785 0.1487669712
0 1 0.2386308785 0.1487669712
0 1 0.2391461203 0.1433435707
0 1 0.2391461203 0.1433435707
0 1 0.2391461203 0.1433435707
0 1 0.2391461203 0.1433435707
0 1 0.2386408125 0.1378208811
0 1 0.2386408125 0.1378208811
0 1 0.2386408125 0.1378208811
0 1 0.2380890373 0.1333792527
0 1 0.2380890373 0.1333792527
0 1 0.2380890373 0.1333792527
0 1 0.2376296578 0.1268285799
0 1 0.2376296578 0.1268285799
0 1 0.2376296578 0.1268285799
0 1 0.2370114373 0.1212870459
0 1 0.2370114373 0.1212870459
0 1 0.2370114373 0.1212870459
0 1 0.2364539232 0.115725016
0 1 0.2364539232 0.115725016
0 1 0.2364539232 0.115725016
0 1 0.234702137 0.1101464375
0 1 0.234702137 0.1101464375
0 1 0.234702137 0.1101464375
0 1 0.234702137 0.1101464375
0 1 0.2344148755 0.1034413351
0 1 0.2344148755 0.1034413351
0 1 0.2344148755 0.1034413351
0 1 0.2323083132 0.09798824084
0 1 0.2323083132 0.09798824084
0 1 0.2323083132 0.09798824084
0 1 0.231592993 0.09131595355
0 1 0.231592993 0.09131595355
0 1 0.231592993 0.09131595355
0 1 0.2298772462 0.085794387
0 1 0.2298772462 0.085794387
0 1 0.2298772462 0.085794387
0 1 0.2290096003 0.080158751
0 1 0.2290096003 0.080158751
0 1 0.2290096003 0.080158751
0 1 0.2290096003 0.080158751
0 1 0.2271868789 0.07347991761
0 1 0.2271868789 0.07347991761
0 1 0.2271868789 0.07347991761
0 1 0.2262788798 0.06677530564
0 1 0.2262788798 0.06677530564
0 1 0.2262788798 0.06677530564
0 1 0.2262788798 0.06677530564
0 1 0.2253710406 0.06117420864
0 1 0.2253710406 0.06117420864
0 1 0.2253710406 0.06117420864
0 1 0.2232904693 0.05444165234
0 1 0.2232904693 0.05444165234
0 1 0.2232904693 0.05444165234
0 1 0.2223659026 0.04886977409
0 1 0.2223659026 0.04886977409
0 1 0.2223659026 0.04886977409
0 1 0.2203459953 0.04217013993
0 1 0.2203459953 0.04217013993
0 1 0.2203459953 0.04217013993
0 1 0.2192405577 0.03655804945
0 1 0.2192405577 0.03655804945
0 1 0.2192405577 0.03655804945
0 1 0.2192405577 0.03655804945
0 1 0.2171560681 0.02987783701
0 1 0.2171560681 0.02987783701
0 1 0.2171560681 0.02987783701
0 1 0.216043099 0.02428505757
0 1 0.216043099 0.02428505757
0 1 0.216043099 0.02428505757
0 1 0.2150122755 0.01760164519
0 1 0.2150122755 0.01760164519
0 1 0.2150122755 0.01760164519
0 1 0.2128172983 0.01202620642
0 1 0.2128172983 0.01202620642
0 1 0.2128172983 0.01202620642
0 1 0.2117389315 0.006437006237
0 1 0.2117389315 0.006437006237
0 1 0.2117389315 0.006437006237
0 1 0.2106171073 0.0008548989149
0 1 0.2106171073 0.0008548989149
0 1 0.2106171073 0.0008548989149
0 1 0.2106171073 0.0008548989149
0 1 0.20843031 -0.0058332101
0 1 0.20843031 -0.0058332101
0 1 0.20843031 -0.0058332101
0 1 0.2073284321 -0.01141080678
0 1 0.2073284321 -0.01141080678
0 1 0.2073284321 -0.01141080678
0 1 0.2061528983 -0.01698467971
0 1 0.2061528983 -0.01698467971
0 1 0.2061528983 -0.01698467971
0 1 0.2050565766 -0.02257492011
0 1 0.2050565766 -0.02257492011
0 1 0.2050565766 -0.02257492011
0 1 0.2027950917 -0.02814884947
0 1 0.2027950917 -0.02814884947
0 1 0.2027950917 -0.02814884947
0 1 0.2016771889 -0.03373927539
0 1 0.2016771889 -0.03373927539
0 1 0.2016771889 -0.03373927539
0 1 0.2016771889 -0.03373927539
0 1 0.2005109643 -0.03930692366
0 1 0.2005109643 -0.03930692366
0 1 0.2005109643 -0.03930692366
0 1 0.1994020086 -0.04487957178
0 1 0.1994020086 -0.04487957178
0 1 0.1994020086 -0.04487957178
0 1 0.1971406237 -0.05155201381
0 1 0.1971406237 -0.05155201381
0 1 0.1971406237 -0.05155201381
0 1 0.1961049777 -0.05714650882
0 1 0.1961049777 -0.05714650882
0 1 0.1961049777 -0.05714650882
0 1 0.1949438789 -0.06160413035
0 1 0.1949438789 -0.06160413035
0 1 0.1949438789 -0.06160413035
0 1 0.193830225 -0.06719073204
0 1 0.193830225 -0.06719073204
0 1 0.193830225 -0.06719073204
0 1 0.193830225 -0.06719073204
0 1 0.1926781292 -0.07273658867
0 1 0.1926781292 -0.07273658867
0 1 0.1926781292 -0.07273658867
0 1 0.1915418934 -0.07829741166
0 1 0.1915418934 -0.07829741166
0 1 0.1915418934 -0.07829741166
0 1 0.1915418934 -0.07829741166
0 1 0.1904349139 -0.08387479439
0 1 0.1904349139 -0.08387479439
0 1 0.1904349139 -0.08387479439
0 1 0.1893114267 -0.08943911798
0 1 0.1893114267 -0.08943911798
0 1 0.1893114267 -0.08943911798
0 1 0.1881992315 -0.09501192202
0 1 0.1881992315 -0.09501192202
0 1 0.1881992315 -0.09501192202
0 1 0.1870512584 -0.1005568799
0 1 0.1870512584 -0.1005568799
0 1 0.1870512584 -0.1005568799
0 1 0.1859156393 -0.105002745
0 1 0.1859156393 -0.105002745
0 1 0.1859156393 -0.105002745
0 1 0.1859156393 -0.105002745
0 1 0.1847583424 -0.1105271681
0 2 0.1760147951 -0.04120288023
0 2 0.1748912121 -0.04343531905
0 2 0.1748928107 -0.04566662799
0 2 0.1748928107 -0.04566662799
0 2 0.1737860845 -0.04789217391
0 2 0.1737860845 -0.04789217391
0 2 0.1726715834 -0.05013944796
0 2 0.1726896186 -0.05349981055
0 2 0.1726896186 -0.05349981055
0 2 0.1715593397 -0.05571366443
0 2 0.171560978 -0.05794554614
0 2 0.171560978 -0.05794554614
0 2 0.170452133 -0.0601877076
0 2 0.170452133 -0.0601877076
0 2 0.1693279521 -0.06241308923
0 2 0.1693279521 -0.06241308923
0 2 0.1693299875 -0.0657598869
0 2 0.1681958996 -0.06796750168
0 2 0.1681958996 -0.06796750168
0 2 0.1681958524 -0.07021047252
0 2 0.1671116706 -0.07247125163
0 2 0.1671116706 -0.07247125163
0 2 0.1671131908 -0.07470383152
0 2 0.1671131908 -0.07470383152
0 2 0.1659871667 -0.07804599888
0 2 0.1648311284 -0.08023641229
0 2 0.1648311284 -0.08023641229
0 2 0.1648385115 -0.08250431175
0 2 0.1636951463 -0.08472543682
0 2 0.1636951463 -0.08472543682
0 2 0.1636957171 -0.08695603806
0 2 0.1636893441 -0.09030668614
0 2 0.1636893441 -0.09030668614
0 2 0.1625441792 -0.09249937387
0 2 0.1625441792 -0.09249937387
0 2 0.1625441792 -0.09249937387
0 2 0.1625441792 -0.09249937387
0 2 0.1625179869 -0.09473061042
0 2 0.1614021495 -0.09695972594
0 2 0.161412687 -0.1003351725
0 2 0.160248402 -0.1024946611
0 2 0.160248402 -0.1024946611
0 2 0.160248402 -0.1024946611
0 2 0.1602591729 -0.1047537991
0 2 0.159127485 -0.1092276344
0 2 0.159127485 -0.1092276344
0 2 0.158010639 -0.1125693294
0 2 0.158010639 -0.1125693294
0 2 0.1579478411 -0.1148584306
0 2 0.1568296621 -0.1170846499
0 2 0.1568174093 -0.1193292677
0 2 0.1568174093 -0.1193292677
0 2 0.1556087116 -0.1215568343
0 2 0.1556087116 -0.1215568343
0 2 0.1555336305 -0.1238051966
0 2 0.1543184207 -0.1270964102
0 2 0.1543184207 -0.1270964102
0 2 0.1542461754 -0.1293288593
0 2 0.153097665 -0.1315682884
0 2 0.153097665 -0.1315682884
0 2 0.1530315515 -0.1337732624
0 2 0.1530315515 -0.1337732624
0 2 0.1518931337 -0.1348882141
0 2 0.1518829213 -0.1370839234
0 2 0.1518829213 -0.1370839234
0 2 0.1507438241 -0.1392163321
0 2 0.1507438241 -0.1392163321
0 2 0.1507329737 -0.1414501776
0 2 0.149651067 -0.1436531318
0 2 0.149651067 -0.1436531318
0 2 0.1496580826 -0.1447842095
0 2 0.1485437297 -0.1469645143
0 2 0.1485437297 -0.1469645143
0 2 0.1485319775 -0.149155566
0 2 0.1485319775 -0.149155566
0 2 0.1474278143 -0.1502502785
0 2 0.1463284663 -0.1524480645
0 2 0.1463284663 -0.1524480645
0 2 0.1463431073 -0.1535744074
0 2 0.1452468133 -0.1546247895
0 2 0.1452468133 -0.1546247895
0 2 0.1452633096 -0.1568345894
0 2 0.1452633096 -0.1568345894
0 2 0.1441430917 -0.1579312717
0 2 0.1430416253 -0.1590172585
0 2 0.1430416253 -0.1590172585
0 2 0.1430720446 -0.1612508944
0 2 0.1419665482 -0.1623122641
0 2 0.1419665482 -0.1623122641
0 2 0.1408725888 -0.1634419147
0 2 0.1408725888 -0.1634419147
0 2 0.1397557348 -0.1645439305
0 2 0.1397531588 -0.1656260659
0 2 0.1397531588 -0.1656260659
0 2 0.1386624889 -0.1667468806
0 2 0.1386624889 -0.1667468806
0 2 0.1375452859 -0.16786554
0 2 0.1364342909 -0.168929996
0 2 0.1364342909 -0.168929996
0 2 0.1364240376 -0.1700339594
0 2 0.1364240376 -0.1700339594
0 2 0.1353272363 -0.171160295
0 2 0.1342401681 -0.1722317295
0 2 0.1342401681 -0.1722317295
0 2 0.13312753 -0.1733459885
0 2 0.1320309394 -0.1744177
0 2 0.1320309394 -0.1744177
0 2 0.1309313335 -0.1744643151
0 2 0.1298137082 -0.1755400648
0 2 0.1298137082 -0.1755400648
0 2 0.1286997265 -0.1766476288
0 2 0.1286997265 -0.1766476288
0 2 0.1275800268 -0.1777413496
0 2 0.1275800268 -0.1777413496
0 2 0.1264753361 -0.1777617779
0 2 0.1253831582 -0.178866584
0 2 0.1253831582 -0.178866584
0 2 0.1242701584 -0.1800023299
0 2 0.1231553435 -0.1800107483
0 2 0.1231553435 -0.1800107483
0 2 0.1209276862 -0.1810933476
0 2 0.1209276862 -0.1810933476
0 2 0.1198227118 -0.1811028669
0 2 0.1187198226 -0.1822451501
0 2 0.1187198226 -0.1822451501
0 2 0.1176037676 -0.1822219922
0 2 0.1154037988 -0.183316986
0 2 0.1154037988 -0.183316986
0 2 0.1142961569 -0.1833247541
0 2 0.1142961569 -0.1833247541
0 2 0.1131917844 -0.1833552405
0 2 0.1120748006 -0.1844841255
0 2 0.1120748006 -0.1844841255
0 2 0.1098544144 -0.1844866183
0 2 0.1098544144 -0.1844866183
0 2 0.1087498046 -0.1844728973
0 2 0.1065198609 -0.1856037394
0 2 0.1065198609 -0.1856037394
0 2 0.1054174438 -0.1856011798
0 2 0.1054174438 -0.1856011798
0 2 0.1031956695 -0.1856297415
0 2 0.1020840255 -0.1856324627
0 2 0.1020840255 -0.1856324627
0 2 0.099872785 -0.1867527927
0 2 0.09875266493 -0.186760869
0 2 0.09875266493 -0.186760869
0 2 0.09655800182 -0.1867796029
0 2 0.09655800182 -0.1867796029
0 2 0.09543714197 -0.1867995855
0 2 0.09543714197 -0.1867995855
0 2 0.09320513451 -0.1867889549
0 2 0.09210817824 -0.1867861206
0 2 0.09210817824 -0.1867861206
0 2 0.08987211728 -0.1868156088
0 2 0.08766037621 -0.1868205627
0 2 0.08766037621 -0.1868205627
0 2 0.08656224289 -0.1868328514
0 2 0.08433519203 -0.1868354914
0 2 0.08433519203 -0.1868354914
0 2 0.08212091491 -0.1868616222
0 2 0.08212091491 -0.1868616222
0 2 0.0810328587 -0.1868445267
0 2 0.07879666537 -0.1868855964
0 2 0.07879666537 -0.1868855964
0 2 0.07657361538 -0.1869014073
0 2 0.0743346945 -0.1869348982
0 2 0.0743346945 -0.1869348982
0 2 0.07212787266 -0.1858317262
0 2 0.07212787266 -0.1858317262
0 2 0.06989094349 -0.1858756098
0 2 0.06876704906 -0.1858887459
0 2 0.06876704906 -0.1858887459
0 2 0.06655110988 -0.1859144949
0 2 0.06655110988 -0.1859144949
0 2 0.0643192806 -0.1859572126
0 2 0.06212981574 -0.1848562885
0 2 0.06212981574 -0.1848562885
0 2 0.05990115349 -0.1848716089
0 2 0.05990115349 -0.1848716089
0 2 0.05766321769 -0.1848740737
0 2 0.05545087558 -0.1848802965
0 2 0.05545087558 -0.1848802965
0 2 0.05321676942 -0.1837889494
0 2 0.05101895664 -0.1837963689
0 2 0.05101895664 -0.1837963689
0 2 0.04991408601 -0.1837944223
0 2 0.04991408601 -0.1837944223
0 2 0.04765359736 -0.1838125111
0 2 0.04765359736 -0.1838125111
0 2 0.04432035574 -0.1827214912
0 2 0.04318843764 -0.1827376527
0 2 0.04318843764 -0.1827376527
0 2 0.04095093916 -0.1827517167
0 2 0.03760837489 -0.1816435375
0 2 0.03760837489 -0.1816435375
0 2 0.03537801847 -0.1816456463
0 2 0.03314534339 -0.1816521029
0 2 0.03314534339 -0.1816521029
0 2 0.03090106744 -0.1805527474
0 2 0.03090106744 -0.1805527474
0 2 0.02867068807 -0.1805652135
0 2 0.026418767 -0.1805634022
0 2 0.026418767 -0.1805634022
0 2 0.02419383971 -0.179449641
0 2 0.02419383971 -0.179449641
0 2 0.02194859557 -0.1794863881
0 2 0.01968121777 -0.1794988376
0 2 0.01968121777 -0.1794988376
0 2 0.01745238616 -0.1783846704
0 2 0.01745238616 -0.1783846704
0 2 0.01522149186 -0.1783958334
0 2 0.01295264786 -0.1784010304
0 2 0.01295264786 -0.1784010304
0 2 0.009628427331 -0.1772920734
0 2 0.007379644259 -0.1773046536
0 2 0.007379644259 -0.1773046536
0 2 0.005167454074 -0.1761862118
0 2 0.005167454074 -0.1761862118
0 2 0.002907448823 -0.1761983713
0 2 0.002907448823 -0.1761983713
0 2 0.0006839207491 -0.1762061592
0 2 -0.001557808033 -0.175093701
0 2 -0.001557808033 -0.175093701
0 2 -0.003826879195 -0.1751111437
0 2 -0.006028001594 -0.1751137155
0 2 -0.006028001594 -0.1751137155
0 2 -0.008280597282 -0.174002142
0 2 -0.008280597282 -0.174002142
0 2 -0.01046551226 -0.1740115174
0 2 -0.01274883149 -0.1728876419
0 2 -0.01274883149 -0.1728876419
0 2 -0.01610872658 -0.1728891676
0 2 -0.01610872658 -0.1728891676
0 2 -0.01829753306 -0.1729014353
0 2 -0.02056463297 -0.1717876275
0 2 -0.02056463297 -0.1717876275
0 2 -0.02279601916 -0.171791347
0 2 -0.02279601916 -0.171791347
0 2 -0.02506268502 -0.171782975
0 2 -0.02732612148 -0.1706702543
0 2 -0.02732612148 -0.1706702543
0 2 -0.02953526962 -0.1706915834
0 2 -0.03179361463 -0.1695653072
0 2 -0.03179361463 -0.1695653072
0 2 -0.03400500057 -0.1695740007
0 2 -0.03735330075 -0.169572129
0 2 -0.03735330075 -0.169572129
0 2 -0.03961708948 -0.1684620379
0 2 -0.03961708948 -0.1684620379
0 2 -0.04185142976 -0.1684584489
0 2 -0.04408937022 -0.1684665882
0 2 -0.04408937022 -0.1684665882
0 2 -0.04632955824 -0.1673426523
0 2 -0.04856970083 -0.1673582917
0 2 -0.04856970083 -0.1673582917
0 2 -0.05081179755 -0.1662394328
0 2 -0.05081179755 -0.1662394328
0 2 -0.05304143044 -0.1662542699
0 2 -0.05304143044 -0.1662542699
0 2 -0.05528265812 -0.1662607471
0 2 -0.05751152203 -0.1651488826
0 2 -0.05751152203 -0.1651488826
0 2 -0.05974311816 -0.1651773688
0 2 -0.06198139296 -0.1651798392
0 2 -0.06198139296 -0.1651798392
0 2 -0.06424673739 -0.1640355085
0 2 -0.06424673739 -0.1640355085
0 2 -0.06647066205 -0.1640425566
0 2 -0.06984182208 -0.1640252749
0 2 -0.06984182208 -0.1640252749
0 2 -0.07206003913 -0.1629255063
0 2 -0.0742925178 -0.1629145374
0 2 -0.0742925178 -0.1629145374
0 2 -0.07652987564 -0.1629162122
0 2 -0.07652987564 -0.1629162122
0 2 -0.07878379185 -0.1629010748
0 2 -0.07878379185 -0.1629010748
0 2 -0.08103693914 -0.1617454063
0 2 -0.0832256756 -0.1618166608
0 2 -0.0832256756 -0.1618166608
0 2 -0.08547583544 -0.1617911709
0 2 -0.08771269595 -0.1606760469
0 2 -0.08771269595 -0.1606760469
0 2 -0.08994090218 -0.160657704
0 2 -0.09218463672 -0.1606330208
0 2 -0.09218463672 -0.1606330208
0 2 -0.09441042497 -0.1606325017
0 2 -0.09441042497 -0.1606325017
0 2 -0.0966456027 -0.1606073436
0 2 -0.09888315865 -0.1594946387
0 2 -0.09888315865 -0.1594946387
0 2 -0.1022333463 -0.1594763388
0 2 -0.1022333463 -0.1594763388
0 2 -0.1044632466 -0.1594828272
0 2 -0.1066947879 -0.1594447881
0 2 -0.1066947879 -0.1594447881
0 2 -0.1089119075 -0.1583600607
0 2 -0.1089119075 -0.1583600607
0 2 -0.1111080133 -0.1583412317
0 2 -0.1133415902 -0.1583413805
0 2 -0.1133415902 -0.1583413805
0 2 -0.1155695485 -0.1572091856
0 2 -0.1178014555 -0.157172605
0 2 -0.1178014555 -0.157172605
0 2 -0.120011985 -0.1571965907
0 2 -0.120011985 -0.1571965907
0 2 -0.1222407955 -0.1572346998
0 2 -0.1244751354 -0.1561216323
0 2 -0.1244751354 -0.1561216323
0 2 -0.1267017623 -0.1560729418
0 2 -0.1289180044 -0.1560654297
0 2 -0.1289180044 -0.1560654297
0 2 -0.1311338571 -0.1549329789
0 2 -0.1311338571 -0.1549329789
0 2 -0.13335181 -0.1549387498
0 2 -0.13335181 -0.1549387498
0 2 -0.1355642982 -0.1549008414
0 2 -0.1378004108 -0.1537660132
0 2 -0.1378004108 -0.1537660132
0 2 -0.138886587 -0.1537548029
0 2 -0.1411051262 -0.1526010414
0 2 -0.1411051262 -0.1526010414
0 2 -0.1433269973 -0.1526227341
0 2 -0.1455353769 -0.1525619014
0 2 -0.1455353769 -0.1525619014
0 2 -0.1477480345 -0.1514545213
0 2 -0.1477480345 -0.1514545213
0 2 -0.1499861387 -0.1514824784
0 2 -0.152183598 -0.1503080628
0 2 -0.152183598 -0.1503080628
0 2 -0.1544043613 -0.1503077537
0 2 -0.1544043613 -0.1503077537
0 2 -0.155501915 -0.1491540123
0 2 -0.1577149442 -0.1491855714
0 2 -0.1577149442 -0.1491855714
0 2 -0.159926451 -0.1480140805
0 2 -0.159926451 -0.1480140805
0 2 -0.1621382084 -0.1469283881
0 2 -0.1632519369 -0.1469372966
0 2 -0.1632519369 -0.1469372966
0 2 -0.1654742906 -0.14580333
0 2 -0.1665904434 -0.1447101012
0 2 -0.1665904434 -0.1447101012
0 2 -0.1687708127 -0.1435094614
0 2 -0.1687708127 -0.1435094614
0 2 -0.1699082595 -0.1424202173
0 2 -0.1721008773 -0.1424148383
0 2 -0.1721008773 -0.1424148383
0 2 -0.1732155194 -0.1412916683
0 2 -0.1732155194 -0.1412916683
0 2 -0.1754440517 -0.1401785222
0 2 -0.1765447845 -0.1390501391
0 2 -0.1765447845 -0.1390501391
0 2 -0.1776484368 -0.1379524477
0 2 -0.1776484368 -0.1379524477
0 2 -0.1798718368 -0.1368767723
0 2 -0.1809643695 -0.1357490623
0 2 -0.1809643695 -0.1357490623
0 2 -0.1821086711 -0.1346690225
0 2 -0.1843132671 -0.1335366369
0 2 -0.1843132671 -0.1335366369
0 2 -0.1854364923 -0.1313426456
0 2 -0.1865156207 -0.1301687957
0 2 -0.1865156207 -0.1301687957
0 2 -0.1876039448 -0.1290435158
0 2 -0.1876039448 -0.1290435158
0 2 -0.1886975989 -0.1278934679
0 2 -0.1886975989 -0.1278934679
0 2 -0.1909229811 -0.126795208
0 2 -0.1920056644 -0.1256472144
0 2 -0.1920056644 -0.1256472144
0 2 -0.1931292163 -0.1234543347
0 2 -0.1942170099 -0.1223164178
0 2 -0.1942170099 -0.1223164178
0 2 -0.1953091585 -0.1212336261
0 2 -0.1953091585 -0.1212336261
0 2 -0.1964245057 -0.1201097078
0 2 -0.1964599615 -0.1178896379
0 2 -0.1964599615 -0.1178896379
0 2 -0.1975778836 -0.1167930421
0 2 -0.1986452058 -0.1156573548
0 2 -0.1986452058 -0.1156573548
0 2 -0.1997596575 -0.113447113
0 2 -0.1997596575 -0.113447113
0 2 -0.2008698595 -0.1123316212
0 2 -0.2008698595 -0.1123316212
0 2 -0.2009165714 -0.1101451882
0 2 -0.2020220349 -0.1090219182
0 2 -0.2020220349 -0.1090219182
0 2 -0.2031556818 -0.1068347759
0 2 -0.2031251724 -0.1056926187
0 2 -0.2031251724 -0.1056926187
0 2 -0.2042519015 -0.1034793761
0 2 -0.2042519015 -0.1034793761
0 2 -0.2053549245 -0.102377056
0 2 -0.2053593896 -0.100158612
0 2 -0.2053593896 -0.100158612
0 2 -0.2064823987 -0.09905777508
0 2 -0.2064867842 -0.09684492234
0 2 -0.2064867842 -0.09684492234
0 2 -0.2064770523 -0.09460402661
0 2 -0.2064770523 -0.09460402661
0 2 -0.2076148513 -0.09353077212
0 2 -0.2076160216 -0.09131367694
0 2 -0.2076160216 -0.09131367694
0 2 -0.2076487373 -0.08910310749
0 2 -0.2076487373 -0.08910310749
0 2 -0.2088035963 -0.08799452668
0 2 -0.2088198739 -0.08579443574
0 2 -0.2088198739 -0.08579443574
0 2 -0.2088443513 -0.08358319474
0 2 -0.2088626679 -0.08247421187
0 2 -0.2088626679 -0.08247421187
0 2 -0.2099666021 -0.08024526087
0 2 -0.2099666021 -0.08024526087
0 2 -0.2099688612 -0.07802646834
0 2 -0.2099688612 -0.07802646834
0 2 -0.2099761491 -0.07579487217
0 2 -0.2099943806 -0.07468239624
0 2 -0.2099943806 -0.07468239624
0 2 -0.2099530338 -0.07244950576
0 2 -0.2099818224 -0.07024771558
0 2 -0.2099818224 -0.07024771558
0 2 -0.2099835597 -0.06802818467
0 2 -0.2099835597 -0.06802818467
0 2 -0.2099979662 -0.06581921281
0 2 -0.2100040625 -0.06359744388
0 2 -0.2100040625 -0.06359744388
0 2 -0.2099838367 -0.06137289144
0 2 -0.2100537469 -0.05915749269
0 2 -0.2100537469 -0.05915749269
0 2 -0.2100574652 -0.0569384245
0 2 -0.2100574652 -0.0569384245
0 2 -0.210015584 -0.05470260588
0 2 -0.210015584 -0.05470260588
0 2 -0.2100993302 -0.05248709169
0 2 -0.2101093221 -0.0502543711
0 2 -0.2101093221 -0.0502543711
0 2 -0.2101531855 -0.04803664011
0 2 -0.2101920926 -0.04581228123
0 2 -0.2101920926 -0.04581228123
0 2 -0.2089863087 -0.04355497311
0 2 -0.2089863087 -0.04355497311
0 2 -0.20900651 -0.04133252492
0 2 -0.2090580136 -0.0391088163
0 2 -0.2090580136 -0.0391088163
0 2 -0.2090604525 -0.03688583274
0 2 -0.2091013071 -0.03466919393
0 2 -0.2091013071 -0.03466919393
0 2 -0.2079862539 -0.03245760766
0 2 -0.2079862539 -0.03245760766
0 2 -0.2080141341 -0.02911466654
0 2 -0.2080141341 -0.02911466654
0 2 -0.2069303563 -0.02689506052
0 2 -0.2069221945 -0.02465225076
0 2 -0.2069221945 -0.02465225076
0 2 -0.20697864 -0.02243124099
0 2 -0.2058430968 -0.020195112
0 2 -0.2058430968 -0.020195112
0 2 -0.2058379425 -0.01685025472
0 2 -0.204805127 -0.0146204485
0 2 -0.204805127 -0.0146204485
0 2 -0.2047795583 -0.01239105332
0 2 -0.2047795583 -0.01239105332
0 2 -0.2036620356 -0.01015407177
0 2 -0.2037255403 -0.007931979773
0 2 -0.2037255403 -0.007931979773
0 2 -0.2026326404 -0.004564927491
0 2 -0.2026326404 -0.004564927491
0 2 -0.2027374601 -0.002323927556
0 2 -0.2015688286 -9.406440721e-05
0 2 -0.2015688286 -9.406440721e-05
0 2 -0.2015459909 0.003249328276
0 2 -0.2015459909 0.003249328276
0 2 -0.2004648293 0.005494581667
0 2 -0.2004275437 0.007711541936
0 2 -0.2004275437 0.007711541936
0 2 -0.1993508992 0.01106405219
0 2 -0.1993263699 0.01330174436
0 2 -0.1993263699 0.01330174436
0 2 -0.1982552968 0.01553441622
0 2 -0.197142161 0.01887834628
0 2 -0.197142161 0.01887834628
0 2 -0.1971593352 0.02114443664
0 2 -0.1971593352 0.02114443664
0 2 -0.1960821937 0.02338741475
0 2 -0.1960691771 0.02562403673
0 2 -0.1960691771 0.02562403673
0 2 -0.1949032208 0.02895330174
0 2 -0.1949032208 0.02895330174
0 2 -0.1937880194 0.03118254178
0 2 -0.193863687 0.03343928638
0 2 -0.193863687 0.03343928638
0 2 -0.1927453663 0.03678277025
0 2 -0.1927453663 0.03678277025
0 2 -0.191650371 0.03903806921
0 2 -0.1916076394 0.04124713191
0 2 -0.1916076394 0.04124713191
0 2 -0.1904909473 0.04347741092
0 2 -0.1894416543 0.04686295396
0 2 -0.1894416543 0.04686295396
0 2 -0.1893640683 0.04908848115
0 2 -0.1893640683 0.04908848115
0 2 -0.1882980557 0.05136879803
0 2 -0.1871798414 0.0535828002
0 2 -0.1871798414 0.0535828002
0 2 -0.187181624 0.05693784384
0 2 -0.187181624 0.05693784384
0 2 -0.1861035852 0.0591835476
0 2 -0.1849836031 0.06141522636
0 2 -0.1849836031 0.06141522636
0 2 -0.1849124034 0.0636036197
0 2 -0.1849124034 0.0636036197
0 2 -0.1837986815 0.06693568795
0 2 -0.1827009317 0.06918793712
0 2 -0.1827009317 0.06918793712
0 2 -0.1827003627 0.07141886248
0 2 -0.1815805325 0.07366660704
0 2 -0.1815805325 0.07366660704
0 2 -0.1804532326 0.07588461426
0 2 -0.1804708909 0.07926414115
0 2 -0.1804708909 0.07926414115
0 2 -0.1793333451 0.0815119876
0 2 -0.1793333451 0.0815119876
0 2 -0.1792952822 0.08370915449
0 2 -0.1781759595 0.08593862209
0 2 -0.1781759595 0.08593862209
0 2 -0.177060066 0.08816945624
0 2 -0.177060066 0.08816945624
0 2 -0.1770325147 0.09038655473
0 2 -0.1759289354 0.09373633857
0 2 -0.1759289354 0.09373633857
0 2 -0.1747854393 0.09594983533
0 2 -0.1747854393 0.09594983533
0 2 -0.1747836083 0.098178416
0 2 -0.1736858599 0.1004212333
0 2 -0.1736858599 0.1004212333
0 2 -0.1725355286 0.102615404
0 2 -0.1725455236 0.1048455531
0 2 -0.1725455236 0.1048455531
0 2 -0.1714030999 0.1070439775
0 2 -0.1714030999 0.1070439775
0 2 -0.1702795268 0.109266584
0 2 -0.1702695631 0.1114810894
0 2 -0.1702695631 0.1114810894
0 2 -0.1691177547 0.1148101832
0 2 -0.1680027344 0.1170461582
0 2 -0.1680027344 0.1170461582
0 2 -0.1679918141 0.1192625154
0 2 -0.1679918141 0.1192625154
0 2 -0.1668764426 0.1215247407
0 2 -0.1668764426 0.1215247407
0 2 -0.1657324902 0.1237163026
0 2 -0.165705052 0.1259715405
0 2 -0.165705052 0.1259715405
0 2 -0.1645759382 0.1281843094
0 2 -0.1634278108 0.1303866862
0 2 -0.1634278108 0.1303866862
0 2 -0.1623095845 0.1326218644
0 2 -0.1622940725 0.1348107178
0 2 -0.1622940725 0.1348107178
0 2 -0.1611467908 0.1370081946
0 2 -0.1611467908 0.1370081946
0 2 -0.1600538773 0.1381391259
0 2 -0.1589179576 0.1403569422
0 2 -0.1589179576 0.1403569422
0 2 -0.1588992205 0.1425372316
0 2 -0.1588992205 0.1425372316
0 2 -0.1577848977 0.1447422322
0 2 -0.15667194 0.1469709344
0 2 -0.15667194 0.1469709344
0 2 -0.1555265629 0.1491685197
0 2 -0.1555265629 0.1491685197
0 2 -0.1544137832 0.1502944132
0 2 -0.1532985723 0.1525136916
0 2 -0.1532985723 0.1525136916
0 2 -0.1532979569 0.1547590425
0 2 -0.1521828825 0.1569635
0 2 -0.1521828825 0.1569635
0 2 -0.1510345135 0.1591346987
0 2 -0.1510345135 0.1591346987
0 2 -0.1498914001 0.1602717895
0 2 -0.1487774728 0.1624912838
0 2 -0.1487774728 0.1624912838
0 2 -0.1476407582 0.1647389005
0 2 -0.1476407582 0.1647389005
0 2 -0.1464968466 0.1657871018
0 2 -0.1453441586 0.1680222407
0 2 -0.1453441586 0.1680222407
0 2 -0.1442147211 0.1691403292
0 2 -0.1442147211 0.1691403292
0 2 -0.1430813342 0.1713393521
0 2 -0.1419515104 0.1724446708
0 2 -0.1419515104 0.1724446708
0 2 -0.1408091067 0.1746496277
0 2 -0.1408091067 0.1746496277
0 2 -0.1396940501 0.1757303933
0 2 -0.1385591373 0.1779339739
0 2 -0.1385591373 0.1779339739
0 2 -0.1374581654 0.1789872521
0 2 -0.1374581654 0.1789872521
0 2 -0.1363477022 0.1801190705
0 2 -0.135220062 0.1823003357
0 2 -0.135220062 0.1823003357
0 2 -0.1340774334 0.1833853193
0 2 -0.1329841174 0.184486157
0 2 -0.1329841174 0.184486157
0 2 -0.1307670317 0.1855911773
0 2 -0.1296237041 0.1867109215
0 2 -0.1296237041 0.1867109215
0 2 -0.1285220262 0.1878165587
0 2 -0.1285220262 0.1878165587
0 2 -0.127421944 0.1889165641
0 2 -0.1251847814 0.1900542504
0 2 -0.1251847814 0.1900542504
0 2 -0.1240689193 0.1911893165
0 2 -0.1240689193 0.1911893165
0 2 -0.1229663585 0.1922601977
0 2 -0.1218457723 0.193421295
0 2 -0.1218457723 0.193421295
0 2 -0.1196348938 0.1945091842
0 2 -0.1196348938 0.1945091842
0 2 -0.1185063292 0.1955880912
0 2 -0.1174036501 0.1967515924
0 2 -0.1174036501 0.1967515924
0 2 -0.1151868116 0.1967126593
0 2 -0.1140872368 0.1978055472
0 2 -0.1140872368 0.1978055472
0 2 -0.1118384271 0.1989362338
0 2 -0.1118384271 0.1989362338
0 2 -0.110723717 0.200025029
0 2 -0.1096098115 0.200046385
0 2 -0.1096098115 0.200046385
0 2 -0.107378269 0.201218172
0 2 -0.107378269 0.201218172
0 2 -0.106268642 0.2022662237
0 2 -0.1040542809 0.2022394731
0 2 -0.1040542809 0.2022394731
0 2 -0.1029515829 0.2033806476
0 2 -0.1029515829 0.2033806476
0 2 -0.1007172251 0.2033552072
0 2 -0.09963106254 0.2033625016
0 2 -0.09963106254 0.2033625016
0 2 -0.09741657362 0.2045025595
0 2 -0.09630157839 0.20447497
0 2 -0.09630157839 0.20447497
0 2 -0.09410332001 0.2055493746
0 2 -0.09410332001 0.2055493746
0 2 -0.09187786636 0.2055640149
0 2 -0.09187786636 0.2055640149
0 2 -0.09076555314 0.2055861065
0 2 -0.08853500174 0.2056213392
0 2 -0.08853500174 0.2056213392
0 2 -0.08738041664 0.2067564917
0 2 -0.08515731013 0.2067707985
0 2 -0.08515731013 0.2067707985
0 2 -0.08294998267 0.2067429963
0 2 -0.08184247588 0.2067734263
0 2 -0.08184247588 0.2067734263
0 2 -0.07960360707 0.2067963031
0 2 -0.07960360707 0.2067963031
0 2 -0.07740119121 0.2068066012
0 2 -0.07629016157 0.206800055
0 2 -0.07629016157 0.206800055
0 2 -0.0740575269 0.2068416074
0 2 -0.0740575269 0.2068416074
0 2 -0.07184800489 0.206804847
0 2 -0.07075162426 0.206810462
0 2 -0.07075162426 0.206810462
0 2 -0.0685219551 0.2068701292
0 2 -0.0685219551 0.2068701292
0 2 -0.06633056184 0.2057220835
0 2 -0.06410916521 0.2057062809
0 2 -0.06410916521 0.2057062809
0 2 -0.06297495203 0.2057323606
0 2 -0.06297495203 0.2057323606
0 2 -0.0607824609 0.2057000812
0 2 -0.05856778533 0.205710937
0 2 -0.05856778533 0.205710937
0 2 -0.05636137328 0.2046262259
0 2 -0.05636137328 0.2046262259
0 2 -0.05523429351 0.2046182309
0 2 -0.05302446374 0.2046270989
0 2 -0.05302446374 0.2046270989
0 2 -0.05077506918 0.2035705775
0 2 -0.04858210849 0.203579266
0 2 -0.04858210849 0.203579266
0 2 -0.04634064452 0.2024784798
0 2 -0.04634064452 0.2024784798
0 2 -0.04411404829 0.2025141582
0 2 -0.04411404829 0.2025141582
0 2 -0.04191197166 0.2014233502
0 2 -0.03963685311 0.2014621881
0 2 -0.03963685311 0.2014621881
0 2 -0.03856049887 0.2003849852
0 2 -0.03632150819 0.2004100054
0 2 -0.03632150819 0.2004100054
0 2 -0.03409851155 0.1993270675
0 2 -0.03409851155 0.1993270675
0 2 -0.03187613695 0.1993421981
0 2 -0.02962888365 0.1982506799
0 2 -0.02962888365 0.1982506799
0 2 -0.02741661161 0.197161409
0 2 -0.0251953814 0.1971733424
0 2 -0.0251953814 0.1971733424
0 2 -0.02295130562 0.1960785632
0 2 -0.02295130562 0.1960785632
0 2 -0.02072196577 0.1949822862
0 2 -0.02072196577 0.1949822862
0 2 -0.0185060675 0.1949832413
0 2 -0.01627668571 0.1939018173
0 2 -0.01627668571 0.1939018173
0 2 -0.01402723515 0.1939059443
0 2 -0.01177165767 0.1928061605
0 2 -0.01177165767 0.1928061605
0 2 -0.009548772988 0.1917120511
0 2 -0.007352894247 0.1917139051
0 2 -0.007352894247 0.1917139051
0 2 -0.005096441391 0.1905952064
0 2 -0.005096441391 0.1905952064
0 2 -0.00286396214 0.189510782
0 2 -0.0006075136625 0.1883992776
0 2 -0.0006075136625 0.1883992776
0 2 0.001600982345 0.1884007111
0 2 0.001600982345 0.1884007111
0 2 0.003823943185 0.1872870716
0 2 0.006056990305 0.1861756311
0 2 0.006056990305 0.1861756311
0 2 0.008293076898 0.1862023526
0 2 0.01051539486 0.1851015693
0 2 0.01051539486 0.1851015693
0 2 0.01387796206 0.1839997389
0 2 0.01387796206 0.1839997389
0 2 0.01500900108 0.1840003359
0 2 0.01836056281 0.1828883099
0 2 0.01836056281 0.1828883099
0 2 0.02059713019 0.1817747435
0 2 0.02059713019 0.1817747435
0 2 0.02279505247 0.1817840746
0 2 0.02502286562 0.1806711355
0 2 0.02502286562 0.1806711355
0 2 0.02726511633 0.1795592758
0 2 0.02726511633 0.1795592758
0 2 0.02949995062 0.1795618616
0 2 0.03172056186 0.1784472818
0 2 0.03172056186 0.1784472818
0 2 0.03506785722 0.1773401839
0 2 0.03506785722 0.1773401839
0 2 0.03729888857 0.177349348
0 2 0.03954556052 0.1762418593
0 2 0.03954556052 0.1762418593
0 2 0.0417811812 0.1751297081
0 2 0.04402457404 0.1751173375
0 2 0.04402457404 0.1751173375
0 2 0.04737743666 0.1740196517
0 2 0.04964399563 0.1728751262
0 2 0.04964399563 0.1728751262
0 2 0.05187271463 0.1728954911
0 2 0.05187271463 0.1728954911
0 2 0.05410829085 0.1717824102
0 2 0.05410829085 0.1717824102
0 2 0.05634560023 0.170676329
0 2 0.05969542064 0.1706855964
0 2 0.05969542064 0.1706855964
0 2 0.06193154247 0.1695724233
0 2 0.06420149111 0.1684352421
0 2 0.06420149111 0.1684352421
0 2 0.06754805268 0.1684574594
0 2 0.06754805268 0.1684574594
0 2 0.06978420929 0.1673434674
0 2 0.06978420929 0.1673434674
0 2 0.07202724625 0.1662162133
0 2 0.07426313615 0.1662175858
0 2 0.07426313615 0.1662175858
0 2 0.07762322024 0.1650966613
0 2 0.07986824 0.1639502431
0 2 0.07986824 0.1639502431
0 2 0.08212989107 0.1639266503
0 2 0.08212989107 0.1639266503
0 2 0.08546778401 0.1628033388
0 2 0.08770182431 0.1616882579
0 2 0.08770182431 0.1616882579
0 2 0.08995219073 0.1616823315
0 2 0.09330246693 0.1605643456
0 2 0.09330246693 0.1605643456
0 2 0.0955443231 0.1605453904
0 2 0.0955443231 0.1605453904
0 2 0.09778903473 0.159399965
0 2 0.1011277003 0.1582707204
0 2 0.1011277003 0.1582707204
0 2 0.1033635523 0.1582584336
0 2 0.1067038794 0.1571244478
0 2 0.1067038794 0.1571244478
0 2 0.1089328447 0.1560148671
0 2 0.1089328447 0.1560148671
0 2 0.1111592568 0.1560132651
0 2 0.1133936267 0.1548889272
0 2 0.1133936267 0.1548889272
0 2 0.1167470989 0.1537589425
0 2 0.1167470989 0.1537589425
0 2 0.1189764753 0.1537345757
0 2 0.1212064178 0.1526143033
0 2 0.1212064178 0.1526143033
0 2 0.1245594118 0.1526603375
0 2 0.12680003 0.15144677
0 2 0.12680003 0.15144677
0 2 0.129009224 0.150366456
0 2 0.129009224 0.150366456
0 2 0.1312386193 0.150372341
0 2 0.1312386193 0.150372341
0 2 0.1345773497 0.1491932662
0 2 0.1367974821 0.1492015868
0 2 0.1367974821 0.1492015868
0 2 0.1390223222 0.1480874443
0 2 0.1412227276 0.1469156948
0 2 0.1412227276 0.1469156948
0 2 0.1434455025 0.1469431678
0 2 0.1434455025 0.1469431678
0 2 0.1456466156 0.1457856131
0 2 0.1489780331 0.1446602792
0 2 0.1489780331 0.1446602792
0 2 0.1511864759 0.1446561471
0 2 0.1534314613 0.143579434
0 2 0.1534314613 0.143579434
0 2 0.1556037449 0.1423981997
0 2 0.1556037449 0.1423981997
0 2 0.1578214881 0.1423551923
0 2 0.1600275049 0.1412359425
0 2 0.1600275049 0.1412359425
0 2 0.1622572297 0.1412485571
0 2 0.1622572297 0.1412485571
0 2 0.1644724693 0.1401226382
0 2 0.1666797748 0.1389612089
0 2 0.1666797748 0.1389612089
0 2 0.1688896993 0.1389566667
0 2 0.1688896993 0.1389566667
0 2 0.1699829429 0.13783137
0 2 0.1721982935 0.1366966029
0 2 0.1721982935 0.1366966029
0 2 0.1744095349 0.1367200959
0 2 0.1744095349 0.1367200959
0 2 0.1766027902 0.1355657603
0 2 0.1787933265 0.1343989461
0 2 0.1787933265 0.1343989461
0 2 0.1799035444 0.1333330828
0 2 0.1799035444 0.1333330828
0 2 0.1820986234 0.1321961003
0 2 0.1842660138 0.1321681195
0 2 0.1842660138 0.1321681195
0 2 0.1853516953 0.1310488045
0 2 0.1876287874 0.1300182808
0 2 0.1876287874 0.1300182808
0 2 0.1886785358 0.1288424127
0 2 0.190872691 0.1277064185
0 2 0.190872691 0.1277064185
0 2 0.191970441 0.1265860205
0 2 0.191970441 0.1265860205
0 2 0.1941695337 0.1265690986
0 2 0.1941695337 0.1265690986
0 2 0.1952289136 0.1254103662
0 2 0.1963684688 0.124353957
0 2 0.1963684688 0.124353957
0 2 0.1974212301 0.1231682442
0 2 0.1996444825 0.1220742358
0 2 0.1996444825 0.1220742358
0 2 0.2007034311 0.1209279988
0 2 0.2007034311 0.1209279988
0 2 0.2017851533 0.119821869
0 2 0.2029222632 0.1187170766
0 2 0.2029222632 0.1187170766
0 2 0.2040312139 0.1176177649
0 2 0.2040312139 0.1176177649
0 2 0.205147139 0.1165044028
0 2 0.2062245896 0.1142934698
0 2 0.2062245896 0.1142934698
0 2 0.2073110406 0.1131668054
0 2 0.2073110406 0.1131668054
0 2 0.208458955 0.1120817307
0 2 0.2084124867 0.1109685935
0 2 0.2084124867 0.1109685935
0 2 0.2095562403 0.1098633399
0 2 0.2106228058 0.1087296844
0 2 0.2106228058 0.1087296844
0 2 0.2106378519 0.1065489305
0 2 0.2106378519 0.1065489305
0 2 0.2117969071 0.1054784492
0 2 0.2128570421 0.1043402267
0 2 0.2128570421 0.1043402267
0 2 0.2128891036 0.1032709588
0 2 0.2128972406 0.1010699755
0 2 0.2128972406 0.1010699755
0 2 0.2139529391 0.0999263144
0 2 0.2139529391 0.0999263144
0 2 0.2139883843 0.09882999472
0 2 0.2139883843 0.09882999472
0 2 0.2140343381 0.09662364347
0 2 0.215162711 0.09553654832
0 2 0.215162711 0.09553654832
0 2 0.2151770118 0.09331301486
0 2 0.2151987734 0.09222322099
0 2 0.2151987734 0.09222322099
0 2 0.2152001726 0.09001422461
0 2 0.2151916814 0.0888844467
0 2 0.2151916814 0.0888844467
0 2 0.2151523917 0.08666720801
0 2 0.2151523917 0.08666720801
0 2 0.215205243 0.0855876484
0 2 0.2152452227 0.08448074427
0 2 0.2152452227 0.08448074427
0 2 0.2152367444 0.08228388434
0 2 0.2152367444 0.08228388434
0 2 0.2152130062 0.0800500969
0 2 0.2141720643 0.07895753
0 2 0.2141720643 0.07895753
0 2 0.214243644 0.07678140134
0 2 0.214243644 0.07678140134
0 2 0.2142249792 0.07567247534
0 2 0.2142910487 0.07348569038
0 2 0.2142910487 0.07348569038
0 2 0.2131575657 0.07125348599
0 2 0.2131575657 0.07125348599
0 2 0.2132052604 0.07015732263
0 2 0.2121173073 0.06795048284
0 2 0.2121173073 0.06795048284
0 2 0.2121632229 0.06686257022
0 2 0.2121632229 0.06686257022
0 2 0.2110806557 0.06463815145
0 2 0.2110987173 0.06243592845
0 2 0.2110987173 0.06243592845
0 2 0.2100295629 0.06023503874
0 2 0.2100091762 0.05911613667
0 2 0.2100091762 0.05911613667
0 2 0.2089236689 0.05693117231
0 2 0.2089236689 0.05693117231
0 2 0.2089906624 0.05471587412
0 2 0.2078442698 0.05246839804
0 2 0.2078442698 0.05246839804
0 2 0.2067975331 0.05138765095
0 2 0.2067975331 0.05138765095
0 2 0.2067894564 0.04913810168
0 2 0.2057270538 0.0469370441
0 2 0.2057270538 0.0469370441
0 2 0.2046316747 0.04469841036
0 2 0.2046316747 0.04469841036
0 2 0.2046291121 0.04248743525
0 2 0.2035419025 0.04138474837
0 2 0.2035419025 0.04138474837
0 2 0.2024813965 0.03916219732
0 2 0.2013607501 0.03693053611
0 2 0.2013607501 0.03693053611
0 2 0.20141319 0.0347036127
0 2 0.20141319 0.0347036127
0 2 0.2002956875 0.03249636004
0 2 0.2002956875 0.03249636004
0 2 0.1991881577 0.03026001583
0 2 0.1981163363 0.02804626267
0 2 0.1981163363 0.02804626267
0 2 0.1970470151 0.02582686927
0 2 0.1970305476 0.02358720203
0 2 0.1970305476 0.02358720203
0 2 0.1959200264 0.02246661956
0 2 0.1948624605 0.02025961216
0 2 0.1948624605 0.02025961216
0 2 0.1937632214 0.01802115757
0 2 0.1937632214 0.01802115757
0 2 0.1926158741 0.01579119091
0 2 0.1926224538 0.01355955712
0 2 0.1926224538 0.01355955712
0 2 0.1915853478 0.01134001607
0 2 0.1915853478 0.01134001607
0 2 0.1903955622 0.009117712286
0 2 0.1893231807 0.006889833893
0 2 0.1893231807 0.006889833893
0 2 0.1893286334 0.004664098009
0 2 0.1893286334 0.004664098009
0 2 0.1881706151 0.002437397614
0 2 0.187095497 -0.0009095209403
0 2 0.187095497 -0.0009095209403
0 2 0.1859844982 -0.003139018011
0 2 0.1848821166 -0.005367652911
0 2 0.1848821166 -0.005367652911
0 2 0.1848960243 -0.007606366815
0 2 0.1848960243 -0.007606366815
0 2 0.1837933671 -0.00984338565
0 2 0.1837933671 -0.00984338565
0 2 0.1826486551 -0.01206542429
0 2 0.181565654 -0.01431089414
0 2 0.181565654 -0.01431089414
0 2 0.1815701827 -0.01654160063
0 2 0.1804762731 -0.01988778746
0 2 0.1804762731 -0.01988778746
0 2 0.1793488365 -0.02212687512
0 2 0.1793488365 -0.02212687512
0 2 0.178253693 -0.02436389872
0 2 0.1771862526 -0.02662084414
0 2 0.1771862526 -0.02662084414
0 2 0.1771903948 -0.02885382883
0 2 0.1760563429 -0.03218829825
0 2 0.1760563429 -0.03218829825
0 2 0.1749639356 -0.03444011535
0 2 0.1749639356 -0.03444011535
0 2 0.1738388191 -0.03667126148
0 2 0.1738388191 -0.03667126148
0 2 0.1738489733 -0.03890437594
0 2 0.1727526481 -0.04226854943
0 2 0.1727526481 -0.04226854943
0 2 0.1716090016 -0.04448101892
0 2 0.1716129103 -0.04671435085
0 2 0.1716129103 -0.04671435085
0 2 0.1705218545 -0.05008674884
0 2 0.1705218545 -0.05008674884
0 2 0.1694067816 -0.05230863251
0 2 0.1693978848 -0.05456198031
0 2 0.1693978848 -0.05456198031
0 2 0.168244774 -0.05790938557
0 2 0.168244774 -0.05790938557
0 2 0.1671293171 -0.06014228895
0 2 0.1671230883 -0.06240167089
0 2 0.1671230883 -0.06240167089
0 2 0.1660253758 -0.06577918199
0 2 0.1648977616 -0.06802926345
0 2 0.1648977616 -0.06802926345
0 2 0.1648628443 -0.07026164594
0 2 0.1648628443 -0.07026164594
0 2 0.1637457938 -0.07360983425
0 2 0.1637140962 -0.07582355532
0 2 0.1637140962 -0.07582355532
0 2 0.162598176 -0.07806939729
0 2 0.162598176 -0.07806939729
0 2 0.161479274 -0.08144232104
0 2 0.1614699875 -0.08365938898
0 2 0.1614699875 -0.08365938898
0 2 0.1603632255 -0.08700561558
0 2 0.1603632255 -0.08700561558
0 2 0.1603260569 -0.08918300594
0 2 0.1592096251 -0.09143274628
0 2 0.1592096251 -0.09143274628
0 2 0.1591915848 -0.09479130327
0 2 0.1580803705 -0.09700958894
0 2 0.1580803705 -0.09700958894
0 2 0.1580396428 -0.1003294182
0 2 0.1580396428 -0.1003294182
0 2 0.1569310545 -0.1025958152
0 2 0.156914357 -0.1047994091
0 2 0.156914357 -0.1047994091
0 2 0.1557775858 -0.1081293469
0 2 0.1557775858 -0.1081293469
0 2 0.1557498117 -0.11033483
0 2 0.1546596046 -0.1125886878
0 2 0.1546596046 -0.1125886878
0 2 0.1546241912 -0.1147741655
0 2 0.1546241912 -0.1147741655
0 2 0.1535059176 -0.1181168117
0 2 0.1534982008 -0.120344635
0 2 0.1534982008 -0.120344635
0 2 0.1523641229 -0.1225375652
0 2 0.1512410629 -0.125876271
0 2 0.1512410629 -0.125876271
0 2 0.1512316167 -0.128087566
0 2 0.1501053576 -0.1303496216
0 2 0.1501053576 -0.1303496216
0 2 0.1500683611 -0.1325598314
0 2 0.1500683611 -0.1325598314
0 2 0.1489218292 -0.1347851639
0 2 0.1489218292 -0.1347851639
0 2 0.148891892 -0.1381252479
0 2 0.1477806628 -0.1403433034
0 2 0.1477806628 -0.1403433034
0 2 0.1466456316 -0.1425631161
0 2 0.146628479 -0.1447629889
0 2 0.146628479 -0.1447629889
0 2 0.1455019253 -0.1469935615
0 2 0.1455019253 -0.1469935615
0 2 0.1443740126 -0.149178042
0 2 0.1443740126 -0.149178042
0 2 0.1443808089 -0.1514117582
0 2 0.1432459629 -0.1535800352
0 2 0.1432459629 -0.1535800352
0 2 0.143247822 -0.1557847385
0 2 0.1421252815 -0.1579833401
0 2 0.1421252815 -0.1579833401
0 2 0.1410091912 -0.160210668
0 2 0.1410091912 -0.160210668
0 2 0.1398955837 -0.1624525009
0 2 0.1398682662 -0.1646351313
0 2 0.1398682662 -0.1646351313
0 2 0.1387350134 -0.166826259
0 2 0.137627122 -0.1690855193
0 2 0.137627122 -0.1690855193
0 2 0.1364936233 -0.1701756361
0 2 0.1364936233 -0.1701756361
0 2 0.1364645496 -0.1723880075
0 2 0.1353235441 -0.1745472707
0 2 0.1353235441 -0.1745472707
0 2 0.1341969614 -0.1768176198
0 2 0.1341969614 -0.1768176198
0 2 0.1330586719 -0.1778953463
0 2 0.1319319525 -0.1801261948
0 2 0.1319319525 -0.1801261948
0 2 0.1308156584 -0.1823011002
0 2 0.1308156584 -0.1823011002
0 2 0.1296853513 -0.1833946432
0 2 0.1296718504 -0.1855834553
0 2 0.1296718504 -0.1855834553
0 2 0.1285314017 -0.1866688329
0 2 0.1274195067 -0.1888852493
0 2 0.1274195067 -0.1888852493
0 2 0.1262947406 -0.1899954337
0 2 0.1251736415 -0.1921953154
0 2 0.1251736415 -0.1921953154
0 2 0.1240470964 -0.1932672229
0 2 0.1240470964 -0.1932672229
0 2 0.1229207806 -0.1943444096
0 2 0.1229207806 -0.1943444096
0 2 0.1218167634 -0.1965228011
0 2 0.1206853619 -0.1976091151
0 2 0.1206853619 -0.1976091151
0 2 0.1184497193 -0.1987579696
0 2 0.1173165115 -0.1998297433
0 2 0.1173165115 -0.1998297433
0 2 0.1162218816 -0.200921854
0 2 0.1162218816 -0.200921854
0 2 0.1151248249 -0.20201854
0 2 0.1140259682 -0.2031359082
0 2 0.1140259682 -0.2031359082
0 2 0.1129050712 -0.2042509973
0 2 0.1129050712 -0.2042509973
0 2 0.1107032975 -0.2053454085
0 2 0.1095668889 -0.2065420164
0 2 0.1095668889 -0.2065420164
0 2 0.1084836147 -0.2075664729
0 2 0.1084836147 -0.2075664729
0 2 0.1062782623 -0.207585552
0 2 0.1051591117 -0.2086653914
0 2 0.1051591117 -0.2086653914
0 2 0.1040395339 -0.2097477285
0 2 0.1017982384 -0.2098140334
0 2 0.1017982384 -0.2098140334
0 2 0.1007021774 -0.2108653505
0 2 0.1007021774 -0.2108653505
0 2 0.09958757636 -0.211986333
0 2 0.09736218249 -0.2119954033
0 2 0.09736218249 -0.2119954033
0 2 0.09626140324 -0.2120189072
0 2 0.09626140324 -0.2120189072
0 2 0.09403049082 -0.2131670273
0 2 0.09294945736 -0.2131650276
0 2 0.09294945736 -0.2131650276
0 2 0.09074842443 -0.2131824467
0 2 0.09074842443 -0.2131824467
0 2 0.08962754934 -0.2143092676
0 2 0.08741496167 -0.2143447019
0 2 0.08741496167 -0.2143447019
0 2 0.08521658902 -0.2143461037
0 2 0.08413598265 -0.2143515631
0 2 0.08413598265 -0.2143515631
0 2 0.08188211708 -0.2144265798
0 2 0.08188211708 -0.2144265798
0 2 0.07970265405 -0.2144042035
0 2 0.07857330882 -0.2144070844
0 2 0.07857330882 -0.2144070844
0 2 0.07636443768 -0.2144497654
0 2 0.07636443768 -0.2144497654
0 2 0.07413855594 -0.2144917236
0 2 0.07304894179 -0.2144712134
0 2 0.07304894179 -0.2144712134
0 2 0.07081677629 -0.2145344005
0 2 0.06860038727 -0.2145376629
0 2 0.06860038727 -0.2145376629
0 2 0.06748501641 -0.2134415177
0 2 0.06748501641 -0.2134415177
0 2 0.06527219824 -0.2134495733
0 2 0.06305314222 -0.2134750184
0 2 0.06305314222 -0.2134750184
0 2 0.06083470777 -0.2134777541
0 2 0.06083470777 -0.2134777541
0 2 0.05861683392 -0.2124028958
0 2 0.05751312365 -0.2124019057
0 2 0.05751312365 -0.2124019057
0 2 0.05527189914 -0.2124368077
0 2 0.05527189914 -0.2124368077
0 2 0.05305677915 -0.2113551409
0 2 0.050846861 -0.211347046
0 2 0.050846861 -0.211347046
0 2 0.04859986126 -0.2113686675
0 2 0.04640456083 -0.2102814528
0 2 0.04640456083 -0.2102814528
0 2 0.04418578916 -0.2102875634
0 2 0.04418578916 -0.2102875634
0 2 0.04304020559 -0.2092192224
0 2 0.04304020559 -0.2092192224
0 2 0.0408344082 -0.2092059199
0 2 0.03860225824 -0.2081326624
0 2 0.03860225824 -0.2081326624
0 2 0.03641575419 -0.2081510916
0 2 0.03417940054 -0.2070709475
0 2 0.03417940054 -0.2070709475
0 2 0.03195007659 -0.2059585752
0 2 0.03195007659 -0.2059585752
0 2 0.02971745507 -0.2059875321
0 2 0.02750424336 -0.2048807893
0 2 0.02750424336 -0.2048807893
0 2 0.02526225998 -0.2037875409
0 2 0.02305275504 -0.2038012709
0 2 0.02305275504 -0.2038012709
0 2 0.02081228239 -0.2027191232
0 2 0.02081228239 -0.2027191232
0 2 0.01964818995 -0.20164004
0 2 0.01964818995 -0.20164004
0 2 0.01744238734 -0.2016572697
0 2 0.01521984664 -0.2005556607
0 2 0.01521984664 -0.2005556607
0 2 0.0129506321 -0.1994552996
0 2 0.01077549785 -0.1983520578
0 2 0.01077549785 -0.1983520578
0 2 0.008535632821 -0.1983797481
0 2 0.008535632821 -0.1983797481
0 2 0.006303558904 -0.1972711988
0 2 0.004071094395 -0.1961723066
0 2 0.004071094395 -0.1961723066
0 2 0.001832607199 -0.195060925
0 2 0.001832607199 -0.195060925
0 2 -0.0004127965187 -0.1939579451
0 2 -0.002650780801 -0.1939803978
0 2 -0.002650780801 -0.1939803978
0 2 -0.004884082376 -0.1928703305
0 2 -0.007082297074 -0.191776212
0 2 -0.007082297074 -0.191776212
0 2 -0.009330291265 -0.1906826772
0 2 -0.009330291265 -0.1906826772
0 2 -0.01154820077 -0.190694895
0 2 -0.01380869101 -0.189587304
0 2 -0.01380869101 -0.189587304
0 2 -0.01604345637 -0.1884765299
0 2 -0.01604345637 -0.1884765299
0 2 -0.0182765771 -0.1873747647
0 2 -0.02049468081 -0.186264055
0 2 -0.02049468081 -0.186264055
0 2 -0.02384944468 -0.1862750383
0 2 -0.02384944468 -0.1862750383
0 2 -0.02608917871 -0.1851733695
0 2 -0.02832504728 -0.1840623746
0 2 -0.02832504728 -0.1840623746
0 2 -0.03058636629 -0.1829449325
0 2 -0.03282796789 -0.1818311382
0 2 -0.03282796789 -0.1818311382
0 2 -0.03509901738 -0.1818302472
0 2 -0.03509901738 -0.1818302472
0 2 -0.03733149826 -0.1807323044
0 2 -0.03958024791 -0.1796200842
0 2 -0.03958024791 -0.1796200842
0 2 -0.04181654056 -0.1785066103
0 2 -0.04181654056 -0.1785066103
0 2 -0.04401278965 -0.1774034474
0 2 -0.04624361034 -0.177421744
0 2 -0.04624361034 -0.177421744
0 2 -0.04848413259 -0.1763139733
0 2 -0.04848413259 -0.1763139733
0 2 -0.05070380769 -0.1752159325
0 2 -0.05293808305 -0.1740960844
0 2 -0.05293808305 -0.1740960844
0 2 -0.05628683497 -0.1741152109
0 2 -0.05854250766 -0.172996025
0 2 -0.05854250766 -0.172996025
0 2 -0.06077007864 -0.1719011521
0 2 -0.06077007864 -0.1719011521
0 2 -0.06302746156 -0.1707760363
0 2 -0.06302746156 -0.1707760363
0 2 -0.0652947838 -0.1707413793
0 2 -0.06752263075 -0.1696448722
0 2 -0.06752263075 -0.1696448722
0 2 -0.06976160577 -0.1685326218
0 2 -0.07199471809 -0.1674052735
0 2 -0.07199471809 -0.1674052735
0 2 -0.07536844371 -0.167409782
0 2 -0.07761829234 -0.166267927
0 2 -0.07761829234 -0.166267927
0 2 -0.07985182225 -0.1651704911
0 2 -0.07985182225 -0.1651704911
0 2 -0.08209844767 -0.1640497098
0 2 -0.08432919892 -0.1640611155
0 2 -0.08432919892 -0.1640611155
0 2 -0.08660140369 -0.1629190157
0 2 -0.08660140369 -0.1629190157
0 2 -0.08883027058 -0.1617916213
0 2 -0.09217990323 -0.1617982455
0 2 -0.09217990323 -0.1617982455
0 2 -0.09441397025 -0.1606843984
0 2 -0.09441397025 -0.1606843984
0 2 -0.09663441633 -0.1595632163
0 2 -0.09887431264 -0.1595401639
0 2 -0.09887431264 -0.1595401639
0 2 -0.1022366999 -0.1583980957
0 2 -0.1044544976 -0.1573117965
0 2 -0.1044544976 -0.1573117965
0 2 -0.106692591 -0.1561756362
0 2 -0.106692591 -0.1561756362
0 2 -0.1089377795 -0.1561698338
0 2 -0.1089377795 -0.1561698338
0 2 -0.1111830756 -0.155047339
0 2 -0.1134253678 -0.1539097469
0 2 -0.1134253678 -0.1539097469
0 2 -0.1167665462 -0.1539335876
0 2 -0.1189870266 -0.1527841471
0 2 -0.1189870266 -0.1527841471
0 2 -0.1212158111 -0.1516844045
0 2 -0.1212158111 -0.1516844045
0 2 -0.1234490119 -0.1516559094
0 2 -0.1256817526 -0.1505311721
0 2 -0.1256817526 -0.1505311721
0 2 -0.1279246372 -0.1494217452
0 2 -0.1301608228 -0.149369727
0 2 -0.1301608228 -0.149369727
0 2 -0.1323856084 -0.1482582579
0 2 -0.1323856084 -0.1482582579
0 2 -0.1357347091 -0.1471161866
0 2 -0.1357347091 -0.1471161866
0 2 -0.1379433495 -0.1471044118
0 2 -0.1401650187 -0.145931573
0 2 -0.1401650187 -0.145931573
0 2 -0.142385882 -0.1447914578
0 2 -0.1446105768 -0.1437091483
0 2 -0.1446105768 -0.1437091483
0 2 -0.1468228585 -0.1436651705
0 2 -0.1490536525 -0.1425645945
0 2 -0.1490536525 -0.1425645945
0 2 -0.1512710229 -0.1414134831
0 2 -0.1512710229 -0.1414134831
0 2 -0.1534793935 -0.1413961613
0 2 -0.1556900969 -0.1402473198
0 2 -0.1556900969 -0.1402473198
0 2 -0.1579086202 -0.1390900465
0 2 -0.1579086202 -0.1390900465
0 2 -0.1600902523 -0.1390677571
0 2 -0.1612075755 -0.1379481209
0 2 -0.1612075755 -0.1379481209
0 2 -0.1634315302 -0.1368156858
0 2 -0.1634315302 -0.1368156858
0 2 -0.165652856 -0.1357062141
0 2 -0.1678524635 -0.1356810312
0 2 -0.1678524635 -0.1356810312
0 2 -0.1700588333 -0.1345290803
0 2 -0.1700588333 -0.1345290803
0 2 -0.1711558917 -0.1334114163
0 2 -0.1733450929 -0.1322861278
0 2 -0.1733450929 -0.1322861278
0 2 -0.1755358057 -0.1311582269
0 2 -0.1755358057 -0.1311582269
0 2 -0.1766420394 -0.1311644276
0 2 -0.1788242997 -0.1300217823
0 2 -0.1788242997 -0.1300217823
0 2 -0.179939517 -0.1289293001
0 2 -0.182145187 -0.1277815506
0 2 -0.182145187 -0.1277815506
0 2 -0.1832353157 -0.1266682714
0 2 -0.1832353157 -0.1266682714
0 2 -0.1854372543 -0.1255521763
0 2 -0.1865236916 -0.1255361803
0 2 -0.1865236916 -0.1255361803
0 2 -0.1876367827 -0.1244225895
0 2 -0.1876367827 -0.1244225895
0 2 -0.1898696269 -0.1233420677
0 2 -0.1909380099 -0.1222122182
0 2 -0.1909380099 -0.1222122182
0 2 -0.1920352321 -0.1210872493
0 2 -0.1920352321 -0.1210872493
0 2 -0.1931373637 -0.1200039783
0 2 -0.1942142221 -0.1188539872
0 2 -0.1942142221 -0.1188539872
0 2 -0.1964540195 -0.117767925
0 2 -0.1975545694 -0.1166478672
0 2 -0.1975545694 -0.1166478672
0 2 -0.1975975402 -0.1155739946
0 2 -0.1975975402 -0.1155739946
0 2 -0.1986827983 -0.1144336151
0 2 -0.199764139 -0.1133055901
0 2 -0.199764139 -0.1133055901
0 2 -0.2009243692 -0.1122738869
0 2 -0.2009243692 -0.1122738869
0 2 -0.202022691 -0.1111600597
0 2 -0.2031628656 -0.1089727466
0 2 -0.2031628656 -0.1089727466
0 2 -0.2031025352 -0.1078149118
0 2 -0.2042276115 -0.1067076636
0 2 -0.2042276115 -0.1067076636
0 2 -0.2053144537 -0.1055955088
0 2 -0.2053144537 -0.1055955088
0 2 -0.2064139172 -0.1044606656
0 2 -0.2064232107 -0.1033638121
0 2 -0.2064232107 -0.1033638121
0 2 -0.2075393142 -0.1022571436
0 2 -0.2075393142 -0.1022571436
0 2 -0.207552435 -0.1000395752
0 2 -0.2086804391 -0.09894666261
0 2 -0.2086804391 -0.09894666261
0 2 -0.2086431271 -0.09781619197
0 2 -0.2086431271 -0.09781619197
0 2 -0.2097687254 -0.09672112651
0 2 -0.20977051 -0.09448358454
0 2 -0.20977051 -0.09448358454
0 2 -0.2097705421 -0.09338970383
0 2 -0.2098038372 -0.0923115874
0 2 -0.2098038372 -0.0923115874
0 2 -0.2109124648 -0.09122091702
0 2 -0.2109124648 -0.09122091702
0 2 -0.2109333632 -0.08901186466
0 2 -0.2109333632 -0.08901186466
0 2 -0.2109624315 -0.08792949746
0 2 -0.2109740476 -0.08682776306
0 2 -0.2109740476 -0.08682776306
0 2 -0.2109670974 -0.08459442675
0 2 -0.2109854646 -0.08350133396
0 2 -0.2109854646 -0.08350133396
0 2 -0.2109641022 -0.08126222308
0 2 -0.2109641022 -0.08126222308
0 2 -0.2109944888 -0.08016425033
0 2 -0.2110348285 -0.07909540725
0 2 -0.2110348285 -0.07909540725
0 2 -0.2110432411 -0.07685857541
0 2 -0.2111242618 -0.07578930581
0 2 -0.2111242618 -0.07578930581
0 2 -0.2110960892 -0.07355332957
0 2 -0.2110960892 -0.07355332957
0 2 -0.2110785428 -0.07242724026
0 2 -0.2110785428 -0.07242724026
0 2 -0.2110901381 -0.07022303879
0 2 -0.2111151143 -0.06912277489
0 2 -0.2111151143 -0.06912277489
0 2 -0.2111132895 -0.06690860867
0 2 -0.2111669425 -0.06580219629
0 2 -0.2111669425 -0.06580219629
0 2 -0.2111694957 -0.06358203175
0 2 -0.2100315943 -0.06247077816
0 2 -0.2100315943 -0.06247077816
0 2 -0.2100707952 -0.06025367576
0 2 -0.2100707952 -0.06025367576
0 2 -0.2100195741 -0.0580134542
0 2 -0.2100195741 -0.0580134542
0 2 -0.2100619867 -0.05691643322
0 2 -0.2089456816 -0.05469208845
0 2 -0.2089456816 -0.05469208845
0 2 -0.2089518639 -0.05247173138
0 2 -0.2090275442 -0.05137030743
0 2 -0.2090275442 -0.05137030743
0 2 -0.2079130515 -0.04915983464
0 2 -0.2079130515 -0.04915983464
0 2 -0.2079068037 -0.04693675785
0 2 -0.2079228488 -0.04582861097
0 2 -0.2079228488 -0.04582861097
0 2 -0.2068172537 -0.04249861267
0 2 -0.2068190525 -0.04136647979
0 2 -0.2068190525 -0.04136647979
0 2 -0.2058088245 -0.03916633278
0 2 -0.2058088245 -0.03916633278
0 2 -0.2057945723 -0.03694339563
0 2 -0.2057945723 -0.03694339563
0 2 -0.2047331037 -0.03471170079
0 2 -0.2047157812 -0.03359251583
0 2 -0.2047157812 -0.03359251583
0 2 -0.2036138718 -0.03135391834
0 2 -0.2037000344 -0.02914458975
0 2 -0.2037000344 -0.02914458975
0 2 -0.202590671 -0.02691814094
0 2 -0.202590671 -0.02691814094
0 2 -0.2026230264 -0.02469593303
0 2 -0.2014991779 -0.02247690437
0 2 -0.2014991779 -0.02247690437
0 2 -0.2014406559 -0.02025218353
0 2 -0.2014406559 -0.02025218353
0 2 -0.2003630155 -0.01802087239
0 2 -0.2003898752 -0.01579349429
0 2 -0.2003898752 -0.01579349429
0 2 -0.1992803781 -0.01356617839
0 2 -0.1992803781 -0.01356617839
0 2 -0.1981746763 -0.01135462096
0 2 -0.198163123 -0.009127175354
0 2 -0.198163123 -0.009127175354
0 2 -0.1971187542 -0.006903615023
0 2 -0.1971082924 -0.004684952866
0 2 -0.1971082924 -0.004684952866
0 2 -0.1959985653 -0.002456158355
0 2 -0.1959985653 -0.002456158355
0 2 -0.1948899173 -0.0002225235088
0 2 -0.1949235069 0.002019151672
0 2 -0.1949235069 0.002019151672
0 2 -0.1937976069 0.004260968308
0 2 -0.1937976069 0.004260968308
0 2 -0.1927685831 0.007618295431
0 2 -0.1916558902 0.009849653898
0 2 -0.1916558902 0.009849653898
0 2 -0.191628491 0.01207244247
0 2 -0.1905655577 0.01431237945
0 2 -0.1905655577 0.01431237945
0 2 -0.1905968146 0.01657299962
0 2 -0.1905968146 0.01657299962
0 2 -0.1895100388 0.01880770573
0 2 -0.1883975918 0.02215770118
0 2 -0.1883975918 0.02215770118
0 2 -0.1883333136 0.02435873582
0 2 -0.1883333136 0.02435873582
0 2 -0.1872504203 0.02660846616
0 2 -0.1861347049 0.028829526
0 2 -0.1861347049 0.028829526
0 2 -0.1850494403 0.03218830022
0 2 -0.1850494403 0.03218830022
0 2 -0.1850543769 0.03442212621
0 2 -0.1839492793 0.03665232698
0 2 -0.1839492793 0.03665232698
0 2 -0.1827944742 0.03997955817
0 2 -0.182804064 0.04222156908
0 2 -0.182804064 0.04222156908
0 2 -0.1816694368 0.04445026477
0 2 -0.1816694368 0.04445026477
0 2 -0.180532434 0.04780139086
0 2 -0.180532434 0.04780139086
0 2 -0.1805367794 0.05003416518
0 2 -0.1794648277 0.05229274356
0 2 -0.1794648277 0.05229274356
0 2 -0.1783816787 0.05566415863
0 2 -0.1783584759 0.05789249036
0 2 -0.1783584759 0.05789249036
0 2 -0.1772489398 0.06127777085
0 2 -0.1772489398 0.06127777085
0 2 -0.1760790278 0.06350223291
0 2 -0.176068951 0.06687800573
0 2 -0.176068951 0.06687800573
0 2 -0.1749639023 0.06913369863
0 2 -0.1738347272 0.07249203164
0 2 -0.1738347272 0.07249203164
0 2 -0.1738169049 0.07472009997
0 2 -0.1726898656 0.07694276969
0 2 -0.1726898656 0.07694276969
0 2 -0.1716021628 0.08034898161
0 2 -0.1716021628 0.08034898161
0 2 -0.1715441569 0.08254549909
0 2 -0.1715441569 0.08254549909
0 2 -0.1704024685 0.08590309535
0 2 -0.170418791 0.08815953478
0 2 -0.170418791 0.08815953478
0 2 -0.1692595838 0.09146866337
0 2 -0.1681747441 0.09373026551
0 2 -0.1681747441 0.09373026551
0 2 -0.1670088389 0.0970011889
0 2 -0.1670088389 0.0970011889
0 2 -0.1670316893 0.09927100775
0 2 -0.1658856828 0.1014653931
0 2 -0.1658856828 0.1014653931
0 2 -0.1658852369 0.104827643
0 2 -0.1658852369 0.104827643
0 2 -0.1647583422 0.1070684077
0 2 -0.1636209658 0.110390713
0 2 -0.1636209658 0.110390713
0 2 -0.1636383839 0.1126566778
0 2 -0.1636383839 0.1126566778
0 2 -0.1624945366 0.1148691096
0 2 -0.1613272065 0.1181592587
0 2 -0.1613272065 0.1181592587
0 2 -0.1613052107 0.1203974627
0 2 -0.1601758663 0.1237238204
0 2 -0.1601758663 0.1237238204
0 2 -0.1590299714 0.1259155976
0 2 -0.1590299714 0.1259155976
0 2 -0.1579011955 0.128150767
0 2 -0.1578411714 0.1314901423
0 2 -0.1578411714 0.1314901423
0 2 -0.1567221489 0.1337392739
0 2 -0.1567221489 0.1337392739
0 2 -0.1555636953 0.1359358156
0 2 -0.1555145786 0.1393128194
0 2 -0.1555145786 0.1393128194
0 2 -0.1543553106 0.1414689953
0 2 -0.1543553106 0.1414689953
0 2 -0.1532142685 0.1437266422
0 2 -0.1520803669 0.1469952971
0 2 -0.1520803669 0.1469952971
0 2 -0.1520495343 0.1492022364
0 2 -0.1509311488 0.1514313218
0 2 -0.1509311488 0.1514313218
0 2 -0.1497599773 0.1535547844
0 2 -0.1486584228 0.1558243491
0 2 -0.1486584228 0.1558243491
0 2 -0.1475308329 0.1579829934
0 2 -0.1475308329 0.1579829934
0 2 -0.1463772938 0.1601951694
0 2 -0.1463772938 0.1601951694
0 2 -0.1452414303 0.1624317051
0 2 -0.1452236495 0.1646595475
0 2 -0.1452236495 0.1646595475
0 2 -0.1441035017 0.1669367016
0 2 -0.1429649232 0.1690715474
0 2 -0.1429649232 0.1690715474
0 2 -0.1418351109 0.1712536075
0 2 -0.1418351109 0.1712536075
0 2 -0.140714824 0.1734646824
0 2 -0.1395944484 0.1745301922
0 2 -0.1395944484 0.1745301922
0 2 -0.1384682133 0.1767724254
0 2 -0.1373330734 0.1789706661
0 2 -0.1373330734 0.1789706661
0 2 -0.1362365408 0.1800678008
0 2 -0.1362365408 0.1800678008
0 2 -0.1351117371 0.1822945464
0 2 -0.1351117371 0.1822945464
0 2 -0.1339955981 0.1833463211
0 2 -0.1328619496 0.1855997204
0 2 -0.1328619496 0.1855997204
0 2 -0.131743679 0.1867376193
0 2 -0.1295056208 0.1888753433
0 2 -0.1295056208 0.1888753433
0 2 -0.1283897663 0.1900254468
0 2 -0.1283897663 0.1900254468
0 2 -0.1272561807 0.1922138893
0 2 -0.1261451248 0.1933414738
0 2 -0.1261451248 0.1933414738
0 2 -0.1250144979 0.194467788
0 2 -0.1250144979 0.194467788
0 2 -0.1227983895 0.1955691357
0 2 -0.1216630433 0.196701073
0 2 -0.1216630433 0.196701073
0 2 -0.120565002 0.1977573058
0 2 -0.120565002 0.1977573058
0 2 -0.1194325322 0.1988322309
0 2 -0.117226719 0.1999743974
0 2 -0.117226719 0.1999743974
0 2 -0.1161020684 0.2011109674
0 2 -0.1150125159 0.2022134273
0 2 -0.1150125159 0.2022134273
0 2 -0.1128010862 0.2032725251
0 2 -0.1128010862 0.2032725251
0 2 -0.1116822787 0.2043575814
0 2 -0.1105661968 0.2054850872
0 2 -0.1105661968 0.2054850872
0 2 -0.1083514601 0.206568546
0 2 -0.1083514601 0.206568546
0 2 -0.1072572198 0.2065273789
0 2 -0.1061285106 0.2076730602
0 2 -0.1061285106 0.2076730602
0 2 -0.1039147358 0.2076864575
0 2 -0.1028165281 0.2087634659
0 2 -0.1028165281 0.2087634659
0 2 -0.1005787934 0.2088150273
0 2 -0.1005787934 0.2088150273
0 2 -0.0994622968 0.209930764
0 2 -0.09838614468 0.2099230078
0 2 -0.09838614468 0.2099230078
0 2 -0.09616897304 0.2110635256
0 2 -0.09616897304 0.2110635256
0 2 -0.0950805091 0.2110335835
0 2 -0.09285310504 0.2110802815
0 2 -0.09285310504 0.2110802815
0 2 -0.09174643163 0.2121310018
0 2 -0.09174643163 0.2121310018
0 2 -0.08955410705 0.2121413271
0 2 -0.08841074471 0.212186135
0 2 -0.08841074471 0.212186135
0 2 -0.08620523836 0.2121884801
0 2 -0.08511919876 0.2121713548
0 2 -0.08511919876 0.2121713548
0 2 -0.08285300054 0.212225606
0 2 -0.08285300054 0.212225606
0 2 -0.08177592058 0.2122013181
0 2 -0.08177592058 0.2122013181
0 2 -0.0795721738 0.2122255903
0 2 -0.0773583268 0.2122526661
0 2 -0.0773583268 0.2122526661
0 2 -0.07626936429 0.2122317369
0 2 -0.07405856834 0.2122258625
0 2 -0.07405856834 0.2122258625
0 2 -0.0729330045 0.2122798137
0 2 -0.0729330045 0.2122798137
0 2 -0.07071843723 0.2122991907
0 2 -0.0685043932 0.2122844017
0 2 -0.0685043932 0.2122844017
0 2 -0.06741950476 0.2111973756
0 2 -0.06520676764 0.2111936511
0 2 -0.06520676764 0.2111936511
0 2 -0.06298198162 0.2112143617
0 2 -0.06298198162 0.2112143617
0 2 -0.06188147099 0.2101210362
0 2 -0.06188147099 0.2101210362
0 2 -0.0596716905 0.210165347
0 2 -0.05745289969 0.2101729644
0 2 -0.05745289969 0.2101729644
0 2 -0.05635176527 0.2090803215
0 2 -0.05413969509 0.2090987139
0 2 -0.05413969509 0.2090987139
0 2 -0.05191572156 0.208038411
0 2 -0.05191572156 0.208038411
0 2 -0.04969400363 0.2080512304
0 2 -0.04748449528 0.2069396928
0 2 -0.04748449528 0.2069396928
0 2 -0.04638812996 0.206979856
0 2 -0.04638812996 0.206979856
0 2 -0.04417596144 0.2059045818
0 2 -0.04192693921 0.2048150789
0 2 -0.04192693921 0.2048150789
0 2 -0.03975465281 0.2048317181
0 2 -0.03752761372 0.2037273306
0 2 -0.03752761372 0.2037273306
0 2 -0.03529612801 0.2026668765
0 2 -0.03529612801 0.2026668765
0 2 -0.03417431116 0.2026681146
0 2 -0.03195980083 0.201586882
0 2 -0.03195980083 0.201586882
0 2 -0.02973045622 0.2015916717
0 2 -0.02749329662 0.2004995323
0 2 -0.02749329662 0.2004995323
0 2 -0.02530649278 0.1994012048
0 2 -0.02530649278 0.1994012048
0 2 -0.02307242557 0.198284332
0 2 -0.02307242557 0.198284332
0 2 -0.02082565916 0.1983083106
0 2 -0.0186156926 0.197202863
0 2 -0.0186156926 0.197202863
0 2 -0.01638501918 0.1960962358
0 2 -0.0141549374 0.1961121352
0 2 -0.0141549374 0.1961121352
0 2 -0.01189932941 0.1950140453
0 2 -0.01189932941 0.1950140453
0 2 -0.009659927053 0.1939219635
0 2 -0.007436794711 0.192838387
0 2 -0.007436794711 0.192838387
0 2 -0.005204095746 0.192843038
0 2 -0.005204095746 0.192843038
0 2 -0.002953122219 0.1917272547
0 2 -0.0006938258999 0.1906397919
0 2 -0.0006938258999 0.1906397919
0 2 0.002661033514 0.1895373622
0 2 0.002661033514 0.1895373622
0 2 0.004941966375 0.1895371912
0 2 0.00717550558 0.1884253062
0 2 0.00717550558 0.1884253062
0 2 0.009355436837 0.1873420779
0 2 0.01158194086 0.1873444103
0 2 0.01158194086 0.1873444103
0 2 0.01384612007 0.1862385953
0 2 0.01384612007 0.1862385953
0 2 0.01720645404 0.1851080821
0 2 0.01945535065 0.1840073677
0 2 0.01945535065 0.1840073677
0 2 0.02169279689 0.1840137682
0 2 0.02169279689 0.1840137682
0 2 0.02392969767 0.1829045252
0 2 0.02620087285 0.1817762521
0 2 0.02620087285 0.1817762521
0 2 0.02953688582 0.1806747846
0 2 0.03177305983 0.1806760878
0 2 0.03177305983 0.1806760878
0 2 0.03401270576 0.1795777261
0 2 0.03401270576 0.1795777261
0 2 0.03623793068 0.1784784027
0 2 0.03961089824 0.1773618965
0 2 0.03961089824 0.1773618965
0 2 0.04185457275 0.1773754835
0 2 0.04185457275 0.1773754835
0 2 0.04408982193 0.1762509232
0 2 0.04742146534 0.1751535566
0 2 0.04742146534 0.1751535566
0 2 0.04966161316 0.175170418
0 2 0.04966161316 0.175170418
0 2 0.0519105635 0.1740377665
0 2 0.05527319712 0.1729228482
0 2 0.05527319712 0.1729228482
0 2 0.05753237091 0.1728946459
0 2 0.05974753358 0.1718152218
0 2 0.05974753358 0.1718152218
0 2 0.06308838868 0.1707148046
0 2 0.06308838868 0.1707148046
0 2 0.06531490147 0.1706922579
0 2 0.06757850232 0.1695694214
0 2 0.06757850232 0.1695694214
0 2 0.07093213817 0.1684600776
0 2 0.07093213817 0.1684600776
0 2 0.07315329374 0.1684804246
0 2 0.0754016185 0.1673351324
0 2 0.0754016185 0.1673351324
0 2 0.07876684802 0.1662279499
0 2 0.07876684802 0.1662279499
0 2 0.08097853253 0.1662558303
0 2 0.08322889952 0.1650971789
0 2 0.08322889952 0.1650971789
0 2 0.086585286 0.1650776238
0 2 0.0888268164 0.1639488783
0 2 0.0888268164 0.1639488783
0 2 0.0910870588 0.1639199851
0 2 0.0910870588 0.1639199851
0 2 0.09444161703 0.1627946875
0 2 0.09667476493 0.162775491
0 2 0.09667476493 0.162775491
0 2 0.1000342206 0.1616253689
0 2 0.1000342206 0.1616253689
0 2 0.1022624104 0.1604934247
0 2 0.1056003605 0.1604900113
0 2 0.1056003605 0.1604900113
0 2 0.1078460322 0.1593537098
0 2 0.110065061 0.1593510222
0 2 0.110065061 0.1593510222
0 2 0.1134302867 0.1581700744
0 2 0.1134302867 0.1581700744
0 2 0.1156520077 0.1581851998
0 2 0.1156520077 0.1581851998
0 2 0.1189847149 0.1570329621
0 2 0.1211984093 0.1569732241
0 2 0.1211984093 0.1569732241
0 2 0.1234345544 0.1558410954
0 2 0.1256517832 0.1558212307
0 2 0.1256517832 0.1558212307
0 2 0.1289783152 0.1547203951
0 2 0.1289783152 0.1547203951
0 2 0.1311986207 0.1536155404
0 2 0.133402522 0.1535506264
0 2 0.133402522 0.1535506264
0 2 0.1356257446 0.1524350054
0 2 0.1356257446 0.1524350054
0 2 0.1389649862 0.152402747
0 2 0.1411833161 0.1512324356
0 2 0.1411833161 0.1512324356
0 2 0.143402841 0.1512394179
0 2 0.143402841 0.1512394179
0 2 0.1456153638 0.1501122626
0 2 0.1478366389 0.1489599591
0 2 0.1478366389 0.1489599591
0 2 0.1500357485 0.1489073926
0 2 0.1522359383 0.1477714316
0 2 0.1522359383 0.1477714316
0 2 0.1544435155 0.1478028681
0 2 0.1544435155 0.1478028681
0 2 0.1566488221 0.1466611285
0 2 0.1588616337 0.1455206389
0 2 0.1588616337 0.1455206389
0 2 0.1610820497 0.1455683782
0 2 0.1610820497 0.1455683782
0 2 0.1621633135 0.1444182684
0 2 0.1643665929 0.1432670991
0 2 0.1643665929 0.1432670991
0 2 0.166572647 0.1432861893
0 2 0.166572647 0.1432861893
0 2 0.1687650645 0.1421462614
0 2 0.16987075 0.1410719892
0 2 0.16987075 0.1410719892
0 2 0.1720660133 0.1410741679
0 2 0.1742855394 0.139964873
0 2 0.1742855394 0.139964873
0 2 0.1753508514 0.1388215387
0 2 0.1753508514 0.1388215387
0 2 0.1775626993 0.1377310119
0 2 0.1786352232 0.1365761621
0 2 0.1786352232 0.1365761621
0 2 0.1808515057 0.1365551046
0 2 0.1808515057 0.1365551046
0 2 0.1819536557 0.1354510522
0 2 0.1830483617 0.1342932256
0 2 0.1830483617 0.1342932256
0 2 0.1852629752 0.1332366187
0 2 0.186335671 0.132069683
0 2 0.186335671 0.132069683
0 2 0.1874347424 0.1309546127
0 2 0.1874347424 0.1309546127
0 2 0.1885360402 0.1298547396
0 2 0.1896476431 0.1287306682
0 2 0.1896476431 0.1287306682
0 2 0.1918401561 0.1276115702
0 2 0.1918401561 0.1276115702
0 2 0.1929486478 0.1265105508
0 2 0.1929529248 0.1253933782
0 2 0.1929529248 0.1253933782
0 2 0.1940604749 0.1242966039
0 2 0.1940604749 0.1242966039
0 2 0.1951467401 0.123144793
0 2 0.1962624394 0.1220553518
0 2 0.1962624394 0.1220553518
0 2 0.197354773 0.1209383485
0 2 0.1984943099 0.1198523859
0 2 0.1984943099 0.1198523859
0 2 0.1986187312 0.1177123014
0 2 0.1986187312 0.1177123014
0 2 0.1996393372 0.1165650091
0 2 0.2007294502 0.1154379304
0 2 0.2007294502 0.1154379304
0 2 0.2007238294 0.1143467056
0 2 0.2018097024 0.1132238065
0 2 0.2018097024 0.1132238065
0 2 0.2018183006 0.1110028404
0 2 0.2018183006 0.1110028404
0 2 0.2029241788 0.1098944917
0 2 0.2029241788 0.1098944917
0 2 0.2029682257 0.1088416783
0 2 0.2029693349 0.1066242615
0 2 0.2029693349 0.1066242615
0 2 0.204082604 0.1055065253
0 2 0.2040744347 0.104401918
0 2 0.2040744347 0.104401918
0 2 0.2040775529 0.1021922223
0 2 0.2040589238 0.1010634437
0 2 0.2040589238 0.1010634437
0 2 0.2052090515 0.09999192361
0 2 0.2052090515 0.09999192361
0 2 0.2051820326 0.0977670014
0 2 0.2051820326 0.0977670014
0 2 0.2052403746 0.09669248344
0 2 0.205242332 0.09447125475
0 2 0.205242332 0.09447125475
0 2 0.2052607412 0.09338522583
0 2 0.205265276 0.09228409623
0 2 0.205265276 0.09228409623
0 2 0.204187278 0.09007653426
0 2 0.204187278 0.09007653426
0 2 0.2041971709 0.08787513384
0 2 0.2041851888 0.08674052878
0 2 0.2041851888 0.08674052878
0 2 0.2042325758 0.08457260729
0 2 0.2042325758 0.08457260729
0 2 0.2042970128 0.08351901103
0 2 0.2032103635 0.08132214274
0 2 0.2032103635 0.08132214274
0 2 0.2032781377 0.08027103967
0 2 0.2032781377 0.08027103967
0 2 0.2032793117 0.07803166403
0 2 0.2021788173 0.07582885246
0 2 0.2021788173 0.07582885246
0 2 0.2022416575 0.073628163
0 2 0.2011210653 0.07250310276
0 2 0.2011210653 0.07250310276
0 2 0.2011280159 0.07028369988
0 2 0.2011280159 0.07028369988
0 2 0.1999889279 0.06804195026
0 2 0.1999889279 0.06804195026
0 2 0.2000435957 0.06696574987
0 2 0.2000505741 0.06474561155
0 2 0.2000505741 0.06474561155
0 2 0.1989780428 0.06252788033
0 2 0.1989847303 0.06030676357
0 2 0.1989847303 0.06030676357
0 2 0.1979110868 0.05810983633
0 2 0.1979110868 0.05810983633
0 2 0.1978834306 0.05698387741
0 2 0.1968329043 0.05477727393
0 2 0.1968329043 0.05477727393
0 2 0.1957273251 0.05255485136
0 2 0.1957686368 0.05033963359
0 2 0.1957686368 0.05033963359
0 2 0.1946286046 0.04810332718
0 2 0.1946286046 0.04810332718
0 2 0.1946814221 0.04589097287
0 2 0.1935582826 0.04366401605
0 2 0.1935582826 0.04366401605
0 2 0.1935646684 0.04143971613
0 2 0.1935646684 0.04143971613
0 2 0.1924953809 0.03921094352
0 2 0.1914244394 0.03700684178
0 2 0.1914244394 0.03700684178
0 2 0.1914071395 0.03477244935
0 2 0.1903085141 0.03255040729
0 2 0.1903085141 0.03255040729
0 2 0.190313864 0.03033441089
0 2 0.190313864 0.03033441089
0 2 0.189190871 0.02809857866
0 2 0.188120898 0.02587283231
0 2 0.188120898 0.02587283231
0 2 0.1881442627 0.02365306969
0 2 0.1881442627 0.02365306969
0 2 0.1870146089 0.02141534478
0 2 0.1859224192 0.01919046128
0 2 0.1859224192 0.01919046128
0 2 0.1859216447 0.01696125345
0 2 0.1859216447 0.01696125345
0 2 0.1848321698 0.01474372973
0 2 0.1837224803 0.01140771793
0 2 0.1837224803 0.01140771793
0 2 0.1837416757 0.009160872677
0 2 0.1826245519 0.006936090122
0 2 0.1826245519 0.006936090122
0 2 0.1826300236 0.00470792969
0 2 0.1826300236 0.00470792969
0 2 0.181502322 0.002469778272
0 2 0.1804328389 -0.0008808126516
0 2 0.1804328389 -0.0008808126516
0 2 0.1804258072 -0.00312604874
0 2 0.1804258072 -0.00312604874
0 2 0.1793137224 -0.005343832726
0 2 0.178218004 -0.007572757815
0 2 0.178218004 -0.007572757815
0 2 0.1782395755 -0.01093451227
0 2 0.1782395755 -0.01093451227
0 2 0.1771310014 -0.01317503708
0 2 0.1771418457 -0.01540926956
0 2 0.1771418457 -0.01540926956
0 2 0.1760113071 -0.01874483142
0 2 0.1760113071 -0.01874483142
0 2 0.1748858406 -0.02098067537
0 2 0.1748970962 -0.02320481232
0 2 0.1748970962 -0.02320481232
0 2 0.1738038036 -0.02656061752
0 2 0.1738038036 -0.02656061752
0 2 0.1737498338 -0.0287660088
0 2 0.1726834205 -0.03214269913
0 2 0.1726834205 -0.03214269913
0 2 0.172675859 -0.0343796351
0 2 0.1715711826 -0.03661485453
0 2 0.1715711826 -0.03661485453
0 2 0.1716039451 -0.03997865336
0 3 0.15 -0.15
0 3 0.144 -0.15
0 3 0.138 -0.15
0 3 0.132 -0.15
0 3 0.126 -0.15
0 3 0.12 -0.15
0 3 0.114 -0.15
0 3 0.108 -0.15
0 3 0.102 -0.15
0 3 0.096 -0.15
0 3 0.09 -0.15
0 3 0.084 -0.15
0 3 0.078 -0.15
0 3 0.072 -0.15
0 3 0.066 -0.15
0 3 0.06 -0.15
0 3 0.054 -0.15
0 3 0.048 -0.15
0 3 0.042 -0.15
0 3 0.036 -0.15
0 3 0.03 -0.15
0 3 0.024 -0.15
0 3 0.018 -0.15
0 3 0.012 -0.15
0 3 0.006 -0.15
0 3 0 -0.15
0 3 -0.006 -0.15
0 3 -0.012 -0.15
0 3 -0.018 -0.15
0 3 -0.024 -0.15
0 3 -0.03 -0.15
0 3 -0.036 -0.15
0 3 -0.042 -0.15
0 3 -0.048 -0.15
0 3 -0.054 -0.15
0 3 -0.06 -0.15
0 3 -0.066 -0.15
0 3 -0.072 -0.15
0 3 -0.078 -0.15
0 3 -0.084 -0.15
0 3 -0.09 -0.15
0 3 -0.096 -0.15
0 3 -0.102 -0.15
0 3 -0.108 -0.15
0 3 -0.114 -0.15
0 3 -0.12 -0.15
0 3 -0.126 -0.15
0 3 -0.132 -0.15
0 3 -0.138 -0.15
0 3 -0.144 -0.15
0 3 -0.15 -0.15
0 3 -0.15 -0.144
0 3 -0.15 -0.138
0 3 -0.15 -0.132
0 3 -0.15 -0.126
0 3 -0.15 -0.12
0 3 -0.15 -0.114
0 3 -0.15 -0.108
0 3 -0.15 -0.102
0 3 -0.15 -0.096
0 3 -0.15 -0.09
0 3 -0.15 -0.084
0 3 -0.15 -0.078
0 3 -0.15 -0.072
0 3 -0.15 -0.066
0 3 -0.15 -0.06
0 3 -0.15 -0.054
0 3 -0.15 -0.048
0 3 -0.15 -0.042
0 3 -0.15 -0.036
0 3 -0.15 -0.03
0 3 -0.15 -0.024
0 3 -0.15 -0.018
0 3 -0.15 -0.012
0 3 -0.15 -0.006
0 3 -0.15 0
0 3 -0.15 0.006
0 3 -0.15 0.012
0 3 -0.15 0.018
0 3 -0.15 0.024
0 3 -0.15 0.03
0 3 -0.15 0.036
0 3 -0.15 0.042
0 3 -0.15 0.048
0 3 -0.15 0.054
0 3 -0.15 0.06
0 3 -0.15 0.066
0 3 -0.15 0.072
0 3 -0.15 0.078
0 3 -0.15 0.084
0 3 -0.15 0.09
0 3 -0.15 0.096
0 3 -0.15 0.102
0 3 -0.15 0.108
0 3 -0.15 0.114
0 3 -0.15 0.12
0 3 -0.15 0.126
0 3 -0.15 0.132
0 3 -0.15 0.138
0 3 -0.15 0.144
0 3 -0.15 0.15
0 3 -0.144 0.15
0 3 -0.138 0.15
0 3 -0.132 0.15
0 3 -0.126 0.15
0 3 -0.12 0.15
0 3 -0.114 0.15
0 3 -0.108 0.15
0 3 -0.102 0.15
0 3 -0.096 0.15
0 3 -0.09 0.15
0 3 -0.084 0.15
0 3 -0.078 0.15
0 3 -0.072 0.15
0 3 -0.066 0.15
0 3 -0.06 0.15
0 3 -0.054 0.15
0 3 -0.048 0.15
0 3 -0.042 0.15
0 3 -0.036 0.15
0 3 -0.03 0.15
0 3 -0.024 0.15
0 3 -0.018 0.15
0 3 -0.012 0.15
0 3 -0.006 0.15
0 3 0 0.15
0 3 0.006 0.15
0 3 0.012 0.15
0 3 0.018 0.15
0 3 0.024 0.15
0 3 0.03 0.15
0 3 0.036 0.15
0 3 0.042 0.15
0 3 0.048 0.15
0 3 0.054 0.15
0 3 0.06 0.15
0 3 0.066 0.15
0 3 0.072 0.15
0 3 0.078 0.15
0 3 0.084 0.15
0 3 0.09 0.15
0 3 0.096 0.15
0 3 0.102 0.15
0 3 0.108 0.15
0 3 0.114 0.15
0 3 0.12 0.15
0 3 0.126 0.15
0 3 0.132 0.15
0 3 0.138 0.15
0 3 0.144 0.15
0 3 0.15 0.15
0 3 0.15 0.144
0 3 0.15 0.138
0 3 0.15 0.132
0 3 0.15 0.126
0 3 0.15 0.12
0 3 0.15 0.114
0 3 0.15 0.108
0 3 0.15 0.102
0 3 0.15 0.096
0 3 0.15 0.09
0 3 0.15 0.084
0 3 0.15 0.078
0 3 0.15 0.072
0 3 0.15 0.066
0 3 0.15 0.06
0 3 0.15 0.054
0 3 0.15 0.048
0 3 0.15 0.042
0 3 0.15 0.036
0 3 0.15 0.03
0 3 0.15 0.024
0 3 0.15 0.018
0 3 0.15 0.012
0 3 0.15 0.006
0 3 0.15 0
0 3 0.15 -0.006
0 3 0.15 -0.012
0 3 0.15 -0.018
0 3 0.15 -0.024
0 3 0.15 -0.03
0 3 0.15 -0.036
0 3 0.15 -0.042
0 3 0.15 -0.048
0 3 0.15 -0.054
0 3 0.15 -0.06
0 3 0.15 -0.066
0 3 0.15 -0.072
0 3 0.15 -0.078
0 3 0.15 -0.084
0 3 0.15 -0.09
0 3 0.15 -0.096
0 3 0.15 -0.102
0 3 0.15 -0.108
0 3 0.15 -0.114
0 3 0.15 -0.12
0 3 0.15 -0.126
0 3 0.15 -0.132
0 3 0.15 -0.138
0 3 0.15 -0.144
0 3 0.15 -0.15
0 3 0.144 -0.15
0 3 0.138 -0.15
0 3 0.132 -0.15
0 3 0.126 -0.15


==> Figures/trajectory_plots/xycircle.dat <==
axis_id series_id x y
0 0 0.2202354558 -0.02635818077
0 0 0.2213322618 -0.0163856791
0 0 0.2213209581 -0.01194715669
0 0 0.2213341583 -0.00201625644
0 0 0.2213701065 0.00239285452
0 0 0.221341951 0.0112216783
0 0 0.221330885 0.0156329596
0 0 0.2202171484 0.02556626267
0 0 0.2202510784 0.0299884783
0 0 0.2191069873 0.03878988197
0 0 0.2179763721 0.043214984
0 0 0.2157438156 0.05208155168
0 0 0.2146275492 0.0564787811
0 0 0.212368958 0.06532612288
0 0 0.2112491017 0.06975141332
0 0 0.2079564888 0.07749414991
0 0 0.2068384074 0.08192166242
0 0 0.2024204156 0.09076814773
0 0 0.1991218534 0.09850544791
0 0 0.1968987962 0.1029200743
0 0 0.1946917437 0.1062623178
0 0 0.1902470413 0.1140063622
0 0 0.1847204884 0.1218014115
0 0 0.1824642223 0.1262077299
0 0 0.1791666587 0.1295750318
0 0 0.1736596185 0.1373357033
0 0 0.1681612715 0.1439742009
0 0 0.1648382507 0.1473254129
0 0 0.1582103272 0.1540183708
0 0 0.1548976355 0.1573779344
0 0 0.1482413738 0.1640525502
0 0 0.1449172192 0.1662703533
0 0 0.1371250999 0.172955292
0 0 0.1337904243 0.1751890788
0 0 0.1260021713 0.1806905272
0 0 0.1226671985 0.1840254304
0 0 0.1148805265 0.1895548613
0 0 0.1115443872 0.1918004815
0 0 0.1037872557 0.196225735
0 0 0.09932801247 0.1984570452
0 0 0.09151993543 0.2028539706
0 0 0.0870729038 0.2050673069
0 0 0.07928547954 0.2094471269
0 0 0.07044780312 0.2126986643
0 0 0.06599076667 0.2148899157
0 0 0.06266592946 0.215970691
0 0 0.05381085421 0.2192536057
0 0 0.04494268852 0.2214609812
0 0 0.04050954856 0.223630701
0 0 0.03610246454 0.2247105585
0 0 0.02722685843 0.2258402096
0 0 0.01951830956 0.2280283356
0 0 0.01503242634 0.2280113445
0 0 0.006161455466 0.229116478
0 0 0.001749942326 0.2302092917
0 0 -0.007124498283 0.2302020172
0 0 -0.01157551911 0.230210796
0 0 -0.02043884679 0.2302030788
0 0 -0.02485645865 0.2301816862
0 0 -0.03373601387 0.2290679071
0 0 -0.0370765739 0.2290347139
0 0 -0.04593749179 0.2279041254
0 0 -0.0503355523 0.2268272249
0 0 -0.05808287997 0.2256897222
0 0 -0.06249875339 0.2245876893
0 0 -0.07130236125 0.2223911441
0 0 -0.07463516775 0.2202036762
0 0 -0.08236254376 0.2180014921
0 0 -0.08675353782 0.2158175473
0 0 -0.09448116041 0.2125221912
0 0 -0.10111578 0.2092040055
0 0 -0.1055506292 0.2069904267
0 0 -0.1088610352 0.2048017855
0 0 -0.1166043615 0.2004278417
0 0 -0.1232975001 0.1959654796
0 0 -0.1266373086 0.1926849597
0 0 -0.1299700894 0.1904599259
0 0 -0.1366310879 0.1849070025
0 0 -0.1432883018 0.1783087895
0 0 -0.1466304694 0.1750362839
0 0 -0.1521923876 0.169506295
0 0 -0.1555033305 0.1661933702
0 0 -0.1610532339 0.1584824796
0 0 -0.1633035652 0.1552212908
0 0 -0.1688678271 0.1475160741
0 0 -0.1710841111 0.1441838575
0 0 -0.1766506823 0.1364721556
0 0 -0.1788972024 0.1321034792
0 0 -0.1823034448 0.1244075375
0 0 -0.1845325137 0.1199893416
0 0 -0.1890165694 0.111186264
0 0 -0.1901706798 0.1067749258
0 0 -0.1935667671 0.09793195263
0 0 -0.1957746293 0.09349769993
0 0 -0.1991744808 0.08352333324
0 0 -0.2003302842 0.07908199722
0 0 -0.2026159719 0.06909981981
0 0 -0.2037554829 0.06463135267
0 0 -0.206037963 0.05458556596
0 0 -0.2071230372 0.05009881401
0 0 -0.2093927195 0.0400555807
0 0 -0.2093944233 0.03447352682
0 0 -0.21157992 0.02443061453
0 0 -0.2116353469 0.01997639053
0 0 -0.2127120259 0.008867088159
0 0 -0.2127043309 -0.001136123317
0 0 -0.2126942418 -0.005590343838
0 0 -0.2126603564 -0.01557768907
0 0 -0.2126331804 -0.02109084699
0 0 -0.2115178859 -0.03106594073
0 0 -0.211485817 -0.03549236832
0 0 -0.2103600086 -0.04545542418
0 0 -0.2092304096 -0.05099144221
0 0 -0.2069979533 -0.05984865042
0 0 -0.206959726 -0.06539653772
0 0 -0.2047165439 -0.07426289598
0 0 -0.2024698623 -0.07867510323
0 0 -0.2001992788 -0.08864851865
0 0 -0.1979935125 -0.09309187637
0 0 -0.1946133677 -0.1019532357
0 0 -0.1934238912 -0.1063684038
0 0 -0.1889261297 -0.1152395325
0 0 -0.1844654216 -0.1230174794
0 0 -0.1822143513 -0.1274121907
0 0 -0.1799813019 -0.1318410389
0 0 -0.1744430625 -0.1395832543
0 0 -0.1688955397 -0.1473025985
0 0 -0.165569921 -0.1505783377
0 0 -0.1600508953 -0.1571996076
0 0 -0.156690031 -0.1616306566
0 0 -0.1500352142 -0.167190436
0 0 -0.1466829637 -0.1705303168
0 0 -0.1400213287 -0.1771592735
0 0 -0.1366932209 -0.179417103
0 0 -0.1289266115 -0.1849451473
0 0 -0.125593341 -0.1882556291
0 0 -0.1178352769 -0.192693896
0 0 -0.1145182688 -0.1949045982
0 0 -0.1067833269 -0.1993532983
0 0 -0.1023602247 -0.2015395052
0 0 -0.09460723814 -0.2048648178
0 0 -0.09017282768 -0.2070657878
0 0 -0.08243039211 -0.2092896851
0 0 -0.07802116644 -0.2114828992
0 0 -0.06920608597 -0.2136593262
0 0 -0.06475388047 -0.2147994065
0 0 -0.05705446354 -0.2169836464
0 0 -0.05260793182 -0.2170206496
0 0 -0.04374463366 -0.2192209715
0 0 -0.03933541108 -0.2192293468
0 0 -0.03046717961 -0.2203563728
0 0 -0.02601525858 -0.220390946
0 0 -0.01714605986 -0.2204028487
0 0 -0.009366833696 -0.2193249545
0 0 -0.004943976624 -0.2193268127
0 0 -0.0004668929146 -0.2193431725
0 0 0.008391764999 -0.2182339987
0 0 0.01725409652 -0.2160483294
0 0 0.02170226984 -0.2149647675
0 0 0.02941661019 -0.2127821972
0 0 0.03385902016 -0.2116786028
0 0 0.041619535 -0.20948201
0 0 0.0460407605 -0.2072905826
0 0 0.05381320032 -0.2039928407
0 0 0.05821991534 -0.2029103402
0 0 0.06599318738 -0.1985183146
0 0 0.07040680795 -0.1963568467
0 0 0.07818132242 -0.1919999676
0 0 0.08264703607 -0.1897815101
0 0 0.08932015577 -0.1854138284
0 0 0.09377479817 -0.1821073858
0 0 0.101595363 -0.1765742605
0 0 0.1049198027 -0.1743697565
0 0 0.1116334575 -0.1688366901
0 0 0.1161016837 -0.1655091614
0 0 0.1228146248 -0.1599448144
0 0 0.1272762645 -0.1566167117
0 0 0.133963264 -0.149979847
0 0 0.1373003879 -0.1466367179
0 0 0.1439657389 -0.1399716216
0 0 0.1473162157 -0.135543112
0 0 0.1528493735 -0.1288598119
0 0 0.1561664529 -0.1254903988
0 0 0.1617049341 -0.1188005507
0 0 0.1672759215 -0.1109982514
0 0 0.1706047702 -0.1065512302
0 0 0.1728289172 -0.1032124733
0 0 0.178379716 -0.09542102382
0 0 0.1828483613 -0.08657360391
0 0 0.1850815333 -0.08324183917
0 0 0.1895015088 -0.07437657383
0 0 0.1917258812 -0.06994976909
0 0 0.1950599729 -0.06220419474
0 0 0.1972506153 -0.05775462623
0 0 0.2005698972 -0.04889650127
0 0 0.2017014097 -0.04447336712
0 0 0.2049723115 -0.03668169161
0 0 0.2060907284 -0.03223623238
0 0 0.2083174862 -0.02334261611
0 0 0.2094090796 -0.01888300751
0 0 0.2116218827 -0.009991061569
0 0 0.2127082432 -0.005568921392
0 0 0.2137705602 0.003341133459
0 0 0.2138209662 0.007795312291
0 0 0.2148673583 0.01664349289
0 1 0.1907894193 -0.009987758553
0 1 0.1918763447 -0.002228150971
0 1 0.1929507124 0.002205556747
0 1 0.192932985 0.006626277777
0 1 0.1929163524 0.0144026872
0 1 0.1928885211 0.02214742052
0 1 0.1928892072 0.02547151074
0 1 0.1928713201 0.02991117742
0 1 0.1917420605 0.03770957161
0 1 0.1906203442 0.04548380327
0 1 0.1906129652 0.04992567127
0 1 0.1883848542 0.05770195688
0 1 0.1883577939 0.06098627636
0 1 0.1861481271 0.06872804556
0 1 0.1850414506 0.07205460609
0 1 0.1816988978 0.07979104055
0 1 0.1806030389 0.08310868541
0 1 0.177265606 0.08977471091
0 1 0.176140389 0.0941796836
0 1 0.17174661 0.100830264
0 1 0.170641932 0.1041435199
0 1 0.1662362562 0.1108084805
0 1 0.1629513613 0.1141720958
0 1 0.1585102486 0.1208601528
0 1 0.1562959079 0.1241315412
0 1 0.1507475367 0.1297002725
0 1 0.1485227825 0.1330086475
0 1 0.1429487084 0.1396932086
0 1 0.1396269999 0.1419516244
0 1 0.1340730186 0.1475098022
0 1 0.1274122483 0.1530698186
0 1 0.1240891771 0.1563776791
0 1 0.1207605383 0.1586396395
0 1 0.114108675 0.1641887211
0 1 0.1063317517 0.1686694507
0 1 0.1029838958 0.1709205193
0 1 0.0996541051 0.1731153772
0 1 0.09183459885 0.1775729958
0 1 0.08397142143 0.1820278354
0 1 0.08061822762 0.1831431885
0 1 0.07281375373 0.1875599687
0 1 0.06833354054 0.1886695743
0 1 0.06050478811 0.1920003906
0 1 0.05716236715 0.1942064319
0 1 0.04821768893 0.1964385766
0 1 0.0448908597 0.1975239593
0 1 0.03597799474 0.1997323025
0 1 0.03260441562 0.2008339948
0 1 0.0237178928 0.2030188471
0 1 0.02040266626 0.2040994093
0 1 0.01263115842 0.2051795714
0 1 0.008223055084 0.2051587654
0 1 0.0004903006095 0.2062277814
0 1 -0.003948973877 0.2062113385
0 1 -0.01165057681 0.2061791559
0 1 -0.01495643636 0.2061727825
0 1 -0.02272476598 0.2050535175
0 1 -0.02602660261 0.2050435662
0 1 -0.03384932138 0.2039165408
0 1 -0.0382714194 0.2028031121
0 1 -0.04491696543 0.2017098943
0 1 -0.04932336025 0.200618252
0 1 -0.05597898077 0.1984270571
0 1 -0.05928020817 0.1973591075
0 1 -0.06703766671 0.1940712635
0 1 -0.07035010611 0.1929727134
0 1 -0.07700310467 0.1896822086
0 1 -0.08035615582 0.1874925547
0 1 -0.08701591663 0.1831099585
0 1 -0.09036204118 0.1808959948
0 1 -0.09594938732 0.176497576
0 1 -0.09928183811 0.1743057348
0 1 -0.1059481331 0.1698973242
0 1 -0.1115079832 0.1644351511
0 1 -0.1137587497 0.1611111532
0 1 -0.1170873799 0.1589349301
0 1 -0.1226580194 0.1534147451
0 1 -0.1282561588 0.1467444964
0 1 -0.1304919628 0.1434820781
0 1 -0.1327334918 0.1401509879
0 1 -0.1383294899 0.1335173819
0 1 -0.1428104734 0.1268597661
0 1 -0.1450390557 0.1234785675
0 1 -0.1495407454 0.1157216978
0 1 -0.1517851145 0.1124216958
0 1 -0.156265839 0.1046519011
0 1 -0.1585195382 0.1013391403
0 1 -0.1619063974 0.09355662679
0 1 -0.1641497048 0.08907991877
0 1 -0.1675203636 0.08126926545
0 1 -0.1686820268 0.07684392595
0 1 -0.1720346794 0.06904063217
0 1 -0.1742642984 0.06456721926
0 1 -0.1765146182 0.05566532028
0 1 -0.1776263469 0.05231349506
0 1 -0.1798543832 0.04338319064
0 1 -0.1809782601 0.03892577757
0 1 -0.1831761017 0.03000091822
0 1 -0.184288197 0.02665361186
0 1 -0.185371842 0.0177697003
0 1 -0.1864960714 0.01332409726
0 1 -0.1875895504 0.00444446829
0 1 -0.1875668831 -9.031452822e-06
0 1 -0.1886586674 -0.007755271514
0 1 -0.1886213359 -0.01220041411
0 1 -0.1885769839 -0.02107753324
0 1 -0.1885795268 -0.02443782696
0 1 -0.1885263636 -0.03330002842
0 1 -0.1885064579 -0.03771192772
0 1 -0.1873891454 -0.04549894854
0 1 -0.1862507504 -0.04990317675
0 1 -0.1851515704 -0.05878420743
0 1 -0.1829172951 -0.06652349917
0 1 -0.1818008867 -0.06982916862
0 1 -0.1806806345 -0.07428028522
0 1 -0.1784250246 -0.08203005392
0 1 -0.1750851836 -0.08983557336
0 1 -0.1728646083 -0.09319653823
0 1 -0.1717309761 -0.09651753755
0 1 -0.1672850153 -0.1042899183
0 1 -0.163902343 -0.1120395743
0 1 -0.1616637808 -0.1153879786
0 1 -0.1572117575 -0.1220422885
0 1 -0.1549947857 -0.1253846343
0 1 -0.1494676462 -0.1320427409
0 1 -0.1472600729 -0.1342336293
0 1 -0.1416963541 -0.1409077784
0 1 -0.1383682096 -0.1442066989
0 1 -0.1328431737 -0.1497559162
0 1 -0.1295225847 -0.1519715103
0 1 -0.1228700185 -0.1575039895
0 1 -0.1195266496 -0.1597614859
0 1 -0.112885661 -0.1653019547
0 1 -0.1095567047 -0.1675268973
0 1 -0.1017693971 -0.1719765732
0 1 -0.09843747167 -0.1731020148
0 1 -0.09062045679 -0.1775741893
0 1 -0.08725761865 -0.179797255
0 1 -0.07943150872 -0.1831802417
0 1 -0.07609136512 -0.1842914825
0 1 -0.06714366307 -0.1876704587
0 1 -0.0593321595 -0.1909996428
0 1 -0.05598130703 -0.1921011884
0 1 -0.05158425349 -0.1931743543
0 1 -0.04376761904 -0.1954092075
0 1 -0.03595968308 -0.1965287925
0 1 -0.03153070516 -0.1976185784
0 1 -0.02375476899 -0.1987180544
0 1 -0.01934104623 -0.1987196967
0 1 -0.01159369541 -0.1998068292
0 1 -0.007178539713 -0.1997895046
0 1 0.0005947945979 -0.2008817944
0 1 0.003959675297 -0.2008742417
0 1 0.01173969097 -0.1997881193
0 1 0.01617780447 -0.1997707664
0 1 0.02397987293 -0.1986594622
0 1 0.02732593062 -0.1986390974
0 1 0.03507222389 -0.1975248964
0 1 0.03838146793 -0.1964377272
0 1 0.04617154517 -0.1942245924
0 1 0.04951805173 -0.1931035829
0 1 0.05725268732 -0.1909022653
0 1 0.06058539016 -0.1897892725
0 1 0.06727836292 -0.1864634054
0 1 0.07059552043 -0.1853575704
0 1 0.07723512659 -0.1820588474
0 1 0.08060014223 -0.1798434138
0 1 0.08725700137 -0.1754371145
0 1 0.09057426452 -0.1743296833
0 1 0.09610629319 -0.1688380229
0 1 0.09944577617 -0.1666277586
0 1 0.1050150555 -0.1622011978
0 1 0.1083208875 -0.1600323573
0 1 0.1139152728 -0.1544958941
0 1 0.1172973234 -0.1522625902
0 1 0.1228674777 -0.1456462519
0 1 0.1251036325 -0.1434489385
0 1 0.1307225722 -0.1367963408
0 1 0.1329929817 -0.1334639925
0 1 0.1375239634 -0.1276332274
0 1 0.1397433772 -0.1246399519
0 1 0.1457012914 -0.1166493737
0 1 0.1475777759 -0.1145034755
0 1 0.1520382191 -0.1077594288
0 1 0.1575746525 -0.09907964362
0 1 0.1586923506 -0.09764208295
0 1 0.1598179204 -0.09434800539
0 1 0.1642478973 -0.08646127579
0 1 0.1675681242 -0.07972085303
0 1 0.1686810845 -0.07533024876
0 1 0.1697941606 -0.0720174135
0 1 0.1731147617 -0.06431538127
0 1 0.1753584423 -0.05769192414
0 1 0.1764631202 -0.05325927084
0 1 0.1776092543 -0.04657853291
0 1 0.1787478959 -0.04215227341
0 1 0.179889177 -0.03435466203
0 1 0.1809631658 -0.03100404957
0 1 0.182061622 -0.02321182973
0 1 0.1821230352 -0.01991044172
0 1 0.1831509512 -0.0121258413
0 1 0.1831416002 -0.008783793917
0 1 0.1831034997 -0.001022688411
0 1 0.184179246 0.002293931183
0 1 0.183097461 0.01001394635
0 2 0.2 0
0 2 0.1999013121 0.006282151816
0 2 0.1996053457 0.01255810391
0 2 0.1991123929 0.01882166266
0 2 0.1984229403 0.02506664671
0 2 0.1975376681 0.03128689301
0 2 0.1964574501 0.03747626292
0 2 0.1951833524 0.04362864828
0 2 0.1937166322 0.04973797743
0 2 0.1920587371 0.05579822121
0 2 0.1902113033 0.06180339887
0 2 0.1881761538 0.06774758405
0 2 0.1859552972 0.07362491054
0 2 0.1835509251 0.07942957813
0 2 0.1809654105 0.08515585831
0 2 0.1782013048 0.09079809995
0 2 0.175261336 0.09635073482
0 2 0.1721484054 0.1018082832
0 2 0.1688655851 0.107165359
0 2 0.1654161149 0.1124166756
0 2 0.1618033989 0.1175570505
0 2 0.1580310025 0.1225814107
0 2 0.1541026486 0.1274847979
0 2 0.1500222139 0.1322623731
0 2 0.1457937255 0.1369094212
0 2 0.1414213562 0.1414213562
0 2 0.1369094212 0.1457937255
0 2 0.1322623731 0.1500222139
0 2 0.1274847979 0.1541026486
0 2 0.1225814107 0.1580310025
0 2 0.1175570505 0.1618033989
0 2 0.1124166756 0.1654161149
0 2 0.107165359 0.1688655851
0 2 0.1018082832 0.1721484054
0 2 0.09635073482 0.175261336
0 2 0.09079809995 0.1782013048
0 2 0.08515585831 0.1809654105
0 2 0.07942957813 0.1835509251
0 2 0.07362491054 0.1859552972
0 2 0.06774758405 0.1881761538
0 2 0.06180339887 0.1902113033
0 2 0.05579822121 0.1920587371
0 2 0.04973797743 0.1937166322
0 2 0.04362864828 0.1951833524
0 2 0.03747626292 0.1964574501
0 2 0.03128689301 0.1975376681
0 2 0.02506664671 0.1984229403
0 2 0.01882166266 0.1991123929
0 2 0.01255810391 0.1996053457
0 2 0.006282151816 0.1999013121
0 2 1.224646799e-17 0.2
0 2 -0.006282151816 0.1999013121
0 2 -0.01255810391 0.1996053457
0 2 -0.01882166266 0.1991123929
0 2 -0.02506664671 0.1984229403
0 2 -0.03128689301 0.1975376681
0 2 -0.03747626292 0.1964574501
0 2 -0.04362864828 0.1951833524
0 2 -0.04973797743 0.1937166322
0 2 -0.05579822121 0.1920587371
0 2 -0.06180339887 0.1902113033
0 2 -0.06774758405 0.1881761538
0 2 -0.07362491054 0.1859552972
0 2 -0.07942957813 0.1835509251
0 2 -0.08515585831 0.1809654105
0 2 -0.09079809995 0.1782013048
0 2 -0.09635073482 0.175261336
0 2 -0.1018082832 0.1721484054
0 2 -0.107165359 0.1688655851
0 2 -0.1124166756 0.1654161149
0 2 -0.1175570505 0.1618033989
0 2 -0.1225814107 0.1580310025
0 2 -0.1274847979 0.1541026486
0 2 -0.1322623731 0.1500222139
0 2 -0.1369094212 0.1457937255
0 2 -0.1414213562 0.1414213562
0 2 -0.1457937255 0.1369094212
0 2 -0.1500222139 0.1322623731
0 2 -0.1541026486 0.1274847979
0 2 -0.1580310025 0.1225814107
0 2 -0.1618033989 0.1175570505
0 2 -0.1654161149 0.1124166756
0 2 -0.1688655851 0.107165359
0 2 -0.1721484054 0.1018082832
0 2 -0.175261336 0.09635073482
0 2 -0.1782013048 0.09079809995
0 2 -0.1809654105 0.08515585831
0 2 -0.1835509251 0.07942957813
0 2 -0.1859552972 0.07362491054
0 2 -0.1881761538 0.06774758405
0 2 -0.1902113033 0.06180339887
0 2 -0.1920587371 0.05579822121
0 2 -0.1937166322 0.04973797743
0 2 -0.1951833524 0.04362864828
0 2 -0.1964574501 0.03747626292
0 2 -0.1975376681 0.03128689301
0 2 -0.1984229403 0.02506664671
0 2 -0.1991123929 0.01882166266
0 2 -0.1996053457 0.01255810391
0 2 -0.1999013121 0.006282151816
0 2 -0.2 2.449293598e-17
0 2 -0.1999013121 -0.006282151816
0 2 -0.1996053457 -0.01255810391
0 2 -0.1991123929 -0.01882166266
0 2 -0.1984229403 -0.02506664671
0 2 -0.1975376681 -0.03128689301
0 2 -0.1964574501 -0.03747626292
0 2 -0.1951833524 -0.04362864828
0 2 -0.1937166322 -0.04973797743
0 2 -0.1920587371 -0.05579822121
0 2 -0.1902113033 -0.06180339887
0 2 -0.1881761538 -0.06774758405
0 2 -0.1859552972 -0.07362491054
0 2 -0.1835509251 -0.07942957813
0 2 -0.1809654105 -0.08515585831
0 2 -0.1782013048 -0.09079809995
0 2 -0.175261336 -0.09635073482
0 2 -0.1721484054 -0.1018082832
0 2 -0.1688655851 -0.107165359
0 2 -0.1654161149 -0.1124166756
0 2 -0.1618033989 -0.1175570505
0 2 -0.1580310025 -0.1225814107
0 2 -0.1541026486 -0.1274847979
0 2 -0.1500222139 -0.1322623731
0 2 -0.1457937255 -0.1369094212
0 2 -0.1414213562 -0.1414213562
0 2 -0.1369094212 -0.1457937255
0 2 -0.1322623731 -0.1500222139
0 2 -0.1274847979 -0.1541026486
0 2 -0.1225814107 -0.1580310025
0 2 -0.1175570505 -0.1618033989
0 2 -0.1124166756 -0.1654161149
0 2 -0.107165359 -0.1688655851
0 2 -0.1018082832 -0.1721484054
0 2 -0.09635073482 -0.175261336
0 2 -0.09079809995 -0.1782013048
0 2 -0.08515585831 -0.1809654105
0 2 -0.07942957813 -0.1835509251
0 2 -0.07362491054 -0.1859552972
0 2 -0.06774758405 -0.1881761538
0 2 -0.06180339887 -0.1902113033
0 2 -0.05579822121 -0.1920587371
0 2 -0.04973797743 -0.1937166322
0 2 -0.04362864828 -0.1951833524
0 2 -0.03747626292 -0.1964574501
0 2 -0.03128689301 -0.1975376681
0 2 -0.02506664671 -0.1984229403
0 2 -0.01882166266 -0.1991123929
0 2 -0.01255810391 -0.1996053457
0 2 -0.006282151816 -0.1999013121
0 2 -3.673940397e-17 -0.2
0 2 0.006282151816 -0.1999013121
0 2 0.01255810391 -0.1996053457
0 2 0.01882166266 -0.1991123929
0 2 0.02506664671 -0.1984229403
0 2 0.03128689301 -0.1975376681
0 2 0.03747626292 -0.1964574501
0 2 0.04362864828 -0.1951833524
0 2 0.04973797743 -0.1937166322
0 2 0.05579822121 -0.1920587371
0 2 0.06180339887 -0.1902113033
0 2 0.06774758405 -0.1881761538
0 2 0.07362491054 -0.1859552972
0 2 0.07942957813 -0.1835509251
0 2 0.08515585831 -0.1809654105
0 2 0.09079809995 -0.1782013048
0 2 0.09635073482 -0.175261336
0 2 0.1018082832 -0.1721484054
0 2 0.107165359 -0.1688655851
0 2 0.1124166756 -0.1654161149
0 2 0.1175570505 -0.1618033989
0 2 0.1225814107 -0.1580310025
0 2 0.1274847979 -0.1541026486
0 2 0.1322623731 -0.1500222139
0 2 0.1369094212 -0.1457937255
0 2 0.1414213562 -0.1414213562
0 2 0.1457937255 -0.1369094212
0 2 0.1500222139 -0.1322623731
0 2 0.1541026486 -0.1274847979
0 2 0.1580310025 -0.1225814107
0 2 0.1618033989 -0.1175570505
0 2 0.1654161149 -0.1124166756
0 2 0.1688655851 -0.107165359
0 2 0.1721484054 -0.1018082832
0 2 0.175261336 -0.09635073482
0 2 0.1782013048 -0.09079809995
0 2 0.1809654105 -0.08515585831
0 2 0.1835509251 -0.07942957813
0 2 0.1859552972 -0.07362491054
0 2 0.1881761538 -0.06774758405
0 2 0.1902113033 -0.06180339887
0 2 0.1920587371 -0.05579822121
0 2 0.1937166322 -0.04973797743
0 2 0.1951833524 -0.04362864828
0 2 0.1964574501 -0.03747626292
0 2 0.1975376681 -0.03128689301
0 2 0.1984229403 -0.02506664671
0 2 0.1991123929 -0.01882166266
0 2 0.1996053457 -0.01255810391
0 2 0.1999013121 -0.006282151816
0 2 0.2 -4.898587197e-17
0 2 0.1999013121 0.006282151816
0 2 0.1996053457 0.01255810391
0 2 0.1991123929 0.01882166266
0 2 0.1984229403 0.02506664671


==> Figures/trajectory_plots/xysquare.dat <==
axis_id series_id x y
0 0 0.1534498405 -0.1115276812
0 0 0.1511925623 -0.1180999726
0 0 0.1489851558 -0.1202614163
0 0 0.1456634022 -0.1257272999
0 0 0.143436613 -0.1290260075
0 0 0.1401433727 -0.1333748513
0 0 0.1379413134 -0.1355736269
0 0 0.1324511422 -0.1399823998
0 0 0.130251401 -0.1421524808
0 0 0.1258556907 -0.1454556521
0 0 0.1192779934 -0.1476834705
0 0 0.1170920399 -0.1498636296
0 0 0.1137985597 -0.1509775161
0 0 0.1083153487 -0.1531890996
0 0 0.1017525749 -0.1543093585
0 0 0.09845789467 -0.1554209847
0 0 0.09188243368 -0.1565421073
0 0 0.08856064187 -0.1576906749
0 0 0.08196330196 -0.1577467823
0 0 0.07873602762 -0.1577245932
0 0 0.07099512645 -0.1578118246
0 0 0.06659254833 -0.1578483358
0 0 0.05887497992 -0.1579040327
0 0 0.05555955488 -0.1579352888
0 0 0.04782363725 -0.1568857838
0 0 0.04336655714 -0.156933945
0 0 0.03446906216 -0.1558951296
0 0 0.03112363858 -0.1559247503
0 0 0.02217214729 -0.154894742
0 0 0.01885785887 -0.1549120216
0 0 0.009900063341 -0.1538688742
0 0 0.005394126268 -0.1527861717
0 0 -0.003619351404 -0.1517115016
0 0 -0.008077315443 -0.1517275089
0 0 -0.01704446651 -0.1506354307
0 0 -0.02609799713 -0.1506053994
0 0 -0.03066685778 -0.1494612404
0 0 -0.03517297519 -0.1494353274
0 0 -0.04423392236 -0.149331077
0 0 -0.05327991505 -0.1481067547
0 0 -0.05773526282 -0.1480747171
0 0 -0.06669682142 -0.1468636145
0 0 -0.07112985905 -0.1468347312
0 0 -0.07893677315 -0.1456381866
0 0 -0.08336212627 -0.1455726657
0 0 -0.09218048238 -0.1444133319
0 0 -0.09549606501 -0.1432696621
0 0 -0.1031946189 -0.1410372534
0 0 -0.106494314 -0.1409833217
0 0 -0.1141258241 -0.1387640911
0 0 -0.1174077631 -0.1376575307
0 0 -0.1228947252 -0.1343502496
0 0 -0.1261417698 -0.1332733333
0 0 -0.1327247895 -0.1299536084
0 0 -0.1349202701 -0.1288500147
0 0 -0.1404191137 -0.1255465866
0 0 -0.1426199077 -0.1233575621
0 0 -0.1470407924 -0.118950637
0 0 -0.149249976 -0.1167554237
0 0 -0.1525646382 -0.1123635621
0 0 -0.1547660321 -0.1090663893
0 0 -0.1581027303 -0.1046546796
0 0 -0.1592079622 -0.1013854173
0 0 -0.1625550383 -0.09590219373
0 0 -0.1636926351 -0.09262274326
0 0 -0.1659407329 -0.0871158774
0 0 -0.1671236031 -0.08050564031
0 0 -0.168278255 -0.07718152616
0 0 -0.1683331216 -0.07387037066
0 0 -0.169528014 -0.06718954818
0 0 -0.1707415231 -0.0594068777
0 0 -0.1707896349 -0.05606091515
0 0 -0.1708784965 -0.04825569968
0 0 -0.1709304022 -0.04491156796
0 0 -0.1710201493 -0.03602609354
0 0 -0.1710385259 -0.03268726701
0 0 -0.1700052197 -0.02492177142
0 0 -0.1700453045 -0.02047340134
0 0 -0.1689885525 -0.01267019211
0 0 -0.1690418625 -0.008195810839
0 0 -0.1679982955 0.0007067078299
0 0 -0.1680147796 0.005163671627
0 0 -0.1669555884 0.01410202207
0 0 -0.1658653147 0.01746872981
0 0 -0.1647739075 0.02642219413
0 0 -0.16474197 0.03089679557
0 0 -0.163587771 0.04103090459
0 0 -0.1624219057 0.04442802631
0 0 -0.161226087 0.05455696594
0 0 -0.1611459479 0.0590422127
0 0 -0.158830241 0.06803580525
0 0 -0.1587619747 0.07258008304
0 0 -0.156406031 0.08150997381
0 0 -0.1563386256 0.08487418814
0 0 -0.1539883615 0.09378235755
0 0 -0.1528267396 0.09822904227
0 0 -0.1504887409 0.1059590419
0 0 -0.1481784164 0.113678367
0 0 -0.1470241618 0.1180544651
0 0 -0.1436263673 0.1246693841
0 0 -0.1424452848 0.1279907864
0 0 -0.1390617836 0.1345623413
0 0 -0.1368159311 0.137845802
0 0 -0.1334386436 0.1433161426
0 0 -0.1312037935 0.1466081968
0 0 -0.1267839003 0.1520615009
0 0 -0.1245760841 0.1542409679
0 0 -0.1201644866 0.1586236041
0 0 -0.1179511 0.160819635
0 0 -0.1124544047 0.1641185754
0 0 -0.1102538182 0.1663135933
0 0 -0.1047289848 0.1696342857
0 0 -0.1014705128 0.1707185007
0 0 -0.09598402315 0.1729459638
0 0 -0.09268218217 0.1751405398
0 0 -0.08612342235 0.1762731544
0 0 -0.08282614871 0.1773909377
0 0 -0.07627211535 0.1785138879
0 0 -0.07293116501 0.1796609523
0 0 -0.06635025286 0.1797156613
0 0 -0.06192809073 0.1808524839
0 0 -0.05530213332 0.1809196427
0 0 -0.04758843137 0.1809925645
0 0 -0.04314143748 0.1810375604
0 0 -0.0398176757 0.1799813855
0 0 -0.03090578172 0.1800582553
0 0 -0.02316492256 0.179027492
0 0 -0.01875918166 0.1790584544
0 0 -0.01096789694 0.1780290898
0 0 -0.006493304533 0.1769657271
0 0 0.00247560498 0.1759753275
0 0 0.006968058688 0.1748956567
0 0 0.01488228046 0.1738390821
0 0 0.01938332881 0.1727532221
0 0 0.02846466308 0.1705142807
0 0 0.03302286074 0.1704818787
0 0 0.04203309478 0.1681532464
0 0 0.0465536139 0.1680990044
0 0 0.05555817261 0.1657604962
0 0 0.06004216485 0.164600023
0 0 0.06900744014 0.1633555998
0 0 0.07346307259 0.1621841897
0 0 0.08123013401 0.1598956428
0 0 0.08568717918 0.1587065976
0 0 0.09344255975 0.1574956344
0 0 0.09678964205 0.1563258232
0 0 0.1045146037 0.1529450439
0 0 0.1078456707 0.1517776963
0 0 0.1144361749 0.1495166912
0 0 0.1177333304 0.1483927296
0 0 0.1232557773 0.145015213
0 0 0.1265352621 0.1438872294
0 0 0.1319922022 0.1405856206
0 0 0.1341910503 0.1383769466
0 0 0.1385549777 0.1350597515
0 0 0.1406721198 0.1329173289
0 0 0.1450268216 0.129621007
0 0 0.1472207055 0.1273895412
0 0 0.1504663093 0.1230741818
0 0 0.1515620944 0.1209299656
0 0 0.154865731 0.116554325
0 0 0.1559657606 0.1143831329
0 0 0.158207108 0.1088956381
0 0 0.1593217372 0.1067241552
0 0 0.1604581211 0.1012482824
0 0 0.1615822993 0.09798513781
0 0 0.1627144223 0.0925424395
0 0 0.1627527535 0.08924201527
0 0 0.163921046 0.08267225055
0 0 0.1639728832 0.07720397881
0 0 0.1639908249 0.07389848579
0 0 0.1640382163 0.06948045842
0 0 0.1641098794 0.06286849584
0 0 0.1641661244 0.05622098552
0 0 0.1642255657 0.05182936338
0 0 0.1631522132 0.04850454206
0 0 0.1632318698 0.04070366961
0 0 0.1622139081 0.03290123851
0 0 0.1622698015 0.02954261363
0 0 0.16124094 0.02059676927
0 0 0.1601704796 0.01611903502
0 0 0.1591236907 0.008253392379
0 0 0.1591454932 0.003765293486
0 0 0.1580795667 -0.005211904934
0 0 0.1581042635 -0.009696313724
0 0 0.1570196729 -0.01872050363
0 0 0.1569987061 -0.0232175954
0 0 0.155811762 -0.03223430371
0 0 0.1557617482 -0.036735198
0 0 0.1545347575 -0.04577613111
0 0 0.1544924818 -0.05030000995
0 0 0.153261041 -0.05924558094
0 0 0.1531880231 -0.06375582034
0 0 0.150856509 -0.0726929334
0 0 0.1507988007 -0.07602967932
0 0 0.1495755394 -0.08492229906
0 0 0.1484149516 -0.08935327341
0 0 0.1461052277 -0.09710622212
0 0 0.1449718764 -0.1004206371
0 0 0.142680817 -0.1081236027
0 0 0.1393301076 -0.1147152078
0 0 0.1381911704 -0.1180209776
0 0 0.1359514615 -0.1213261081
0 0 0.1326225448 -0.1268041595
0 0 0.1292946587 -0.1322971915
0 1 0.1239214649 -0.1245895287
0 1 0.120594311 -0.1289830005
0 1 0.1194837862 -0.1311726951
0 1 0.1150976181 -0.134457921
0 1 0.1128829019 -0.1366613441
0 1 0.1084827457 -0.1388763549
0 1 0.1040869152 -0.141088623
0 1 0.1018729289 -0.1422077592
0 1 0.09857548427 -0.1433177309
0 1 0.09309667726 -0.1444353116
0 1 0.08761688019 -0.1455515071
0 1 0.08432836672 -0.1466577456
0 1 0.07879684717 -0.1467119685
0 1 0.07546681471 -0.1467496673
0 1 0.06883826063 -0.1468012869
0 1 0.06551323675 -0.1468285083
0 1 0.05880310328 -0.1469128244
0 1 0.05437141938 -0.1469326725
0 1 0.04769296695 -0.1458803354
0 1 0.04436828072 -0.1458983428
0 1 0.0365388874 -0.1448426235
0 1 0.03321237379 -0.1448568914
0 1 0.02541356992 -0.1437880917
0 1 0.02204465842 -0.1426972941
0 1 0.0141783086 -0.1416208432
0 1 0.01081888936 -0.1416241164
0 1 0.002989065729 -0.1405310691
0 1 -0.0004068438925 -0.1405438306
0 1 -0.008244981882 -0.1394456717
0 1 -0.01272512416 -0.1394548735
0 1 -0.01945648896 -0.1383517716
0 1 -0.02398487325 -0.1383470839
0 1 -0.03180657939 -0.1383650812
0 1 -0.03517693461 -0.1372492192
0 1 -0.04302918966 -0.1372494503
0 1 -0.04647559999 -0.1371934223
0 1 -0.05439855124 -0.1370896028
0 1 -0.05889993242 -0.137037345
0 1 -0.06565021659 -0.1369294846
0 1 -0.07343710578 -0.1368456538
0 1 -0.0767620787 -0.1368075916
0 1 -0.08117948095 -0.1367765613
0 1 -0.08774658598 -0.136764216
0 1 -0.09435381026 -0.1356161002
0 1 -0.09759793679 -0.1356378099
0 1 -0.1030731671 -0.1345210308
0 1 -0.1063655688 -0.1334092734
0 1 -0.1118133615 -0.1323124082
0 1 -0.1150725967 -0.1312346211
0 1 -0.1193902681 -0.129097777
0 1 -0.1215923819 -0.1279889519
0 1 -0.125971883 -0.1247163801
0 1 -0.1281681424 -0.1236163652
0 1 -0.1314818684 -0.1203243382
0 1 -0.1336953821 -0.1181278629
0 1 -0.1370374061 -0.1137265326
0 1 -0.1381641067 -0.1115210618
0 1 -0.1403917663 -0.1071441439
0 1 -0.1415361248 -0.1038332543
0 1 -0.143802841 -0.09831536826
0 1 -0.1438215464 -0.096133165
0 1 -0.1460964486 -0.0895101618
0 1 -0.1461408878 -0.08727969135
0 1 -0.1473461576 -0.08060940911
0 1 -0.1474038141 -0.07725866487
0 1 -0.1475126678 -0.06945881288
0 1 -0.1475516732 -0.06613530603
0 1 -0.1476456481 -0.05832574299
0 1 -0.1476903912 -0.05496335543
0 1 -0.146656355 -0.04713406195
0 1 -0.1466942752 -0.04378559063
0 1 -0.1456694951 -0.03591782494
0 1 -0.1456930114 -0.03142099547
0 1 -0.1446496923 -0.02353063659
0 1 -0.1446611598 -0.02014570469
0 1 -0.1435757671 -0.01116734196
0 1 -0.1424606827 -0.007784913447
0 1 -0.1424738078 7.685640249e-05
0 1 -0.1413544849 0.004565246499
0 1 -0.140225519 0.01240883658
0 1 -0.1402290205 0.01576298787
0 1 -0.1391033472 0.02356659252
0 1 -0.1391066487 0.03136037878
0 1 -0.139110254 0.03583980413
0 1 -0.1379940005 0.03919224919
0 1 -0.1379673176 0.04700997115
0 1 -0.1379252439 0.05484667313
0 1 -0.1367557707 0.05818602335
0 1 -0.1366739093 0.06266061663
0 1 -0.1365778218 0.06937513347
0 1 -0.1365099052 0.07715792569
0 1 -0.136458861 0.08052398926
0 1 -0.1351925277 0.08727994448
0 1 -0.1351352091 0.09062477186
0 1 -0.1339519207 0.09725568241
0 1 -0.1328237498 0.09946249809
0 1 -0.1316043069 0.1050382666
0 1 -0.1304807527 0.1083252925
0 1 -0.1282634006 0.1137754564
0 1 -0.1271651687 0.1159488035
0 1 -0.1238737842 0.120301977
0 1 -0.1227762718 0.1213931893
0 1 -0.1194866219 0.1257487531
0 1 -0.1172955969 0.1268455956
0 1 -0.113998153 0.1301277517
0 1 -0.1117941344 0.1312361231
0 1 -0.1063072621 0.1334439727
0 1 -0.104105519 0.1345500748
0 1 -0.09866533215 0.1367217079
0 1 -0.09649746489 0.1367141242
0 1 -0.09097107322 0.1378614992
0 1 -0.08766934206 0.1389752484
0 1 -0.082148897 0.1390132166
0 1 -0.07883364491 0.1390359126
0 1 -0.0722217965 0.1401694383
0 1 -0.06891215707 0.1401842084
0 1 -0.06225808125 0.1402294382
0 1 -0.05892229052 0.140254985
0 1 -0.05225866943 0.1402954877
0 1 -0.04776176747 0.1403360661
0 1 -0.04105972172 0.1392694918
0 1 -0.03771648998 0.1392840564
0 1 -0.02989022344 0.1393207009
0 1 -0.02651830397 0.1393401356
0 1 -0.01864124207 0.1393797334
0 1 -0.01412744174 0.1393942701
0 1 -0.007420243031 0.1394132367
0 1 -0.002944821155 0.1394205694
0 1 0.004856449448 0.1394319389
0 1 0.008223987493 0.1394380658
0 1 0.01611567338 0.1394384995
0 1 0.02396310722 0.1394404237
0 1 0.02846898544 0.1394335503
0 1 0.03630392468 0.1394361599
0 1 0.03968213405 0.1394291776
0 1 0.04862698691 0.1405289323
0 1 0.05200840072 0.1404887183
0 1 0.0598984649 0.1403842212
0 1 0.06437989775 0.1414388198
0 1 0.07216239588 0.1413610518
0 1 0.07660894718 0.1413147005
0 1 0.08326284705 0.142322273
0 1 0.08767323673 0.1422868328
0 1 0.09531470371 0.1422567
0 1 0.09860299248 0.1422321646
0 1 0.1051807039 0.1421746656
0 1 0.1084623629 0.1421436124
0 1 0.1150069889 0.1410144345
0 1 0.1182832825 0.1399061988
0 1 0.1237173099 0.1387974138
0 1 0.125854641 0.13774258
0 1 0.1312759822 0.1355708226
0 1 0.1334616628 0.1333972763
0 1 0.1378411582 0.1301173262
0 1 0.1400119877 0.1290387048
0 1 0.1433181755 0.1246870111
0 1 0.1444408946 0.1225046473
0 1 0.1477865501 0.1181155015
0 1 0.1489638512 0.1126328394
0 1 0.1500932263 0.1104418683
0 1 0.1523453575 0.1049741505
0 1 0.1524229499 0.1016507779
0 1 0.1536481679 0.0950285531
0 1 0.1537132767 0.09171888278
0 1 0.1538152332 0.08510094016
0 1 0.1538924045 0.08068916452
0 1 0.1540416113 0.07291927327
0 1 0.1541027092 0.06957482823
0 1 0.1531188449 0.06175911597
0 1 0.1532076313 0.05730883819
0 1 0.1522082733 0.04942188784
0 1 0.1522532573 0.0449481127
0 1 0.1512342177 0.03595943586
0 1 0.1512808393 0.03148045149
0 1 0.1502314609 0.02251617847
0 1 0.150268575 0.01803095668
0 1 0.1502910509 0.01465890697
0 1 0.149202001 0.005666348725
0 1 0.1481134539 -0.003316894687
0 1 0.1481310046 -0.007800309943
0 1 0.148113057 -0.01676105964
0 1 0.1481146484 -0.02124125819
0 1 0.1469721707 -0.03017490014
0 1 0.1469777894 -0.03466289617
0 1 0.1469574016 -0.03912912304
0 1 0.1468785895 -0.04808066283
0 1 0.1468323238 -0.05591733036
0 1 0.1478794883 -0.06039573432
0 1 0.1476278545 -0.06944507565
0 1 0.147532315 -0.07392095859
0 1 0.1474055432 -0.08173380678
0 1 0.1473054091 -0.08618176144
0 1 0.1470623109 -0.0940370573
0 1 0.1470222204 -0.09842166679
0 1 0.1468562135 -0.106151404
0 1 0.1456723704 -0.109485357
0 1 0.1444727398 -0.114974881
0 1 0.1444316281 -0.1182384865
0 1 0.1421608657 -0.1237064095
0 1 0.1410248543 -0.1269720192
0 1 0.1388199546 -0.1313017633
0 1 0.1355510857 -0.1356196035
0 1 0.1333637794 -0.1377909882
0 1 0.1312163933 -0.138858158
0 1 0.127939457 -0.142114878
0 2 0.15 -0.15
0 2 0.144 -0.15
0 2 0.138 -0.15
0 2 0.132 -0.15
0 2 0.126 -0.15
0 2 0.12 -0.15
0 2 0.114 -0.15
0 2 0.108 -0.15
0 2 0.102 -0.15
0 2 0.096 -0.15
0 2 0.09 -0.15
0 2 0.084 -0.15
0 2 0.078 -0.15
0 2 0.072 -0.15
0 2 0.066 -0.15
0 2 0.06 -0.15
0 2 0.054 -0.15
0 2 0.048 -0.15
0 2 0.042 -0.15
0 2 0.036 -0.15
0 2 0.03 -0.15
0 2 0.024 -0.15
0 2 0.018 -0.15
0 2 0.012 -0.15
0 2 0.006 -0.15
0 2 0 -0.15
0 2 -0.006 -0.15
0 2 -0.012 -0.15
0 2 -0.018 -0.15
0 2 -0.024 -0.15
0 2 -0.03 -0.15
0 2 -0.036 -0.15
0 2 -0.042 -0.15
0 2 -0.048 -0.15
0 2 -0.054 -0.15
0 2 -0.06 -0.15
0 2 -0.066 -0.15
0 2 -0.072 -0.15
0 2 -0.078 -0.15
0 2 -0.084 -0.15
0 2 -0.09 -0.15
0 2 -0.096 -0.15
0 2 -0.102 -0.15
0 2 -0.108 -0.15
0 2 -0.114 -0.15
0 2 -0.12 -0.15
0 2 -0.126 -0.15
0 2 -0.132 -0.15
0 2 -0.138 -0.15
0 2 -0.144 -0.15
0 2 -0.15 -0.15
0 2 -0.15 -0.144
0 2 -0.15 -0.138
0 2 -0.15 -0.132
0 2 -0.15 -0.126
0 2 -0.15 -0.12
0 2 -0.15 -0.114
0 2 -0.15 -0.108
0 2 -0.15 -0.102
0 2 -0.15 -0.096
0 2 -0.15 -0.09
0 2 -0.15 -0.084
0 2 -0.15 -0.078
0 2 -0.15 -0.072
0 2 -0.15 -0.066
0 2 -0.15 -0.06
0 2 -0.15 -0.054
0 2 -0.15 -0.048
0 2 -0.15 -0.042
0 2 -0.15 -0.036
0 2 -0.15 -0.03
0 2 -0.15 -0.024
0 2 -0.15 -0.018
0 2 -0.15 -0.012
0 2 -0.15 -0.006
0 2 -0.15 0
0 2 -0.15 0.006
0 2 -0.15 0.012
0 2 -0.15 0.018
0 2 -0.15 0.024
0 2 -0.15 0.03
0 2 -0.15 0.036
0 2 -0.15 0.042
0 2 -0.15 0.048
0 2 -0.15 0.054
0 2 -0.15 0.06
0 2 -0.15 0.066
0 2 -0.15 0.072
0 2 -0.15 0.078
0 2 -0.15 0.084
0 2 -0.15 0.09
0 2 -0.15 0.096
0 2 -0.15 0.102
0 2 -0.15 0.108
0 2 -0.15 0.114
0 2 -0.15 0.12
0 2 -0.15 0.126
0 2 -0.15 0.132
0 2 -0.15 0.138
0 2 -0.15 0.144
0 2 -0.15 0.15
0 2 -0.144 0.15
0 2 -0.138 0.15
0 2 -0.132 0.15
0 2 -0.126 0.15
0 2 -0.12 0.15
0 2 -0.114 0.15
0 2 -0.108 0.15
0 2 -0.102 0.15
0 2 -0.096 0.15
0 2 -0.09 0.15
0 2 -0.084 0.15
0 2 -0.078 0.15
0 2 -0.072 0.15
0 2 -0.066 0.15
0 2 -0.06 0.15
0 2 -0.054 0.15
0 2 -0.048 0.15
0 2 -0.042 0.15
0 2 -0.036 0.15
0 2 -0.03 0.15
0 2 -0.024 0.15
0 2 -0.018 0.15
0 2 -0.012 0.15
0 2 -0.006 0.15
0 2 0 0.15
0 2 0.006 0.15
0 2 0.012 0.15
0 2 0.018 0.15
0 2 0.024 0.15
0 2 0.03 0.15
0 2 0.036 0.15
0 2 0.042 0.15
0 2 0.048 0.15
0 2 0.054 0.15
0 2 0.06 0.15
0 2 0.066 0.15
0 2 0.072 0.15
0 2 0.078 0.15
0 2 0.084 0.15
0 2 0.09 0.15
0 2 0.096 0.15
0 2 0.102 0.15
0 2 0.108 0.15
0 2 0.114 0.15
0 2 0.12 0.15
0 2 0.126 0.15
0 2 0.132 0.15
0 2 0.138 0.15
0 2 0.144 0.15
0 2 0.15 0.15
0 2 0.15 0.144
0 2 0.15 0.138
0 2 0.15 0.132
0 2 0.15 0.126
0 2 0.15 0.12
0 2 0.15 0.114
0 2 0.15 0.108
0 2 0.15 0.102
0 2 0.15 0.096
0 2 0.15 0.09
0 2 0.15 0.084
0 2 0.15 0.078
0 2 0.15 0.072
0 2 0.15 0.066
0 2 0.15 0.06
0 2 0.15 0.054
0 2 0.15 0.048
0 2 0.15 0.042
0 2 0.15 0.036
0 2 0.15 0.03
0 2 0.15 0.024
0 2 0.15 0.018
0 2 0.15 0.012
0 2 0.15 0.006
0 2 0.15 0
0 2 0.15 -0.006
0 2 0.15 -0.012
0 2 0.15 -0.018
0 2 0.15 -0.024
0 2 0.15 -0.03
0 2 0.15 -0.036
0 2 0.15 -0.042
0 2 0.15 -0.048
0 2 0.15 -0.054
0 2 0.15 -0.06
0 2 0.15 -0.066
0 2 0.15 -0.072
0 2 0.15 -0.078
0 2 0.15 -0.084
0 2 0.15 -0.09
0 2 0.15 -0.096
0 2 0.15 -0.102
0 2 0.15 -0.108
0 2 0.15 -0.114
0 2 0.15 -0.12
0 2 0.15 -0.126
0 2 0.15 -0.132
0 2 0.15 -0.138
0 2 0.15 -0.144
0 2 0.15 -0.15
0 2 0.144 -0.15
0 2 0.138 -0.15
0 2 0.132 -0.15
0 2 0.126 -0.15

